A quantitative comparison of physical accuracy and numerical stability of Lattice Boltzmann color gradient and pseudopotential multicomponent models for microfluidic applications

The performances of the Color-Gradient (CG) and of the Shan-Chen (SC) multicomponent Lattice Boltzmann models are quantitatively compared side-by-side on multiple physical flow problems where breakup, coalescence and contraction of fluid ligaments are important. The flow problems are relevant to microfluidic applications, jetting of microdroplets as seen in inkjet printing, as well as emulsion dynamics. A significantly wider range of parameters is shown to be accessible for CG in terms of density-ratio, viscosity-ratio and surface tension values. Numerical stability for a high density ratio $\mathcal{O}(1000)$ is required for simulating the drop formation process during inkjet printing which we show here to be achievable using the CG model but not using the SC model. In terms of physical accuracy, the CG model shows good agreement with analytical solutions for droplet oscillation and ligament contraction test-cases. The SC model is effective in accurately simulating ligament contraction, but less accurate in handling droplet oscillations. Rayleigh-Plateau instability simulations show that both the CG and SC models give physically realistic results when breakup occurs, although smaller satellite droplets quickly vanish in the SC model due to droplet mass evaporating into the ambient phase. Our results show that the CG model is a suitable choice for challenging simulations of droplet formation, due to a combination of both numerical stability and physical accuracy. We also present a novel approach to incorporate repulsion forces between interfaces for CG, with possible applications to the study of stabilized emulsions. Specifically, we show that the CG model can produce similar results to a known multirange potentials extension of the SC model for modelling a disjoining pressure, opening up its use for the study of dense stabilized emulsions.

==> data/EkinFull20.0.1.0.1.0.0.001.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3921EA88-A515-4D50-9802-2179A5409ECE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
100 3.84253e-05 3.76274e-05 508.199 508.199 508.199 509.17 509.17 509.17 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7AE4691-F380-4F76-A8A8-26D8C261EB35
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
200 3.77797e-05 2.44036e-05 507.708 507.708 507.708 509.547 509.547 509.547 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2DE43C1-47CE-4D07-89D6-126CABAB6119
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
300 2.19285e-05 2.04933e-05 508.164 508.164 508.164 509.004 509.004 509.004 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C329F16C-C1C0-4C22-980B-6D0F64C989E0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
400 9.61221e-06 4.75191e-06 507.816 507.816 507.816 508.615 508.615 508.615 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E51D5F82-37B4-49D4-80B9-C2F3471301C8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
500 7.31747e-06 6.57815e-06 507.875 507.875 507.875 508.74 508.74 508.74 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BE8BA9A-2365-4221-872E-E071179664A3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
600 8.92451e-06 1.18951e-05 507.968 507.968 507.968 508.865 508.865 508.865 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ADCEEAD-9C57-41A8-98FB-874449CD5720
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
700 8.70486e-06 4.79662e-06 507.836 507.836 507.836 508.665 508.665 508.665 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E59F078E-4F23-4242-8D6D-D57D9D136B29
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
800 7.2895e-06 1.0636e-05 507.934 507.934 507.934 508.772 508.772 508.772 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD956E87-82DB-480F-BE1F-C1A3D12DBAC0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
900 6.06193e-06 5.80084e-06 507.886 507.886 507.886 508.661 508.661 508.661 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B9B903E-94E4-4662-A27A-BAD3AC292961
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1000 5.40604e-06 6.03123e-06 507.9 507.9 507.9 508.628 508.628 508.628 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34A9CC3A-2600-42C1-BBDD-C722A34FD3AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1100 4.92645e-06 7.04814e-06 507.923 507.923 507.923 508.603 508.603 508.603 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FAE795C-5F64-455D-A517-ECEC598175AF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1200 4.38769e-06 4.41938e-06 507.899 507.899 507.899 508.513 508.513 508.513 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2837ACE7-1A20-4DE2-9343-214A0D31A8B5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1300 3.83799e-06 5.66078e-06 507.929 507.929 507.929 508.496 508.496 508.496 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A72F860A-0538-429A-A10B-48BE7DE99EB4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1400 3.36853e-06 4.30032e-06 507.921 507.921 507.921 508.429 508.429 508.429 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B766D338-1E4F-40F6-ACD7-D6083D759E9B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1500 2.99222e-06 3.94475e-06 507.928 507.928 507.928 508.383 508.383 508.383 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC4BDE0B-0F3A-4736-8BEA-355DBEBF18ED
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1600 2.68167e-06 3.89344e-06 507.938 507.938 507.938 508.346 508.346 508.346 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C71330F-126F-4C57-A521-0CB5ABABB5CA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1700 2.41963e-06 2.97804e-06 507.935 507.935 507.935 508.295 508.295 508.295 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26FE5CE6-A5C7-434B-A896-6B5BDFC320D0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1800 2.20245e-06 3.10007e-06 507.946 507.946 507.946 508.265 508.265 508.265 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2B98FB3-7BA3-4CC7-8E25-10EF11952E06
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
1900 2.02885e-06 2.58951e-06 507.947 507.947 507.947 508.228 508.228 508.228 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D9D9D52-AFFE-40D6-BF0F-2E3A32156493
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2000 1.89252e-06 2.38101e-06 507.951 507.951 507.951 508.199 508.199 508.199 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3684AB0-8C96-49F0-9B05-DD450805185A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2100 1.78599e-06 2.3224e-06 507.956 507.956 507.956 508.174 508.174 508.174 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E44BCB84-D7AB-4C6D-BFBC-7A7DB767DE05
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2200 1.70333e-06 2.32507e-06 507.957 507.957 507.957 508.15 508.15 508.15 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B415224-DBA1-40B7-A971-429436D94CC1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2300 1.63986e-06 2.58455e-06 507.962 507.962 507.962 508.132 508.132 508.132 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7355B3E-3189-41FC-8D1C-251DD1FF2236
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2400 1.59195e-06 2.83997e-06 507.964 507.964 507.964 508.115 508.115 508.115 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CACC166-F316-4D61-B750-2EC193709FB0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2500 1.55619e-06 3.0578e-06 507.966 507.966 507.966 508.102 508.102 508.102 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1410CAED-4C74-4472-8462-D243F990BD13
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2600 1.52976e-06 3.24355e-06 507.969 507.969 507.969 508.091 508.091 508.091 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7B69AF6-C551-4C10-91C3-86F008F3764A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2700 1.51044e-06 3.41518e-06 507.97 507.97 507.97 508.082 508.082 508.082 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9603E5F9-6B54-423F-A75C-A1D98DA82C4E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2800 1.49648e-06 3.55485e-06 507.972 507.972 507.972 508.074 508.074 508.074 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CE71AF3-02E5-4389-B6E5-721C37FB7095
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
2900 1.48654e-06 3.68054e-06 507.974 507.974 507.974 508.068 508.068 508.068 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AAF530E-F35F-4006-8149-47DC1F38477E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3000 1.47957e-06 3.78697e-06 507.975 507.975 507.975 508.064 508.064 508.064 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0A560E6-CE77-4257-9233-D4619B1D5AAA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3100 1.47474e-06 3.87636e-06 507.977 507.977 507.977 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC6F5119-F916-4E77-BEEC-9519D40D1FBC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3200 1.47147e-06 3.95453e-06 507.978 507.978 507.978 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C68564D-11DA-4A78-AAE7-8A22F494BBF4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3300 1.46929e-06 4.01835e-06 507.979 507.979 507.979 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3103E474-BA77-4133-932A-80467EE2AE09
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3400 1.46788e-06 4.07299e-06 507.98 507.98 507.98 508.053 508.053 508.053 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61E44696-4397-42C7-B2BB-B8865A926CE8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3500 1.467e-06 4.11823e-06 507.98 507.98 507.98 508.052 508.052 508.052 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 595ADFE1-24DB-42BB-993F-50B13B59AD99
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3600 1.46648e-06 4.15523e-06 507.981 507.981 507.981 508.051 508.051 508.051 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 369CA7D4-C75F-470B-99E4-DB46D3F0CF10
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3700 1.4662e-06 4.18614e-06 507.982 507.982 507.982 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C119046-46F5-46CE-87B7-1D7B315D4685
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3800 1.46607e-06 4.21076e-06 507.983 507.983 507.983 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94C1649F-BCA1-4BC9-A22C-93801BCAF0F6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
3900 1.46604e-06 4.2308e-06 507.983 507.983 507.983 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 232A2407-BB9B-4B77-A9BB-C6279437D54A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4000 1.46607e-06 4.24668e-06 507.984 507.984 507.984 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0CBBA10-F672-4C80-A4E5-36223188BC43
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4100 1.46613e-06 4.259e-06 507.984 507.984 507.984 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E62635D-DEF7-4814-9DB6-B71B367ADB0D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4200 1.46621e-06 4.26861e-06 507.984 507.984 507.984 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9880A4E1-B8B0-492B-8213-E4869F22903E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4300 1.4663e-06 4.2757e-06 507.985 507.985 507.985 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22C5812B-F4CA-497F-85E9-6D4BE1CF4FAE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4400 1.46639e-06 4.28091e-06 507.985 507.985 507.985 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED0694E1-9EF4-46B4-BD58-B97FC1FB6AEA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4500 1.46647e-06 4.28451e-06 507.986 507.986 507.986 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 816F0E81-6F9E-43EF-B691-5BF81B6EC161
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4600 1.46656e-06 4.28679e-06 507.986 507.986 507.986 508.05 508.05 508.05 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD88213A-C328-43FA-8803-96640760E00A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4700 1.46664e-06 4.28808e-06 507.986 507.986 507.986 508.051 508.051 508.051 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47BF033C-AA67-4A9A-BF4A-8223F90A116F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4800 1.46671e-06 4.28853e-06 507.987 507.987 507.987 508.051 508.051 508.051 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F143564-F12D-4FB0-9ED3-150A59ACF8EA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
4900 1.46678e-06 4.28837e-06 507.987 507.987 507.987 508.051 508.051 508.051 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F97AC96-656D-49A1-A7C2-79A8879506DC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5000 1.46685e-06 4.28772e-06 507.987 507.987 507.987 508.052 508.052 508.052 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49AF61B6-9D8B-42D5-BD1E-B1F7CC713044
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5100 1.46692e-06 4.28671e-06 507.987 507.987 507.987 508.052 508.052 508.052 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAA6503F-F957-4DD6-BCC0-F81532EF67A8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5200 1.46698e-06 4.28545e-06 507.988 507.988 507.988 508.052 508.052 508.052 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F534DC3A-D42E-4774-A582-EDD87B2D02B1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5300 1.46704e-06 4.284e-06 507.988 507.988 507.988 508.052 508.052 508.052 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A5CC678-4AE9-47C1-B5BA-21346952A815
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5400 1.4671e-06 4.28245e-06 507.988 507.988 507.988 508.053 508.053 508.053 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6984C59-60E0-4EAB-963A-DF72B859E113
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5500 1.46715e-06 4.28084e-06 507.988 507.988 507.988 508.053 508.053 508.053 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5E0A75E-1C95-4734-B7B0-47E28ECC53A6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5600 1.46721e-06 4.27921e-06 507.989 507.989 507.989 508.053 508.053 508.053 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE839E36-3AAA-4AC3-91DC-E906B2FFC0A5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5700 1.46726e-06 4.27759e-06 507.989 507.989 507.989 508.054 508.054 508.054 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0114DA79-55D3-4919-A926-8B46011431A6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5800 1.46731e-06 4.27601e-06 507.989 507.989 507.989 508.054 508.054 508.054 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F518D553-F2B1-4A28-9700-99C774AAEA85
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
5900 1.46736e-06 4.27447e-06 507.989 507.989 507.989 508.054 508.054 508.054 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46770C3C-3C17-4FD6-9132-78C95C6F76EF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6000 1.46741e-06 4.273e-06 507.989 507.989 507.989 508.054 508.054 508.054 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F1D77AE-E7FE-4E11-A3AC-222917C6481F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6100 1.46746e-06 4.2716e-06 507.99 507.99 507.99 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 583675F3-1D06-4AB4-9C41-6F748733E339
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6200 1.4675e-06 4.27027e-06 507.99 507.99 507.99 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63117290-1FC1-4A44-A2C4-B85FFB77727A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6300 1.46755e-06 4.26902e-06 507.99 507.99 507.99 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A998F3BD-DD74-4A8B-8583-C307A76563E0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6400 1.46759e-06 4.26784e-06 507.99 507.99 507.99 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38BD98B9-28CF-4B4D-83DC-35C40EA49D8C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6500 1.46763e-06 4.26673e-06 507.99 507.99 507.99 508.055 508.055 508.055 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C7F77B0-CAC8-4134-8BA5-17962D9C8408
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6600 1.46767e-06 4.2657e-06 507.99 507.99 507.99 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F64EAB93-59ED-44C6-B4EF-DB4C066A2FA1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6700 1.46771e-06 4.26474e-06 507.991 507.991 507.991 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70950994-9F99-41C6-8AF7-D0A97623DB44
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6800 1.46774e-06 4.26384e-06 507.991 507.991 507.991 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 995DA6D9-B866-4576-940B-B7C660A9ADE0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
6900 1.46778e-06 4.263e-06 507.991 507.991 507.991 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE13028B-20A6-417B-9567-9D1010F53378
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7000 1.46781e-06 4.26222e-06 507.991 507.991 507.991 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B69BEF8A-9B48-44B2-A76A-0CD8356FCD12
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7100 1.46784e-06 4.26148e-06 507.991 507.991 507.991 508.056 508.056 508.056 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE09C99E-C538-41E1-A214-2C5B83A21FDD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7200 1.46788e-06 4.2608e-06 507.991 507.991 507.991 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F39E9402-2105-4753-8CE3-CB9D26BC075B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7300 1.46791e-06 4.26016e-06 507.991 507.991 507.991 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F41F01AB-820A-4167-B2E1-E8CA1FE7CAFA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7400 1.46794e-06 4.25956e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5355D423-7036-44C7-BD8C-4F037F465BA0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7500 1.46796e-06 4.259e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6709CD2F-C9D0-489A-A130-7FC56EF6D47C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7600 1.46799e-06 4.25847e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 994F8D9F-6624-4005-BDD2-D97DA393282F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7700 1.46802e-06 4.25797e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01C03076-3C26-45C2-B480-6A621E7119D5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7800 1.46804e-06 4.2575e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F8E126A-B06A-4B90-8020-205B085C100B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
7900 1.46807e-06 4.25706e-06 507.992 507.992 507.992 508.057 508.057 508.057 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C05E4E58-E2ED-4868-91ED-02CA91E7BEFD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8000 1.46809e-06 4.25664e-06 507.992 507.992 507.992 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD3F5E8E-116B-4CF5-AE01-43AD271E085F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8100 1.46811e-06 4.25624e-06 507.992 507.992 507.992 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 579AC694-A08F-416F-A8FF-3FF024276F20
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8200 1.46814e-06 4.25586e-06 507.992 507.992 507.992 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9A6ECB3-55C9-42F9-975D-430AFD43920F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8300 1.46816e-06 4.2555e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 594F1A87-A0B3-479A-8B64-FFFFD2596326
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8400 1.46818e-06 4.25515e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77494ACF-5BFC-4BC4-8569-3E3F306719C7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8500 1.4682e-06 4.25482e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2BEB277-9E5D-4CDF-93BB-F33FC2260038
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8600 1.46821e-06 4.25451e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03630AE6-C334-416B-8A5C-612CEDC99F5E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8700 1.46823e-06 4.2542e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B28BFC1-74BA-4D66-829C-6C4147A666A7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8800 1.46825e-06 4.25391e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F41A1B6-C65E-4213-8FB1-27EB58540AC3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
8900 1.46827e-06 4.25364e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EBFF80A-DBB3-4A79-8C18-AE7A7B3EA9A1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9000 1.46828e-06 4.25337e-06 507.993 507.993 507.993 508.058 508.058 508.058 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6546CCBB-A47D-4F06-9DAC-DEE816407548
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9100 1.4683e-06 4.25311e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC7982E5-9BD6-4484-A73F-F12A4F7C9F4F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9200 1.46831e-06 4.25286e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEDA99E8-D315-4453-8FAC-67A5F04B00F1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9300 1.46833e-06 4.25263e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1D5EE5E-720B-4D76-A604-F38F4CE77A34
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9400 1.46834e-06 4.2524e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B6572E0-CBC1-46C0-B832-3306986C371C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9500 1.46836e-06 4.25217e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A07D768-B237-4FBF-828B-7A373E48B23C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9600 1.46837e-06 4.25196e-06 507.993 507.993 507.993 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17F85BE9-48DA-4B64-89FD-10B5FC2EA31D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9700 1.46838e-06 4.25175e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9849065-8089-4B8E-8997-1F33146E0A41
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9800 1.46839e-06 4.25156e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5E872D8-3DA4-4BB9-8C02-ACCB7FF2D050
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
9900 1.4684e-06 4.25136e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E84EDAFC-E758-437E-9715-DF05C6A3BF2E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10000 1.46842e-06 4.25118e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5D53B31-4266-4CB4-9283-2CEDA2AC85EE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10100 1.46843e-06 4.251e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C7F3C53-66F5-4066-905C-D5EF1BE15226
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10200 1.46844e-06 4.25083e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 544C98D3-969B-482E-9D6F-14C77A800B42
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10300 1.46845e-06 4.25066e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84352D0F-58F0-49B1-B4EC-460C81CF2D87
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10400 1.46846e-06 4.2505e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1C47C2C-F9DA-4BB7-BA7C-931233F3D74D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10500 1.46847e-06 4.25035e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4567ED7A-ACFF-4CE8-A34C-4B2590030AAA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10600 1.46847e-06 4.2502e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E840026A-A479-4381-B178-79856B08B88F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10700 1.46848e-06 4.25005e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F366E676-33AB-49AB-B1E1-893FEEA6EEE6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10800 1.46849e-06 4.24991e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69EF055F-7CA0-46C2-8CD9-B28F163CEDF9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
10900 1.4685e-06 4.24978e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84A19513-6D59-4455-BD81-8E87B384BF76
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11000 1.46851e-06 4.24965e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3984D5E8-6820-46C5-BE7F-634B311D3F57
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11100 1.46851e-06 4.24953e-06 507.994 507.994 507.994 508.059 508.059 508.059 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07E5102C-FB60-455C-B0F2-9266B7E97795
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11200 1.46852e-06 4.24941e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEB62CAE-11A4-42D7-9416-904F643B161A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11300 1.46853e-06 4.24929e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1097B09C-79BD-4D0C-9793-F59DCCB62A11
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11400 1.46853e-06 4.24918e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA4D4011-2D1D-452D-AFEB-988491FB1B7E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11500 1.46854e-06 4.24907e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D7EB906-7139-4497-9F82-46CFFBDE68CE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11600 1.46855e-06 4.24897e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6CD36DA-3F29-434D-9BF7-9B42262753D1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11700 1.46855e-06 4.24887e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2124AB53-A103-4D82-B069-7AD0B4AD3AC9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11800 1.46856e-06 4.24877e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CA9ACD0-EC84-49EA-BE98-CA1F0C630257
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
11900 1.46856e-06 4.24868e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 338F8226-CE7E-4CB2-A7C2-3E1A73FEB98D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12000 1.46857e-06 4.24859e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B15E669-CBCB-4395-8D4A-CE28DA91291B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12100 1.46857e-06 4.2485e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C6376B3-E1FB-4110-9640-66976BE7365D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12200 1.46858e-06 4.24842e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D780B019-F960-4EF6-BC22-830016EE2B7F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12300 1.46858e-06 4.24834e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D979261-F5CD-4537-9F61-EF10F1C9C375
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12400 1.46859e-06 4.24826e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 235D61FC-0E1A-4EDD-B2B9-471844E0257D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12500 1.46859e-06 4.24818e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30B94B85-EFBE-452D-9A81-79048CCC120F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12600 1.4686e-06 4.24811e-06 507.994 507.994 507.994 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDF0AE10-FA22-4E32-9AD6-BABDE059454D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12700 1.4686e-06 4.24804e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A90A583E-3862-4F4A-B972-8C29D022E556
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12800 1.4686e-06 4.24798e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B091258-DA42-4AF7-894A-C3B6982AF64B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
12900 1.46861e-06 4.24791e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5870D9CD-95FD-435B-A004-15D9D09E1601
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13000 1.46861e-06 4.24785e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8D3E830-916F-473F-96A5-8C490AE38EB2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13100 1.46861e-06 4.24779e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF486D36-C757-49ED-947C-41793D257CEE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13200 1.46862e-06 4.24774e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2330CCD6-159B-4DA3-A935-B370A8C16677
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13300 1.46862e-06 4.24768e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AE70BDE-AB61-406F-851E-A7BC15937D06
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13400 1.46862e-06 4.24763e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EB88339-D896-4C34-AFB9-1353E290590F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13500 1.46863e-06 4.24758e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E91E873-0A1B-4E48-AF50-63820ACB3054
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13600 1.46863e-06 4.24753e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B788F29B-5EFD-406F-A32B-7816DD2EFE56
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13700 1.46863e-06 4.24748e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E17611F-9FBC-4696-A975-6CDCFA292F4F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13800 1.46864e-06 4.24743e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 364D444F-59FF-4145-86FC-87BC62E4F865
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
13900 1.46864e-06 4.24739e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1565D522-CB74-4DC2-8889-F6BACB450E2B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14000 1.46864e-06 4.24735e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA32B823-3530-48C3-859D-CE110501ACDE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14100 1.46864e-06 4.24731e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 601F37D4-077C-4F3A-A508-2F05A707F628
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14200 1.46864e-06 4.24727e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB4A661D-2537-4678-98DB-DFF12FF6491E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14300 1.46865e-06 4.24723e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2F9CB73-6CAD-4344-834B-2CE9B7DF1760
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14400 1.46865e-06 4.24719e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0CE1BE5-2326-485A-8B10-18F8BA5AEAA5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14500 1.46865e-06 4.24716e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4B9A6F1-8158-4F2C-B9E3-F06E01D8FC83
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14600 1.46865e-06 4.24713e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BB87B6C-DFC9-49AE-8B4E-F3C73C87DEE8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14700 1.46865e-06 4.24709e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93E6B3EC-F30A-4F16-A7A1-B5390AF64CB7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14800 1.46866e-06 4.24706e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A17ECC13-3899-4735-BA62-3E725CAA0A8D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
14900 1.46866e-06 4.24703e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14879C03-AD70-4802-9497-0D48303895AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15000 1.46866e-06 4.247e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE9C57F5-E4E1-4F53-AB7D-005E922AD560
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15100 1.46866e-06 4.24698e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12A8CDDA-9961-4ECF-8849-C3D1E2F69D3A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15200 1.46866e-06 4.24695e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F0EA289-0D26-43DB-9098-AA02C908E555
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15300 1.46866e-06 4.24692e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 204EFE8B-919D-49FD-920E-97C7743335B5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15400 1.46867e-06 4.2469e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0932C893-A2AD-4E13-86B3-D06294D7AD4B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15500 1.46867e-06 4.24688e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6784AEA4-3174-4900-83A7-BD96DFDC1173
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15600 1.46867e-06 4.24685e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 456BCC2F-85E8-4EAB-B187-CBA27CAF9A23
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15700 1.46867e-06 4.24683e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8960376-718D-44EC-BA2C-F38150C7B03A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15800 1.46867e-06 4.24681e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8248F3F2-5D57-4114-98E5-1047E5D889DB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
15900 1.46867e-06 4.24679e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1DA0DC8-97E3-4F67-9621-8F1883C49AEC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16000 1.46867e-06 4.24677e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4772EF2-CFF4-4E4F-BDD3-7E55B95FE612
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16100 1.46867e-06 4.24675e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8A7DFB4-DED1-4FFD-B7F3-3CB193FE2637
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16200 1.46868e-06 4.24673e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 310A084A-4A1C-46BF-81F8-A82578150D1B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16300 1.46868e-06 4.24671e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB61067A-8E90-4C37-8B56-848ED2AFC916
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16400 1.46868e-06 4.2467e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0BFACE7-0EE5-4FFF-B9CE-18D05FB5BDA7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16500 1.46868e-06 4.24668e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D7245F8-8D8A-4894-AE6E-6B6B3045F15F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16600 1.46868e-06 4.24667e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C04A6FE-8F7C-4566-96B4-FDF8069229CB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16700 1.46868e-06 4.24665e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F236748-89E8-40F9-8D5D-9F1E2E8D1E8E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16800 1.46868e-06 4.24664e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97017A8E-6305-4460-8BBF-32EDE6F9110F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
16900 1.46868e-06 4.24662e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82333A16-C7CC-44C3-BE4A-82C70716FDC0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17000 1.46868e-06 4.24661e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D49A2F2-7FC4-4DAB-A2CE-CFD5EA12BC40
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17100 1.46868e-06 4.2466e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D444801-7779-4637-AD4B-63E25A2DC9E8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17200 1.46868e-06 4.24658e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3E5D1FC-16CC-4BA6-845A-A10CD942953F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17300 1.46868e-06 4.24657e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CE4A0C8-F990-4D38-A6F9-1C0282EFF663
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17400 1.46869e-06 4.24656e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02B5584D-FE9A-4994-963C-D1D1925A7542
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17500 1.46869e-06 4.24655e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17A7E1B2-7A7D-4FBE-AD8C-AF4409740B81
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17600 1.46869e-06 4.24654e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0DA237C-4B3C-47D3-A1B5-C91444062DAA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17700 1.46869e-06 4.24653e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65C114D2-E060-4614-B8A7-1F553946C9BD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17800 1.46869e-06 4.24652e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2960311-43C1-413F-A0F1-76E1249C475D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
17900 1.46869e-06 4.24651e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9788C9E6-55ED-4915-B02C-46BC12D56010
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18000 1.46869e-06 4.2465e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CA98BBA-6067-428F-A29D-75CBE4D88EFB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18100 1.46869e-06 4.24649e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 790B0312-9819-4EDC-B0D2-FB46056103D4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18200 1.46869e-06 4.24648e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F9C637A-BB60-43A3-B46A-82D631671833
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18300 1.46869e-06 4.24648e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 789A18E2-43B2-4A22-B4A8-113392CF7722
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18400 1.46869e-06 4.24647e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 958032CB-E087-4D31-9D7C-E717F2C0D0A9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18500 1.46869e-06 4.24646e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91455A24-469B-4C98-A593-9D3322C5C59F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18600 1.46869e-06 4.24645e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 277505F9-9662-466F-AEFD-A46620CC8A17
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18700 1.46869e-06 4.24645e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33BB15B1-C5C1-4AF3-A6B1-286BBA8A1ADD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18800 1.46869e-06 4.24644e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29CAB896-2038-4E18-A63A-77973B002F1B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
18900 1.46869e-06 4.24643e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A40DAC9-0DEC-4A6F-B517-6AC7D3120EBD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19000 1.46869e-06 4.24643e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 459BF220-84C1-42DF-BA88-79DE80CA19A4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19100 1.46869e-06 4.24642e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52005FC3-AD53-43D7-87E8-5F0C81B1B495
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19200 1.46869e-06 4.24641e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A457B9F0-82FC-424B-9422-F3C6D8F5E403
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19300 1.46869e-06 4.24641e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AC7A4AB-C3C5-4B4B-8B71-722DA142D79B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19400 1.46869e-06 4.2464e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FB49C1E-3F68-4F09-B535-34A7EA8E2D73
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19500 1.46869e-06 4.2464e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5382172A-8FC3-4543-9639-80772E9D0B37
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19600 1.46869e-06 4.24639e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C91066E-BD24-4F7B-9B5B-21A7A92B1DE9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19700 1.4687e-06 4.24639e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A57C15E-DFB0-4297-8860-D256ECFEF639
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19800 1.4687e-06 4.24638e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3CA9C98-2781-41F7-BD67-9A78A63F732E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
19900 1.4687e-06 4.24638e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63EB5000-3F99-4CFD-BC52-1863C60C9507
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20000 1.4687e-06 4.24638e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 975266AD-4875-4319-A20E-6D0906DC2041
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20100 1.4687e-06 4.24637e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC59C21D-B7B9-4F38-AEB7-161AB73591AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20200 1.4687e-06 4.24637e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FCD2269-3067-4D39-951B-DA6AA831AF4A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20300 1.4687e-06 4.24636e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3999BE77-BDB2-4E41-8A90-00BECD128558
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20400 1.4687e-06 4.24636e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26B59C4E-9072-491A-8A06-90D4006B13E9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20500 1.4687e-06 4.24636e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99750080-E98B-4574-A639-8CCE6FD9C004
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20600 1.4687e-06 4.24635e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC19507A-5FAE-4147-864F-6AE0E55682F7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20700 1.4687e-06 4.24635e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83D4A04E-7314-4B62-AB21-F258D819CE9E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20800 1.4687e-06 4.24635e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 691CC0C3-3BE2-4777-B513-F31E31684A35
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
20900 1.4687e-06 4.24634e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5543CC28-1BC8-421E-A09E-7BF39E79ABE0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21000 1.4687e-06 4.24634e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EE0209E-4EB6-4793-B4A0-545903166F10
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21100 1.4687e-06 4.24634e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77DBB751-CDDD-4D52-9953-EC6A7DD5DACE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21200 1.4687e-06 4.24634e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 042AED81-73C5-4303-B407-19AF3C18D50D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21300 1.4687e-06 4.24633e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20CFF006-9642-4126-91A7-BA01AE6F1051
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21400 1.4687e-06 4.24633e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9222BF46-224C-499F-8CAF-37052BA097B1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21500 1.4687e-06 4.24633e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89946E62-F23A-4F2A-9CA1-DDADE814CF10
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21600 1.4687e-06 4.24633e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61D2CB04-2ACB-416A-91CB-EE4B7FC60C4F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21700 1.4687e-06 4.24632e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C596932-FB40-4952-BF30-D244CA45331F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21800 1.4687e-06 4.24632e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46AA03A3-02D8-4340-AB92-DC320F645A76
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
21900 1.4687e-06 4.24632e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 429E2BD6-8CBD-4813-8E3A-0F2AC5245164
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22000 1.4687e-06 4.24632e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A34B8F44-E1E7-446E-A942-2F2FA2ED5B18
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22100 1.4687e-06 4.24632e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 660C6813-D824-4C56-B623-7D740AC029BF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22200 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8D7DB9F-3902-4BF0-8EF6-3533B30FED29
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22300 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 806072F2-A817-4973-9CD6-D583835F87A2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22400 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BC7B04B-41E2-45EF-9B03-C52120409042
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22500 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29CBAFD0-54A6-418F-BB69-FB07D2A9D2DA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22600 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27645449-E275-4BD3-972C-B589E3F86477
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22700 1.4687e-06 4.24631e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE2EACEF-D6D0-4CA2-8824-7046D707E8AB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22800 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3458888D-FFDF-49FB-B7B9-861F0DB86948
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
22900 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCDDA8C8-BC46-4300-8FAC-9B076E1A3508
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23000 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2733161E-ACCC-40B1-BCDE-7DCE2009265C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23100 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F8B6E92-DAB3-466D-8DF0-78D925719C26
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23200 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4037D136-08CE-4D25-9E24-88E3185EA93E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23300 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBA921DF-C09A-4C8F-8F92-E8A007A56976
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23400 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27981B97-AE2D-4534-92D1-9AA73D5AABE4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23500 1.4687e-06 4.2463e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F68541F7-AF6C-4F82-AEB5-076A8A390156
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23600 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E85B35D2-CF8D-4C06-ACF1-09138B29549C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23700 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32F63C36-F8E0-4EA3-A7A7-274530A3A858
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23800 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5311754B-1A42-4823-95C4-1C7A765B93FF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
23900 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 532D07E1-C61D-4F57-8E1F-753F169B97C9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24000 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12C898F3-10AF-44C7-A5EF-8DFEDF1AC806
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24100 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD7D1CCF-355D-49A8-9033-DF3776964FE9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24200 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16388D75-2BDB-443F-B638-CE8A95FC397B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24300 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8C12771-2C1D-4444-B64F-3B82BD08AAD2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24400 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F29A37C-3594-42B4-BB60-44B009D07908
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24500 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D022D3C8-FC57-4189-8BCF-4939A0B69C75
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24600 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45469E01-4302-49F9-9BC8-314433D3336E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24700 1.4687e-06 4.24629e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F188F6F4-8401-439A-BF74-7D2FD6A9B368
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24800 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA2F0722-3A90-4A21-82EB-04B89B69CD33
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
24900 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0F42251-FB37-4583-8266-C1A9034AF9B8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25000 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B0644B1-B6B5-4687-AFAE-E98C58D1379D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25100 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E09D8A6-095D-48C9-8930-53C04EAFF7C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25200 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AD0CD85-004B-45D5-8DE4-A76C42F5919E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25300 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9749A1F-6703-4A63-BC83-739E67410380
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25400 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D8F3BF8-6708-43F3-8BDD-B965F1951ACD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25500 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37CD12C1-7D8B-4467-A676-29A511DBD0DB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25600 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BC8ADFF-7978-4E87-81D8-010783466679
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25700 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 486957FB-463D-405A-BDD4-3F3189A2A706
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25800 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B03AF480-BF8C-41C3-904E-125E32BCCC45
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
25900 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BDE5EB1-71A4-4593-A0E0-5699E757BFFD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26000 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF84D2D4-3D2A-46C5-BE6A-DDA0B959393E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26100 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A7B1AEF-9D74-4F59-8FED-A5B7642213CF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26200 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA422F91-B286-4079-BAE3-118AD54DC681
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26300 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB69B6A1-306B-483C-94AB-9B09FD9BE62F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26400 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 981A1E4F-73CB-416E-882F-16E85ED8A223
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26500 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4436818-8CBE-418D-AC8A-04B75C00833C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26600 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E379176B-207B-4958-93EA-4B6D78B64972
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26700 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CC4FDD5-DB21-4B87-A472-10008462F7FE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26800 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BA42CAF-B16F-41AC-B529-9462337BE54D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
26900 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FA3D648-A553-46EA-999F-A2A38210C04E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27000 1.4687e-06 4.24628e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DF17177-D8D7-41A1-8991-B58CEFCED4CC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D7628E8-652F-4F0B-9625-D835F09BEBBA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A9B4A3A-956D-4749-BB48-EB4A62782839
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 774CFB74-07D2-4F85-A769-E20CCE61F9C2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A746C7-1A4A-4A43-8946-3E8CC704DC0E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41A9B3D1-4747-43E1-87EA-F6A2AAD08C8D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36C0C0AB-87E7-4961-97E3-1DD1B1332069
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FBFCEA6-9537-4256-8C66-6CE07CFB5B08
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FF15595-8086-4608-91EB-79C99F5ED5F9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
27900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D25FDB36-90D5-42E4-9D7F-2BBA2D222A26
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5CD8F32-4C3B-4A70-BC5F-CCD2B98DD504
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66BF59E1-84F9-4863-90EF-CA871ED5A3D5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2710540C-FA44-4A2C-90A8-BCED78969A39
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16327FC1-DA38-4127-98D0-159A08A27129
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDEAAB6E-B21C-4D6C-8A61-74FE434FF560
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B60B389C-8F82-4F9C-9CCC-978DDC7D3B02
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50B3D476-F772-41C6-9232-2286DD9239BD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6995E64-66C8-4C90-BE9E-57DC302B72DA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63B3A8F7-296F-45CE-BA83-92603CC89A5B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
28900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C2AC5A8-8298-4998-B9D3-E34CDA7335EF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A815831-88D4-4813-9C3E-50C68B613742
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E305BE7B-F0B9-4A4E-8A10-A6314C5EACDC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4222507C-118A-4717-BF88-758362A91448
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C853CA2E-E409-43ED-BFF9-E9CAD4C3A02A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8EBB5D4-1B09-49A1-AB2D-99681779C7EB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FBAA4E2-8F6C-47BE-BA1F-F7DD197DEB13
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA771A3-E92D-47BF-A504-3456BE0C65B5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFBD3DC1-3809-4E02-8AD6-45AFFC4E97D3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB92F869-96BD-4E3F-BB47-6F1DA7AAD336
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
29900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F900B072-E03A-4A66-8C26-181DBFAC7FB9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBA00397-E0CD-4DC0-9D9D-97F6893A0B4C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCD98A8E-EB6E-419A-ABBB-45F5C4A898F8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBC9A6B4-B533-4B2A-8367-A94D05CA86FC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60843780-7BB8-4985-A4B4-D0491BF79EFB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C87FE24-5116-4EC1-9AB1-B1C902DB218A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F78DDA3A-7678-463C-BB5E-C2289D79CE14
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8756264-8A18-4B64-ADB8-EE146C94C0AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9742F861-74F0-4168-A01A-55394C0C9873
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 854F7755-F414-4BC0-9B76-DF52F00A9836
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
30900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04D84BC5-05F7-4D7D-9073-D67A7A4596B0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92093BCA-8175-4E66-9BC4-A6482642D99E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34797152-70B1-4CD1-987C-022229DE3B54
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 944097A3-7967-4E48-AA67-D1E58CD98578
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C46D0C9-0878-44F7-8135-9B0CB053401C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8AE9E61-733B-4861-87CA-B213AC00A34B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F64ACEE-1B42-498D-A592-73CC0E115E49
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BF5B1E0-B2B8-4E31-81A8-EE6A5EBCB61E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCD75318-4480-49AA-AF48-589C85717349
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 927A4548-ADED-48C6-BAB0-D6A22C8DE460
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
31900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B7E6EEE-5BC5-4F61-8CE1-3AC96A60F54D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30BF59B5-E593-4386-936F-834356A844CD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85B32ADB-BC10-4A57-B73C-223AE6348AA6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C35F6F2F-1825-402B-B4B1-5B2C83ED4D34
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 799E576F-58FC-44A7-BCFC-7D599040D323
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 853E5702-B481-485A-A7A5-AA26A4B393A7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCB16697-6FBE-4848-ABAF-41C08DB35CED
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB0C475B-A75B-41A1-A38E-BEB386399D55
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68981032-88FC-44FC-9671-27406AAD1B88
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 672B062F-BA9F-4FDA-82B4-4DAF0BADB160
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
32900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC81413D-D2A1-4A39-BC1E-63DADB24B0F1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A23790A-F711-4ACB-AD44-C12EEC63A44D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFDCDEB3-E97A-48BA-B72A-DD7C4DAA90C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17AC3A51-D28A-4822-B1FA-8EEABAD76AA8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 520DCDE0-827C-4B41-A968-EAC2B5A37E02
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBD847A3-34AF-48E4-B064-F9F54C08623A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5A5A4A3-34F2-42E8-A744-3F2E8A9F3574
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8297E42D-3397-4FC0-81AF-718DD22D9A97
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8E2A35F-E48E-43B0-8404-66F4CE2E727E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD3F4987-3F7D-42AB-8334-E7285F456D96
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
33900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C53135C-D465-4478-B987-4F7D116F7E53
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0607CBAA-BAA0-42C7-A95B-D49836DCD9D0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2B691B5-FDC3-4C6A-9965-56F901721180
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9FA0F68-6140-415C-A8D5-B9561C3E5819
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 214EB4F4-24CA-4AA2-A8DC-26269E0BC0C5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 798462A6-7A5E-4D4B-8270-2F6C92AC5EB8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 158CE42E-1D15-4531-BD6B-96554D9A7CA4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C48138DB-EFA0-48A4-81DA-14D8F1D77335
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4A4278B-6467-4AD6-B4CA-4A60AA97F80F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64895344-6838-4399-B7CD-934298BEE20D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
34900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7889F8E6-FF4D-4FF6-8F58-7CFC0A4BE2AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F2E3C68-8C16-4EAD-96EB-75D6B934C148
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9E8C614-B053-4CB2-8976-8531C8B2F4FF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DC91561-EB0B-4097-93A2-B5C3CC9A97BF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FC27E3A-D272-4C16-881D-6B9F9D7070D6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFBF97B6-3AB6-453C-8133-C9591916EEE0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F359FD4-7136-40C3-BD54-B1B93C5FB592
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F3F39F4-C9EF-48B8-926F-6E10B190FF03
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66224D99-9FCE-4E91-AEA6-EB30244202E7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B90948D1-44F3-4D25-B2E4-3EB33D50B84E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
35900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BC5C134-F7C6-4D3C-9CA3-A7DF19E71DC8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2BA5B65-CB82-43A7-8E06-C1ED52D8C3DB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0D5BDF4-F9A4-4A87-9208-E584F814658E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F74C979E-3FB4-47DF-A0F9-609349CC9338
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB0DAE98-E88A-49FE-8353-CA3861402780
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACD60FEF-093F-468C-926E-C76DF73A19EE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E74C434-20D4-4043-B30A-60CD5E8397A5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81E954B6-D078-4BAB-B843-3E8C7B2E83CB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0FA09E0-C1BA-4F19-8F3A-EF015720561D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D0D3624-2D62-468C-BFC0-E0FAF0589257
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
36900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B0EA9A9-4AD0-4ED8-BC98-8FA9FDAF1E98
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73FEBE02-6C79-4813-A695-314447A683D9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C3D6AA0-23DC-45C5-877D-899F0CC78C58
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 406EFA4B-97C4-4E85-997A-E10B7FFECBE9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84B028B4-7FAB-4196-B87A-B4DE3FF03491
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FDF2E49-781E-4FAE-8511-B3AC278DB212
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74E00973-940D-4E38-94D0-E78726BFF3C8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4818187-21AD-482B-8DAB-70F124AEADAF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1BDA307-9BE2-41AA-B23F-6A5DFA31F963
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46C80979-0C67-446B-98E7-47A7E7E444FA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
37900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00CC1D48-40C6-4022-ACAD-554355F69298
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10E6F3D8-2F22-49AD-A5EF-481ECD80DB0C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57CCBAFC-EDCB-4BA9-992F-C7DD3BCC5160
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFBBEDF7-119B-47DF-9680-3F879842EFFE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14850CDC-A0C7-440B-A8CC-89AE48C26197
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 923DD00F-5A78-4682-ADCB-CF06E3A5423F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7162DB9-0B36-4695-B218-2EAB157A4FDA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C6DB7F0-29FD-4117-8F0E-D74CE24BB045
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3021F99C-C241-482B-B885-AF2E2D7B045C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC59D1B2-6611-4C18-88E0-7706DACC2DDC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
38900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 139D7FB0-4829-4550-96AE-DB36E33DFF3B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B695517C-CB25-48C5-BB34-D9853E5D5011
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89401835-0A37-44D9-8EB7-6506D7C537FD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03384AA0-295B-4A12-8AF4-25D36E1071BE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B17DBA32-A046-4DCB-BCA4-AA87B8367B2C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8CC7A64-F525-43D2-9500-09B50FA50018
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1593C77-E684-4FDE-9DC6-79E3984EF652
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EDE92F0-8CCB-4C3E-8E35-5418B3665416
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D8E6E0A-DF48-4ED5-AFE4-DB4C00EA1290
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27CABF70-A733-4BF9-9BE2-BA7B58550EAC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
39900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 439CC9EE-4B67-46DD-A267-6CDF08A92522
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB3597D6-6360-42AC-8D5B-18AE79D5C9CE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA54125B-9FE4-45D3-8FF3-20865E055E91
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CEEA8F9-4C85-40B7-BE39-DC422DCCCD1A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B15A47DB-D488-4105-971E-197229123C09
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD4A2289-0ADC-4449-A53F-D0868005E86E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 843F2F71-FB1F-400E-BB11-9008DFD81614
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20036DB0-9A73-4BA8-A7CD-CC1208B2E8E7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9BA4827-FF1A-4E28-B967-00E5889707B6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3E739F0-C161-4798-8190-648814640748
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
40900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAA19737-207C-46DB-9D06-24CAB1BA715B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F153DD22-941F-40B5-ADBB-571881EA0A74
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 523B38E8-C8BC-4866-B6D2-07737F03C0DE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 995323B4-BA56-4B8B-9940-E9E6E1C1D7F9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FF69491-AA09-4E84-9FCA-730EDAF29A1E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55ABDE32-283A-4A2C-9242-F09386595676
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78A04847-F1D5-4C49-82D5-0CABC880A91E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71FD79DD-7FDC-4F57-BF71-C4DFDC63B66D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6117E67C-27DB-4632-B42E-0AAE82DA9804
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D9FEFC3-83B3-461B-8850-06C31AF9E32B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
41900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 126F16DE-E422-452C-BF59-F0D5E577DC78
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A4211B0-BA47-44AB-8B5B-801A8E46EA75
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53F2D6C3-96D9-49B3-BF05-6D7F92C03EE3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EE40762-AA19-4BE4-8632-4A990964D153
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD808F96-CB43-4F22-8E0B-84D3F920B3C6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E64B1054-18A5-4D1F-8DF7-07AF03020E4F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B831B274-3204-4386-B6C5-7E72EEC3CD6E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D6BF867-3458-4727-9607-0ECDC92BB710
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57D4B013-5DAD-4DED-8375-B8FA525D79E3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ABA3564-4861-45E4-8182-2C792ACD73D0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
42900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5BA0A69-892A-4D23-8B6C-8F483C235A7F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B308529E-1BAC-4C05-8924-91D7EE8398A8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0AF15F8-D81C-4334-AE20-FABF6CE813AA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2056CBA-8EAE-4291-BE73-30E65A47DEA5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 127C3980-298E-4EA4-A2DC-240A87294908
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11CF494D-0A92-48D6-9BA9-BC5AA5814A97
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CFEC297-8FD9-4F0F-8B76-8B3CD99EFCF6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2AEEED8-FBF9-49CB-B537-2C94F4D9798F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F5985B0-D09E-43E9-92A7-61D5171238DF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C679E04-1BF8-4CAA-BABE-75BE6E77D70E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
43900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EAC21E9-9051-475F-BECB-98F5B3267DA1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DA28F79-A5C2-4723-A416-FA1371FBD273
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6AA9F74-B6A9-4D3D-B8CE-E92909ABD7C9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D0DDF83-0177-4814-A3A0-9B7A68BB4E4A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 844F8977-B724-4DD1-87FD-2EEA1737E174
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5B7E8E0-7873-433E-A0F4-2423C31AA7E4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0470EA60-9736-4F29-BDF4-1AC581ACCC65
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37AA9EE9-0696-4E3D-90A3-CE54C3389E23
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E9FDAFB-7319-4359-87D5-51287B570DE0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 812CFCB0-0EC3-4462-9EA5-889038E4386C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
44900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71EB8025-1393-4439-A1BE-5E5D5FE89E9E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98E7B1C5-B04F-43E2-8E22-24B1F6B1F736
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76A50A85-E2C3-4251-A869-43681FF18412
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A531F46-3A47-44A4-9479-AF2A3BC02637
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1524F71-7858-4FE8-A77D-E49751F63E29
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E222C5B-F9BF-4C9C-92C9-36EC56544E34
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7F9B2ED-3325-4E10-96EC-1DDE74D9E6C5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C0CD3B2-16F4-4CA1-AAA8-8E46A5343211
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65649466-60D9-4F44-B5F2-D813A4A3A35B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EB5225C-F290-46D1-BB78-ECA01A03100D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
45900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 811DCFB1-6BA3-41AE-BFF9-967FCB40CE7C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A8E7CE9-ECBE-4FE9-820A-0D0ADDE23D2C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 625B928E-E401-42D0-9807-EC5458AA85EF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85615BA4-6A6E-4663-942D-7F04C0F3641A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75D54EE7-D0F4-4001-8E16-F6503E7FBDA9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B671B750-9225-4132-9682-1C304B4BB9E6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5686E8D9-387E-466E-8A36-0F329474435C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D60DB2F5-E714-4FE4-83DA-502CBA78C5F5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 695F41B9-814F-4560-AD4E-B134772FE993
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47663EB8-20F6-4E8C-B7AD-F8408AE6F8C6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
46900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57F7C110-535E-4780-B3A9-0A59B1DB16DA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89A5EA65-1A4B-41D1-9D2A-9F093E178ACE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 051659A7-4622-4A1B-9C65-94C9022EBD19
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E64BA9F2-038B-4F60-8615-8F70AC2E2A20
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 184413CB-2851-40D2-AD0C-7AE1127444CB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 544CD632-312A-4324-9D31-343418706898
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD5D7B47-A66C-40C8-AECA-3C90843FD7DA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 443DD972-CC8D-4108-9ECE-19E4C5CD31DF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E498D49F-DAF5-4F82-9078-85543286EE33
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D7A75A8-A2FF-47D2-9FDF-11B0362C680B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
47900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A10ECA8-EA4F-4538-9074-18A182CF87B0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A02858C3-6BFE-4CA8-A1C5-A82DE610ACF7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2373040C-F8BB-410B-B3A4-8815B67FFE23
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B599219E-FC56-4E3E-85A3-03B62CEAF01C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1083D676-8E09-42DE-ABCE-87A6897517DF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 505EC8A8-D646-4BFF-B306-EB384072B3ED
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D55F364-96B2-4FAA-B0FC-BCD32AE13207
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3040A56-A7CD-4450-A6CD-64AB1EADEFD3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 170AE777-5E1A-4005-9FB3-9DB72FE2DCA3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB4799B1-D331-4281-93B2-96CEC81D24BF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
48900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F38723A0-FB4F-4C2F-997E-8C3CBF351C95
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4594B942-9EA1-41F7-9E9E-D0AB7C8D965B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8012191B-8E18-48D0-9F78-3AE8ACD534BD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5296D889-DFEA-4D16-B778-2636C9E124CF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03A95A30-EF6B-4222-B8DF-5CE8D956632F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01982099-4331-47FB-A784-1D136DAFD3A2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 576A88C5-F0CC-41F9-89A2-F6436E65DC85
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5936220-B008-471B-8032-78909B4BB625
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5E668A4-0DDE-473B-B6E4-6DDC5D9FDBDE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB1ECD4C-D651-45FA-A9C4-BDA70C7E3CC8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
49900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8626A1AB-582F-4F9C-8039-16AE482DF25E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FB15D56-61A9-4108-9591-1490A774F4C5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38115F4E-C5B7-4811-977A-E370D00BB655
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8760B80-3589-4D76-945D-D12FFB2983E3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2FED687-D13F-421A-A752-77F9C46AB1E7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31667D62-60BB-4E38-8C4B-0872088DBC5D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC53A070-D59B-4C77-B9C5-9DC73F0D32CA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F7DFB93-6AEC-4A3F-AADF-B394303FDFDE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 461ACD7E-297E-4031-B716-6DF0A0817AC7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 266431A5-97E8-4190-BF0F-B5CF3278E00A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
50900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27A47031-9A1F-43F5-A798-9385311A8EF9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 304DEBB6-7162-4EC7-8987-34B98BA1636D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11F992F8-E9B8-4708-B95D-09DC24620FDC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A11A2356-0D46-4AB5-BE5E-49F5688A722E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 502520B9-3274-4ADA-BBE9-034DA37844B6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21242869-4655-4BFC-BFA7-EA6D2CE55452
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91D18FBA-54B1-42B6-83EE-F518A5C4AE03
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C94150E-70DC-493D-9D73-749C41423793
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C07A1087-90FF-4E09-A19D-E41F0F21974A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 824C73EE-8308-4A54-BFED-47EA303F622C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
51900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1B6AC2A-6AAA-4D2C-A589-5CC4D0C0FC6A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E024C47-2074-4A39-B07D-B80A31464E13
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 248CFC78-5A4C-4EA6-A8B6-9CCF02FE7247
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FA6FC0E-935B-4D12-8497-B26D10BB18C2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58E83DD0-7CA5-4098-A615-F1894A3B8912
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB87850D-011B-4DF1-B5E7-7FFD6E15927E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E1A815C-25FF-4C85-A770-057F3CCBE9D5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28643908-10B0-41D0-8A89-0B9147F89F1C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD6F059E-1ECC-4CC8-8EFC-6733D64303AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BF1EB09-8B38-41AA-B88E-0824E802FEAC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
52900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31FA82DE-BB8E-43EB-80C5-9767E774011C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E5FD904-EAAC-499C-9EAA-A8EFEBA4AF41
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7EB7C84-CB50-4BAE-8232-D88185B6D7BB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D1D2D1B-03E2-4A8A-A6FA-8A8126AFCAA9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D305470-3AF2-47BB-86E5-B84E0C338E9D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDDCFB85-DAFD-465F-903E-7C8FBEEB5F2B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 391D3930-6223-4A5B-BF88-6B99FACC833F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D42DCE82-B3D0-4F92-ABDF-7DD8C3E8B461
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF76CAAC-9E5B-436A-AA3E-13BD85D1F0D1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99131B1C-244D-4EDD-9E6A-9A06D6E0F792
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
53900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70B00E56-0602-4A9E-A69C-FF92030C5725
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 845A567D-06C8-4932-AD63-5DC32748BF03
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF7D8523-8B9A-4064-8013-645EC39B994A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FB6BA11-3030-4A2C-AC47-BA8B88A3FEC5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A5CF813-E424-4B0C-8077-7A518AF858CE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E4C6A2C-64BB-4FD6-A7AD-CB2D9442A322
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70A93E08-00BC-4427-B65E-2E1756A0DE83
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E66CE8B1-43AD-4D50-AA37-92DEA7C9D092
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A02872CB-6DA0-4419-ADCF-E822EC262877
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21E192C9-4861-4D25-B0C9-EED5914BEEF7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
54900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B0ED475-D73E-4FC2-8897-61246B31BEA1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6DA1013-07AF-44FC-A3AE-2E34228D8C0D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCEB1E6D-A598-47B8-83B0-A9014DD3C870
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0149FE7-FD02-4360-BE38-FE032A80E1D7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F957EEF-93AB-4204-A039-3F53D94995EF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D48F0649-500D-43D5-9907-A9357D237D52
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65B9D923-0F1F-4D1D-B792-EFCE06CFF716
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF609C86-2A9D-48A5-8201-280A93278C0D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF297C51-3535-48F1-90B6-DC13354A4CBA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6F8C56B-87EF-4315-9BF7-638CA360B707
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
55900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92D7CFFE-AF11-48E3-A623-AF6EE18F8570
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D43F1EA-C718-4562-8D47-1A898E81DE95
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54A2E61D-956F-4CE3-9E2E-2A014B2518D8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA82F511-8AEF-4A19-8FB0-374EB7E6CA79
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 256277FD-C679-4BE7-9B02-5D284FF7B1B6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 873C26ED-856F-4222-9B1B-DA18CD2A095A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D239660-C0FF-4E23-8345-10FDCEA1E551
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A73E822-E634-44FE-ACB4-42E6012C5CA3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDC916AF-5F13-49A5-B532-BB8F916F312D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D989861-0FFF-4D2B-90C0-743DB13F23CF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
56900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48453F78-5500-42B9-A2C6-C490DD1862D9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3420154D-B99D-4239-BB4D-EB9ED748183C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A08DB9C-DF90-488A-87E1-35EFA673A018
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDFE047A-1DE9-4E8D-B66C-810A3D605987
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB91DEBE-D736-492E-A500-81D1C8911127
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDCCCE7A-9B53-4268-B226-63B33CD8A3D0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 422356D6-251B-43B4-B02E-04C87BD6AB6A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7297D84C-B849-476E-9FFF-85A8FC950071
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5BB9BCF-BA5A-4643-B1A8-4A2B328791F0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73D2365E-26B5-4C3E-BAF8-8409DA8BE2B9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
57900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0519FAE2-FA11-4F75-AA9A-69018D34697D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 969CA512-B824-4A6E-A30E-7708D10CDEA0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C058D60A-FD6D-489B-9AAE-A520CCDDC46C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F8EB955-78FE-495F-8F20-74A0D77A1512
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACC38EF5-B3CB-47EB-ADB3-ACF16F15774A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54132A6B-9398-4CF7-A059-C88280E951B9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0191A1BE-144F-44EE-9701-B61AA6DAA140
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A25D006B-CA47-4841-8A13-5E7E0DCAD696
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5767E9CE-70D1-4540-9FB6-DF37A82F4D74
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F14DA850-BEE3-45D8-93CF-4B7E70055764
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
58900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51784907-5A28-472D-9FBF-37057294F892
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6E5DF13-48F1-4F73-B60C-C899A42CB06F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60C870CC-EB43-44B7-9B42-77EA9E7E4C2B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 146A3944-0D57-423C-8096-7049803A7C39
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F75530C-ABC3-4E85-8245-40EDE6B14828
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA9C48C8-180B-4AA8-8D71-BE3E87EC6158
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 200302D7-94AC-4024-9E29-74D6D162C556
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D58A1A5C-E6A2-4A74-99BF-8B631F5471EE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CC886F3-7CA1-42DB-808E-4F12C933BA4A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CF2092F-90FE-4A71-898C-F2A5710A90F0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
59900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14DECF56-127B-41E7-A0A4-5A9F60DFF556
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B26AE34-364E-48C6-A7C8-726962CBB598
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7AA0D31-D801-48BF-8023-633399CB86A4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4C8580F-EE92-410C-999A-B74D3EAEB478
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C04980B3-7867-49A6-B9CB-FB6D8787698C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1E463D2-7721-4016-B209-6A7FF14F7D51
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 116240B3-7818-4135-B3A8-60D68A34BC75
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D5AB62B-3891-4E5B-9C2C-BFB52E0DF315
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD646C8C-FB6A-4282-96C4-657E4698E49B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EE59D7F-06F7-4619-B08E-739DA73DF9F7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
60900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82044BD4-9370-40E3-BF7E-E9CCBF9E2ADE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 239051FE-C244-4BF1-AA81-6BD60A5E8641
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9771B65A-BA31-464A-B2E1-683EEC0C7D57
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D3D92AE-6230-4B82-AB6E-398C5341DDFB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9F72233-50F0-4A64-836E-3AEEF5D79A35
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EC25C59-9824-4997-9290-2EAFBE625C57
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC0793A7-5E26-4D10-857E-1AA05405BCF5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32C9D79A-BA69-4134-920E-C7E45F609DA3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BE32A23-B709-4F0A-96A2-C76D3A4B23F0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 043FCF16-0173-4A9E-8013-66A72F691960
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
61900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA012188-B745-4662-9712-206C16632E83
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D659A13-8578-4CBD-ACF5-C19763031F76
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB105890-54FD-4187-8777-FD2B671371BE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0809FC6-8F9A-4202-BAEA-4C9B58D52CEF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D79FC7FB-9957-4BA7-A123-007871A9E13C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD6D0BBC-702C-4807-8EE6-32456830DBF0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F8D188D-F090-4D64-AFD6-CEA77DB2D094
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84BE87D5-A4CA-4DAF-B388-E94BA99C8AC6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40E348D2-706D-49BC-9E8A-C98DF846C27D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 940A70A2-343F-4EF0-94EB-33E78A20983A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
62900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FC085F4-116E-44EF-A9A8-3A37876AC775
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4828188-A490-4966-BA6E-F80D5F5E0DE8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ABCEF9C-6FE3-4D4C-A061-14340EBFEC62
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5808EBE8-0A2C-466D-9A12-6596EE9BA957
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 617A2506-7C2E-4F45-A5CF-617E45A92EC3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3716AAE-4DF4-4B67-A718-EA7500857B81
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76B4EC64-283A-49FA-9325-B5498C75D780
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97C619EC-4CF7-44C7-B456-1D0039B78174
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC32108E-05C4-4F33-B82E-87D0CA478078
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF2A1E66-887F-4F6E-8C87-DF77DF767BCF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
63900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 830ED664-A9F1-497A-8660-6FBA9CA06480
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F12EF93-DA0E-48B6-B8CD-38401BEDF58E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFED7D88-7DA3-421E-8FC9-64BD74F87ADD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 177CB9AF-E8C5-4C81-B071-344C9EBA99A7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89992AE9-F140-4999-BE07-81F59DB6FC63
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E528C19-4A8C-481C-B21A-FBA448063FB6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BA983E6-F536-4927-B9A6-63BD1A49527C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BA9AFFD-DB01-4E05-8688-D475BC8B83ED
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4F1F3C8-75E0-4D11-8288-19D6BA2F3B8A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF10CBFF-4472-4C51-87B3-986F3F13D62F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
64900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 432F8CBC-6BB8-4C7E-AA1B-E98208C9197F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D7CD056-EFFF-4D58-8CC5-4F2B17F1CDA8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB05BD33-E847-4581-A2D7-7A4342449F0A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D73D2A7-E26F-433A-A37A-11C646732B71
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3599D0C-7E02-43D3-AB13-4A2F50C1263F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8A80562-79EF-4B08-9CC2-2C74090E2C93
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 191C49B2-E6BA-40E9-A6F4-2DD10A469239
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A6E8BDF-5E5B-4E85-B7A7-E7096EBBA215
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2238883F-31CC-49F5-9E32-11FB2FD32A2D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7C1F838-C9E1-4ECF-B4CB-FD5DA3488526
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
65900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83DECDC3-CCF0-463D-9D8F-E62A31A1DD33
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B83FAFC1-2665-4AE4-A532-500F05FB0D80
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3B8F769-10DF-49B1-AB0A-11A613D14311
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23AADB43-3DA6-4BB8-B23A-62D77AD4AF27
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91A9D9F5-EA71-4C95-8D63-74B9E05659D4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5142F9FC-8A1B-452F-95FD-AEC42A473380
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DD96896-C244-44ED-86A8-F5F2D25DDA08
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF2A1D1A-17B7-4B80-AF78-85E2F3E4DEA2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD917A80-CDAF-4945-8EB8-D09CC5866398
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3596DE08-5168-49A0-9B9A-88D142EFCE07
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
66900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E63016AE-4F84-4E62-86C9-02F970F0DBEF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D63BF91B-1294-463A-897D-974AB021EAFB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7166E0D5-D262-4B8E-AF6B-72C222559F95
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F91CAEC-35E1-4A56-BF9F-C0F72F2349EA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 307AB480-297F-4C12-9052-600E7E8A50BA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C66F1B94-B03D-413C-A2D8-5AE4920A6348
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 889A80B5-B5EE-423B-9269-90F3D5106A6D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6C3B949-D533-4AED-B3A3-FFE39D2E4868
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0744234-BE83-4F5B-B563-C6890787BA4E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0E57B08-C75B-4ACD-A727-3B17E2F4C677
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
67900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2328EC3-78CC-4D4B-9983-EF75635CB8F5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 278E8047-92A5-4A60-A46E-EE7283496218
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6326B7E7-60D1-41A7-ABF3-1CE33E11DBA7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59F6A787-5190-4796-89BC-2BB182D7ECA7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53C0B036-BA1C-4C6E-B4AA-8D3A67F1C79A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 899925CB-F933-464C-89A2-D7CA4E18E1C8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B846B125-FD21-4695-94DC-E69741156E77
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2B73D45-B54E-4C54-9731-C4B2425FEB1A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23F97959-0AB4-468E-8796-860C96E6D261
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6AC5138-63A6-4F8A-85EB-0FE6C479845E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
68900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BADE9CC4-8E8E-47F2-BA45-5EB0329C1595
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3E2D212-DA71-432D-8C59-BB75EF6D1B5D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B82D1FC6-BE87-441F-9988-31B1C2BE5A9D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97463E4E-00EA-4A6B-AF88-012675FDC720
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 453B96D2-F4EC-47A5-BD40-56A3ACB74074
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D744D3C-5E4E-42F5-B3E8-45B644C71F0A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94BA2776-004D-4E9C-8679-DE68EFCC1954
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C216C591-C552-466E-86FB-F7F096724051
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6F17332-69A1-45B5-956A-92E4CD51ADDE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E27EE72D-ABE1-4567-8C0F-46B2A4A77457
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
69900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2902DAE6-5711-4B6D-BDB5-FBED743D85F3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07605133-CE2A-4D66-9BCE-B6B41CC0EB3B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C17603D3-0995-43CE-A501-3ECA299EE663
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACB3EBE6-0372-4952-977C-8FC208DBEA1E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D29D3D1F-179D-4E64-B3E3-CF93240FBCB4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A99F17A-E55A-4E09-88D0-131E8822D10F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 210AB42D-6119-4CE3-A831-FEB66E867CD9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E82FCAF-110E-4779-9E1F-5B7957F67491
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80A533EE-260E-457C-9911-1C794A9AE3F4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFAE83D8-3F25-4074-9346-D7A645EFFC52
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
70900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3205803C-B26D-4E0D-8734-BDD95ADB2B37
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E435FF5-B852-4D14-BE48-AAAC5C1702B2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 361D9E74-FF67-41AD-BFF2-67938FBD1839
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6886631-8FE6-472C-ACE7-710A9B35D9B7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31D8C231-787C-401B-8B83-CD30182327C4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 249B5CA0-EE02-4259-8B76-1EE938A9D585
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 157E8CD5-643F-48AF-B645-FCF490780EA4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 473550B4-D785-4C86-8552-26E40EE2505B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 250D5695-C8CF-4BAB-AA3A-3CAE6EECDD1A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68EB4CA9-744E-4B88-8539-3D90779AFAB9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
71900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABF79384-63D2-4EBF-8A6A-90D061093EE4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D52FF89E-CD0E-4F7D-8F8D-5086345C3432
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 821CE580-CF88-45FC-8D68-2D73F1C492DE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35EB3B4F-3362-42B5-B056-A446A88203C1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C8ED04F-5FD9-45D9-ABC2-946973D613E9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9569473-0F42-4671-9C83-AB1E9AA3F718
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E5DCE9E-86F2-43E8-BDD7-BB3C54A96C49
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E8C46FB-6449-47CA-B67B-65A2264A5B38
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A91267F-493A-4D1D-80FF-5F76B35099D6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC617B54-D43C-41F5-A809-01782EF8732C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
72900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04F5993D-D72C-43D4-B980-950930C00D43
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1631DDFF-2520-45D1-B310-2DB116867C37
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DD63486-A83D-443E-AB9F-0FF0944F940B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8630825C-6D0E-4746-AB5A-DB8DE8A7A84E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E35C4ACA-270E-4051-935B-8A0329C912B2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 163F88A5-E021-48B3-9249-AF28D9F2A0A4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9676EE7-9894-4687-AC26-450CDE2376E8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4C8637E-59A2-433F-ABBD-442D468331A8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85F1B893-D5FC-49ED-AB99-793C78FB069F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AA20F94-5F5F-4515-94A2-D5D1E59DB196
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
73900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77C3D9EF-ECCF-4299-B772-FC14C9038492
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C344A034-DAA3-44F2-A213-D296CEC7AF03
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C2B269A-09C7-4AAF-B5B0-64489D388CFD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 165B9CBF-0155-4784-A66E-7308B967D86B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7E202F8-1335-481D-950C-0EAA659AF274
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3BED39B-B973-4781-B6F7-7FE98390898B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 233758E1-75DC-4195-8F1B-6B465001FA2F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0D3E83E-96BF-4286-A0F8-11E44BF1998E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBE7019D-9DE0-43ED-8BD0-40355791CBF7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BC0FC82-036E-46F5-9350-0EDEAF014312
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
74900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA63E6DD-63AD-426A-842B-07B807229A14
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B072BBB0-4E01-4DB8-93F2-589BF5A2C677
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A4524A0-41AD-4D06-86BD-E6875C6F6957
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD2E8973-5E6D-423F-BBB9-E31CEE984A50
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8700DE96-980D-4900-9949-6CB77016E8E1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CC9628F-CDA3-4860-92F5-4C935940F8C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 131C0A93-9928-43A7-94EE-429C0DD1D0E9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47086E4F-3116-4DCA-8AA4-ABD85668DD4A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB5D892F-9E17-4C80-8DC9-DFF72B7377FF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3555E2F-F460-4F07-91FA-44B577E1FEA3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
75900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63B7C2F2-02D8-456A-AECE-983BABECD36C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEC28993-2EEE-4D7F-87A9-B222A5C2FC3A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDDBDA51-C44B-4540-A748-5FDDB448B0B7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E83728F-408E-4B72-B99F-A25BA317420A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5D43AD1-5FB0-4640-843C-7CEAFA7DCBE0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BE960F8-88B5-4C1C-B419-2210D66D355B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 238D7840-0780-4915-B287-6AA835BE4B47
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E758CB3-5E1E-4DFE-A4E6-76A433801C28
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7E3F9E7-726E-4C2D-A54F-2AD43FBFB84B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57BCF97A-3236-45AC-9B2C-57158A43F06F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
76900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BFE09B8-8BAE-4C66-AD98-DAB381448FA9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 317CE4ED-8B72-469D-BC1D-76B898F6AE5A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A0CF0C7-02B2-40CB-B086-3047EBE47BE9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7696FCF0-042B-4D5C-AE37-385605B7A14B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6061B7DC-32D4-4F91-A14C-60F3BA7088F4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE231D55-8F63-42B1-AF19-BEDB405E3F81
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B52B7F0-4B5C-400C-BAA1-8E4BCE894420
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9F4194F-877D-428C-9236-FA83E14F7C7D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18A527A7-48A7-4CBB-9565-9280D07556A4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F719D6D2-8A72-4445-9063-88E49E9EA6CD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
77900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1DBCD67-E93F-41D9-96B3-BCA189E8C773
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8D33D8B-523A-482F-9403-9300BD3F5700
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5F7C8FD-EE8C-4E50-872D-691223803B42
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F38DC55A-76C1-4D38-898B-E0C50153FF63
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85C62564-48C8-4CA7-841B-D45B36352C38
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 603A2802-BFEA-4D3B-88A0-1370F96E398D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E789578-D1B9-43EC-892D-C44F8EB729DB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B36A6D6-48F8-43DB-9BD2-AC21303970D1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 886B4B3D-EF1D-4231-A61F-1A3DC2D02178
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 803221AA-7F66-4AEC-AFD8-826B82E12A05
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
78900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F72B1B1-A396-40A1-9930-93D85345D849
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C848372-A67E-43BC-AD7C-6619259577ED
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D3398C9-1AF4-4B98-9DE6-D3106401B714
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0836D457-B1DC-4F98-AA91-8DCD302D7B21
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F41B5772-C29A-434D-BBA0-1F97C964C4AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 740DB0F5-1D52-41EC-90DF-185FBB3F8BBB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C562228-F606-4FF3-ACF9-F21A6030E9C8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 456B5762-0292-469B-BBC9-68434F35A700
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C549CB9-3638-4419-8894-F952FA5AFEFB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50499780-5A4D-4E44-8F11-5C016FE45068
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
79900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A507BBB-BA5F-4EDB-AA4E-DD37EB1FF9F4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CC17D35-737B-45D6-AE43-D417178DA430
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABB076D6-B2D5-40A3-BD2D-4730CAF93FB8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4E307C1-2A0E-4132-AD61-C7BCCAED4122
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31972F44-34FB-48D8-8F25-215516152F98
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FC44560-696B-4340-B0AE-CC044ECD6197
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6599CC5-1268-44AA-AA37-B986B79664AD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FDD577B-41F2-491A-8B7F-956ABB24CB35
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F0F2D60-D787-4E44-9762-46FEA56492A5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87B53DF2-5B20-40C0-9B4B-DD5139A7FD52
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
80900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9960E738-083F-4D7F-9207-C391A27D78CC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16010F5D-92EA-48D5-8833-879E235BC1C0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACBB19D4-EDC9-40DD-932F-63C5D1D5F017
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AEAF13B-E02A-4AD8-9CB7-67348324961F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCC2C580-5DB9-40BD-8ED7-64E47CE6BB88
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AEA6317-062B-48F2-99C1-84AF1C16EDAB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E63EF19F-33C1-45C2-9C98-547F6F29A0C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD683318-38E6-475B-92F9-37B38162A4D6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80149B4D-585B-406F-8A4C-AE27B288CECA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94AEB8CD-4451-43C3-9F39-26E2E07D9057
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
81900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0F3D7D6-BB97-4072-9C23-31E082B555B3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 803F5F1E-44C6-48BD-B7BB-FDAA06DF320E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F31751A0-64A3-4F15-B4D3-026EDA3EEFC8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66DB12DE-B399-4CA2-9E0D-62242184BACC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03D7FD5E-E4A5-4959-990F-567DE3527765
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3878CEF9-3A9C-4D5F-ABFD-BAB9E11F7ADD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A2C8E15-A32C-430C-B4C3-B36931A57605
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F82E2E55-EEE1-45AE-A180-C6BF4219975C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6317AF31-3518-4925-A99B-4A3EF9D95C96
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A0428E0-CAA9-46DB-9B16-6C6B255FE3FB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
82900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56A147A1-2AC1-4B91-8AA1-4B560AB6ADF4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A03C416-78CE-467D-BFDA-616B682551A8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCECB96F-E7E9-4A0F-916E-70B976EEC773
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEF9F7EE-E837-46FA-9DD0-A8E8190E6805
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EA49380-D011-44C3-988E-4E459B3EA690
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E145669-FC69-45D5-9186-8A208DD51FF7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38033C25-6A94-4938-A92C-D9CE7CE0D90D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F852B09-6740-47A0-B83C-CCFB6B15EB25
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF8E8DB9-5147-4DCF-AEC3-75ABE98EF70F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FB8CF49-60FB-4E3F-9693-44D93292CB97
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
83900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24456CF7-0971-404F-994E-C2FC8A55CCDF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DCD8924-C3B8-494F-A98E-D10ABA3628F7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC721D6F-7D77-4483-B1F9-64F323A54E0A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52B59D00-E667-429E-8809-986FB4D0D53A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86A2CF21-3166-4559-94EE-1563E9CF9238
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30684B62-1941-49C8-BB5D-B0B594B172A4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C15FFD0-07ED-4221-87D5-A1EF7DB6C13F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A0D846B-360C-4315-801F-02BE61085A7B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F60A1C3-3E7B-4DEF-93AB-4D571614C0C1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C306CF5A-B182-4A25-A89E-E513FE2562AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
84900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F3441F-C652-40D2-84AD-3D121E280032
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 665F79FD-E653-4EA3-BE30-59A8900B4554
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B255CDB2-65C6-4889-BC71-686A2444CEE7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 455C6EC4-A28B-4F74-BE6F-421E0578CC27
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A66063AD-6254-429A-A707-B653410DA82B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CF6B0F2-2CED-4AB3-88E3-80825FAB0225
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27534C21-98C6-4A63-81C1-DB97822E58F2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EAA2689-4B8B-45DE-ACC5-BF5E7AC232B9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A13727E-0238-4505-AC71-59C355FBF375
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27989252-27FB-4F1B-8A2E-A7BAB2C73C77
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
85900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B3689E2-C8A0-4A8D-AEB8-37F279376703
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D63248C3-A06F-4425-A36F-DE9084698545
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 704E145F-2B20-4504-984B-76E0B3E6A675
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A69B6C5-348E-4451-B3CD-072D58389097
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3857743-4A5E-47FF-8EA0-84DF91B7FCC6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE9248DC-AA26-457C-A3BC-376CB0F16771
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E716D289-2099-4AF7-ABDF-2460C64C6848
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9C8D06C-E17A-4CDA-9E8A-16269B894692
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F6045F3-0822-40F6-A623-866F106774E9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 048C777D-D5DA-4889-A9C3-56BBA0A7E957
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
86900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12D60F43-C8DD-467B-A6E5-F598C8EB9CCC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20CEDADF-4558-4262-AF5F-AFBFC28C7D19
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 277B93B9-4477-4D27-A558-B70F7A9A45AC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 293389B6-4246-443D-A83F-7EEECADCD4B6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 307BD704-C71A-4D5A-8C92-80C4DFAFD4E0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45908A40-1A5F-478E-A9A7-9FBFE531F60F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF446E4E-FD38-4BA7-A07B-BBA949B1A7C9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F2E86A4-ABA2-4003-9360-E9CE7EC63BCC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDC1D21E-5954-4344-A02F-608D0325158F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA7843B7-498B-46CA-ACF5-C13DD9C0CCB4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
87900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C32D9C1-528C-4329-917C-4F57F34A00AA
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AAF0869-918B-40F5-88E9-8A06B63897C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CF028A0-7841-4596-BF85-1A9D7E15D7EC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A38C8A1-7042-423C-B027-40F9C5365AFD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53894C2E-8AE4-44E8-8A06-5C40FE4C52D6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2073A5D-A972-4B22-ADC8-BB3B3824B452
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0906529A-FBD2-47E1-B4BD-E231CA2E2006
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 264AE627-DE15-450A-AB7D-D24B978D73C8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D2A6E57-21CB-4CD2-B188-C4ECEF986D6A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD5FB31E-5EFC-4F51-8FBA-17D6A30AC3CC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
88900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D47BB8C-DD40-45B1-90BE-7A69DBD18F69
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13A7D64E-A572-4F8A-B8DB-3A1C33ECA706
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C393F7A1-9726-4F96-8AD5-181455F0F7C1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54BC741B-5575-4C33-A616-258270E18218
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDF0E6B4-CB72-43BE-B179-859D32D44729
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B2233FC-3B38-4C9F-8E57-892CFBF50671
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BDB4A27-E4B8-493A-9643-4995083246CF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7B2E9B4-EDDE-4322-8AE3-781CE80EEDF6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 829507D8-ABF2-46AD-95D8-5B8510CF5717
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30C92C31-DD32-4ED7-893C-ADEDD27DFC82
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
89900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DB0C6A8-A48B-4E93-BEEB-F81B44FC9F13
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9D549F0-1961-45E1-8675-6032CA87D593
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83BAB091-3693-49DE-8A1D-FFB9C8A57A19
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 267B8CDD-3620-4C6E-96A8-064F59C1F2D5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5F65E54-AE5B-49C5-B526-1AAD21961E70
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3383DFB-7B50-4947-9589-3230DB2CD905
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EC06A95-0A26-47C7-BAB0-0B0773DD8965
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59C57AF4-1E99-4932-9DEF-2418F9715E44
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD92C294-E806-48C8-BF4E-017160C6086F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B2F7253-6CC2-4C23-8216-9DD153D4AEDC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
90900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3334861A-8CEB-42A5-B285-4E36C79C9729
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F44EF5A5-197F-4153-B3D2-0EDC27E6D0F0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CC3009C-2288-4884-8408-39C21060474F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C455E99-CA6E-453A-BBCC-5A224BB1131A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D8D7444-053D-4C97-A25B-4EA27A945D23
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C183B53-CBC8-48EF-87BB-2743ECBD45A6
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9ECB307-09B8-4C1C-90EF-E1D1BBCBF8E2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 842FF3C9-17B5-47A0-AE39-1E61F5B8C1BB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37C6DB93-A5E1-446F-92EC-48164847DACC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2455390A-46BB-45D6-9EB8-4F6E67925576
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
91900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58CA49B6-431C-4104-AE9D-5EEAC0C9B61F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C033BDD1-284E-477A-8308-D7C1FF2D2F47
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6312A70B-023F-4DD2-B423-ED63283AC31A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACF46F53-815E-4FDB-9F1D-1589496BBFF5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC70E070-D01A-4A93-8595-F58C8509B514
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0EE9FE3-FDBD-4E4E-BA2D-17B4B3BDE0AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 762E7AF1-D5F6-439F-BCA9-EB16225C8954
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7450210-A842-4DA0-8151-67B2E5493C32
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13992527-6DE2-42A4-9B0E-07DF4E4CD67E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FC3DAFC-2861-4905-9FC3-C7D8D87872D4
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
92900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AF2B151-5DDA-498E-9D89-596B992BA6AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB8966A4-638F-4A2C-AC9D-897695AD33BC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8F0EE3E-238A-4C7A-93D4-1AE03E1A5D66
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16A7C850-660C-4838-8161-6A59F8685044
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B38D65C1-CA39-4BE0-9AD2-EA0F52309A15
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9695D60-85EC-427F-A923-8D469F3F30B9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65D28731-94B8-4B46-91F6-26F63767694A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAE0973A-BCDF-40DC-9247-B2BBA932A7A5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F02C781-CC5D-47D8-B45F-0078F242C15E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA46168E-6F05-42D8-808E-DD256ACE0EBD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
93900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16776F08-4EA5-4620-BA1E-50C0C22D20CB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7839123-AF69-41D1-8113-833C1C1724AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A9C4A79-B911-4531-8DCB-91C5A43F501C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7F1DE93-B444-49AC-9BCC-784CCA3ECEB8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C52A63F-C8A5-46DB-B02C-791665EC212C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AC55379-21A2-4563-9FF4-7DA345DCB8C1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB286E5E-C81B-4BCD-96DD-2202EDDED4CC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A1D8BC4-1EE8-49C3-BF19-74852598388F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE0C404E-8CEC-49F7-9F8B-4954527149A1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45EBFEA5-4CF1-4A72-945B-C27796DF1C30
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
94900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D525407B-5259-424A-8ADB-D780A5B8818E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2212313-405A-4A75-878E-7BEC409D9EE7
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 723A8EAB-0406-44B1-9081-B7E95DDC6CD9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEE87C0E-ACCC-4C29-9B3B-C575E234A311
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAA8F752-3318-43A6-AF0B-C8F6EB09BC3B
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 937C6797-BDCE-46E1-A37B-47A943590770
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E1BE033-4A01-44BD-9DFA-778A9E864253
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6356300-C828-4B74-9637-1C9A79185D24
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4C04B06-6087-48A1-8DAD-B97549FF3675
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4E63CE8-DA79-4BAA-B6D1-CD90DBD1F4BC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
95900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D529411-E553-4DB3-A467-C6360B3200A1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6966BD9A-7395-4A64-840E-1FE9763A06B2
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B97D643-E7FB-4F19-9676-91468FFADB5D
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 436EAEC8-0A3F-4349-AEBA-91517B708E98
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FB5A90E-B875-42FF-9374-E79D1606AFD0
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65021BE2-7FB4-4F79-BE3A-EFBE62E3B814
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 154D5A59-AAB8-4EFD-B2E3-07283CCA3DC8
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D77B48F-D192-44F2-A2A6-A8A7937A85AE
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D009984-A895-4271-83EE-F709A8F2F8C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B91EF55F-6FBF-42B5-86F3-D8CC933037F5
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
96900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2952525-7620-48B0-AFEB-E7482DD84CB1
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38E371A0-C5F2-44E3-97D4-61FF7B70ED40
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 682F1FA2-99BE-4195-AD40-821B66C2FF6C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACAA3597-2819-49C5-AF3E-EABAE0A5A84E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 504AF62E-29FF-4322-86ED-E6EEC2A6A368
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA725654-118D-4397-8B55-87D2C11AE363
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A57C67A1-AE1D-4B1F-B68C-CBC4DB38B2B9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA4F36D1-0FB5-4CE6-8113-9E00CB07EF03
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6518994F-A957-497A-B462-631342A44565
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D563E12-7D63-4FC6-BB11-52902F54921A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
97900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E1834F2-5E38-4AE1-B1B4-0E688F261255
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08C84C89-01C3-4CD6-8B59-41C477A03D9C
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEFB1249-E3C7-46A2-A40F-B89BBF4BD0CB
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDC665E0-FF8A-4611-AD35-EB7DB89DE806
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F2AB461-6301-48E0-BF8E-BFC4EEDF6464
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB82DFF4-4E33-4D56-952F-D4BDC20ADE1E
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DA9F93B-BCD7-429D-B95A-36B2DF50A7AF
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9A8A477-0BA0-42AB-AD12-D376DB2C5094
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09A03C46-9971-4B21-9A38-E8E962E95C41
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E2608F4-2867-4C67-B906-1CC1DEAA302F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
98900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE6AC1C7-80EB-4AD0-AF33-19AA20B6DACD
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3610EB35-6815-4C37-BE3F-1C674CEADF2A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99100 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9B6C64B-2755-4A51-B658-FB89505CECDC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99200 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81C979D1-5FC8-4CF4-94F4-35941C6C1D5F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99300 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9297783C-3D62-485B-A5F4-37F9740EF70F
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99400 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4C34237-728B-49AE-B022-68F282775DAC
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99500 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6359FAE-192D-4CF6-9939-C6392160E9C3
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99600 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A91A091-58D6-4FB0-B02E-2A4CF09B1EA9
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99700 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13E8EB38-AE7E-4A8F-8EFB-C018FAADCA26
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99800 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A39B0B7C-4DDE-4961-B4C0-38E4888CF168
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
99900 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D082092-CD4B-4812-A5FC-74F2D70C4A6A
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608
100000 1.4687e-06 4.24627e-06 507.995 507.995 507.995 508.06 508.06 508.06 34337.1 227807 
# Curr Run  UUID - 55BB74C1-EC59-492F-9784-6D40840FE608


==> data/EkinFull20.0.1.0.1.0.0.01.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B00C9F0-3F20-4CF7-8F7C-1BC162F062D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
100 0.00384087 0.000376343 509.069 509.069 509.069 519.84 519.84 519.84 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E67556AE-BB87-469F-B3D4-230E18717BC3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
200 0.00377047 0.000244665 505.732 505.732 505.732 523.423 523.423 523.423 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06E6D872-B2A2-451E-94B5-91C56B4E4EBA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
300 0.00218094 0.000204346 509.438 509.438 509.438 518.196 518.196 518.196 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CAE0424-50CA-43C3-86BA-0CF828C83399
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
400 0.000946319 4.05106e-05 506.458 506.458 506.458 513.878 513.878 513.878 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD266F96-CEFC-476A-B861-2EB72972531C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
500 0.000716031 6.52698e-05 506.826 506.826 506.826 515.138 515.138 515.138 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6887AD13-658E-4C3D-A09B-A755849B0EE6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
600 0.000877297 0.000118456 507.522 507.522 507.522 516.411 516.411 516.411 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B63C0825-954A-4ECA-9DF8-145C5668B61E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
700 0.000856389 3.94965e-05 506.584 506.584 506.584 514.421 514.421 514.421 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FB226DE-69E1-4D17-AAB6-D6FC0D372B64
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
800 0.000716286 0.000106134 507.264 507.264 507.264 515.492 515.492 515.492 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8CF300A-F71D-4E5D-9F54-5B3B4886FE0F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
900 0.000595096 5.77439e-05 506.925 506.925 506.925 514.409 514.409 514.409 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B5E7991-EF62-44AD-940F-F5FF4D89B9EE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1000 0.000531191 6.01307e-05 507.031 507.031 507.031 514.092 514.092 514.092 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1507A879-6F90-4749-A626-9512C3C5B74C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1100 0.000484849 7.03226e-05 507.199 507.199 507.199 513.854 513.854 513.854 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B5CF05C-8B9D-4447-A3F3-A9014828AEE0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1200 0.000432436 4.41725e-05 507.042 507.042 507.042 512.971 512.971 512.971 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D924D0D7-FF7E-4921-95A1-6D129E9614C3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1300 0.00037875 5.6672e-05 507.261 507.261 507.261 512.818 512.818 512.818 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89491E35-4444-41E1-B4C2-4DD2DD6327E1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1400 0.000332884 4.31398e-05 507.207 507.207 507.207 512.159 512.159 512.159 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA376673-E5FB-47F9-AB87-8CA3ED3A8A17
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1500 0.000296147 3.96556e-05 507.26 507.26 507.26 511.718 511.718 511.718 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B8F9B99-2DD1-4740-B9C0-32AB11D4E25C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1600 0.000265803 3.92095e-05 507.342 507.342 507.342 511.361 511.361 511.361 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A7E0570-8FC6-405C-B69F-E36D81CE5261
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1700 0.000240151 3.01133e-05 507.325 507.325 507.325 510.876 510.876 510.876 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 994D471C-5AE5-4709-911F-A4515D6926FC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1800 0.000218851 3.13556e-05 507.405 507.405 507.405 510.594 510.594 510.594 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADA85840-49EB-4863-A73D-374E1B2EE5A1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
1900 0.000201795 2.62607e-05 507.416 507.416 507.416 510.251 510.251 510.251 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22A49267-93ED-4DDD-9241-5F82731F9503
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2000 0.000188376 2.41853e-05 507.448 507.448 507.448 509.982 509.982 509.982 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13991520-0EAE-4228-828F-AA22A697EB50
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2100 0.000177868 2.41824e-05 507.488 507.488 507.488 509.759 509.759 509.759 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCACF93E-370A-41C6-824E-F65EBFBF9D73
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2200 0.000169692 2.74331e-05 507.499 507.499 507.499 509.541 509.541 509.541 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA1712AC-2BB1-473E-9DB1-2BF08954C100
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2300 0.000163397 2.9942e-05 507.534 507.534 507.534 509.38 509.38 509.38 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D38DEDE4-8F41-477E-856B-ED6DF604556E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2400 0.000158629 3.2404e-05 507.549 507.549 507.549 509.23 509.23 509.23 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12BB85CB-AB42-4872-B264-FBC13A54C22C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2500 0.000155057 3.45029e-05 507.568 507.568 507.568 509.109 509.109 509.109 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F96741D6-1884-49EA-B8B7-B64B633D0CB2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2600 0.000152405 3.62927e-05 507.588 507.588 507.588 509.01 509.01 509.01 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 601CCE87-C02B-4E5A-BF9F-E22F3320BEBB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2700 0.000150457 3.79513e-05 507.599 507.599 507.599 508.928 508.928 508.928 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A555D3C-5022-4DE2-A455-F264ABEB9544
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2800 0.00014904 3.92994e-05 507.615 507.615 507.615 508.862 508.862 508.862 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39F8FC96-D419-49E5-B858-AF554042B6B7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
2900 0.000148024 4.05157e-05 507.625 507.625 507.625 508.809 508.809 508.809 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F46D792-656E-4A6C-9576-F8EB99BE6E0F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3000 0.000147303 4.15463e-05 507.635 507.635 507.635 508.767 508.767 508.767 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32B115A7-CC7E-429A-890B-4FEEDBE6296A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3100 0.000146799 4.24126e-05 507.644 507.644 507.644 508.732 508.732 508.732 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02509FB6-E398-4055-8538-DA7D14E8280E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3200 0.000146451 4.31721e-05 507.65 507.65 507.65 508.705 508.705 508.705 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF0D1737-E04A-4585-9384-1431BDDE96E4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3300 0.000146213 4.37926e-05 507.657 507.657 507.657 508.683 508.683 508.683 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70F8026F-C77A-4555-8C31-EFB660F90B47
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3400 0.000146055 4.43252e-05 507.662 507.662 507.662 508.666 508.666 508.666 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EB9A518-BB04-4F61-866E-9C7F0DD3770A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3500 0.000145951 4.47672e-05 507.667 507.667 507.667 508.652 508.652 508.652 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 341DF28C-0C6C-407E-AC97-53C0E965DFF3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3600 0.000145885 4.51298e-05 507.671 507.671 507.671 508.642 508.642 508.642 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF50A99A-5A86-47F5-AAAB-AFDD4599A859
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3700 0.000145843 4.54338e-05 507.674 507.674 507.674 508.633 508.633 508.633 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B690BA8B-BF7A-4EAC-B72A-A04C71DBBFCD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3800 0.000145818 4.56771e-05 507.676 507.676 507.676 508.627 508.627 508.627 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1803BC3B-3381-49D0-8495-3F80DE62A5B9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
3900 0.000145804 4.58763e-05 507.678 507.678 507.678 508.622 508.622 508.622 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EF4780D-4179-4F71-91A3-5B5C05267B90
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4000 0.000145796 4.60353e-05 507.68 507.68 507.68 508.618 508.618 508.618 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9670C300-9358-4539-82F2-3943499E0A30
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4100 0.000145792 4.61601e-05 507.681 507.681 507.681 508.615 508.615 508.615 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F749518-924D-45FB-949E-069A4A84143B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4200 0.000145791 4.62586e-05 507.682 507.682 507.682 508.612 508.612 508.612 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1461DF91-8230-439A-BCE5-F351BB26C980
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4300 0.00014579 4.63328e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BB21DA4-B207-4424-8865-20CD106F2AC2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4400 0.000145791 4.63888e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D36DD380-56D7-4C90-8F96-78FFA9661784
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4500 0.000145791 4.64293e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4D2220F-315D-49A6-A025-38BA82AA3996
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4600 0.000145791 4.64571e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22721D12-6BD9-487D-9FEF-7CA909705E1A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4700 0.000145792 4.64753e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D122857B-04AF-4CAB-B6B2-BFC957ADDCF7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4800 0.000145792 4.64854e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25C8724D-EC61-43C8-A23C-1083FDB8D5D1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
4900 0.000145792 4.64895e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23BC00BA-18EB-469A-B194-2B5DEE5FA117
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5000 0.000145792 4.64889e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94CBB10A-413E-46BE-B1D8-3ACAF2C0D4E9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5100 0.000145792 4.64847e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E214B19C-938C-4A35-A52D-A81D39968E81
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5200 0.000145792 4.64781e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BD40AAA-7771-4183-940E-FF807354F0D6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5300 0.000145792 4.64697e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8897CA84-9FCC-4A88-B1F7-B09161C58CD1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5400 0.000145792 4.64603e-05 507.685 507.685 507.685 508.607 508.607 508.607 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 437BF316-3742-4470-8917-A8F63CB8B688
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5500 0.000145791 4.64502e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CE99F8C-83EF-461E-9F28-AAEE4886BD9F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5600 0.000145791 4.64399e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB1ABDB6-13C7-4BA3-A4C4-F5BF3818EBC5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5700 0.000145791 4.64296e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C439AC89-9079-42D1-A847-DBD530B818A4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5800 0.000145791 4.64196e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC6AB2EB-D791-403B-B291-B1CAC08939E9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
5900 0.000145791 4.64101e-05 507.684 507.684 507.684 508.608 508.608 508.608 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A826EAD7-A266-4D8D-9147-5A68E225D582
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6000 0.000145791 4.64011e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FB44D1D-E5BC-4C71-B8A0-D1248ABAB52A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6100 0.000145791 4.63927e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AFD8072-8F3C-40AD-9C5D-9D552D3A0959
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6200 0.000145791 4.63849e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1779585F-08DF-4562-8540-309B951352BD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6300 0.000145791 4.63778e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F529A1D-061D-4E96-AA9A-6BC62E15B8D4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6400 0.000145791 4.63714e-05 507.684 507.684 507.684 508.609 508.609 508.609 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BEA54A9-0E7E-4519-ACB1-EE996225E36C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6500 0.00014579 4.63655e-05 507.684 507.684 507.684 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56E52931-AFA2-4728-A80A-3DF768360168
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6600 0.00014579 4.63603e-05 507.684 507.684 507.684 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16E67E41-7AC8-4631-A686-5A04E0BF4EC5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6700 0.00014579 4.63557e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0ADC737-514A-4664-806B-9BDCF2A0EE56
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6800 0.00014579 4.63516e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49DAF228-7B19-4D74-BF38-A9F706FE3A66
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
6900 0.00014579 4.6348e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67373E39-618A-4304-960A-8D01DBE143D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7000 0.00014579 4.63448e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0658804D-6310-400D-8857-81BBEF409DD1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7100 0.00014579 4.63421e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05A5EBDA-D78E-4F95-BA2C-183F84AE7C1A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7200 0.00014579 4.63397e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5E097F2-AE6D-4B6E-8D64-133D0A76E11C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7300 0.00014579 4.63376e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB3F2B15-164A-4FDC-817C-75CB1C321FB9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7400 0.00014579 4.63359e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2091B945-4C41-4B5C-A181-F7DD49239794
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7500 0.00014579 4.63344e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7B8E4D7-EBF5-4B4E-ABF2-6C7C64169286
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7600 0.00014579 4.63331e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9726ABA3-00CF-4A5C-BAC2-29F5367A1C4A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7700 0.00014579 4.6332e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 438297D1-7A35-4A17-9F36-86EF4C6A378C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7800 0.00014579 4.63311e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 523432AC-9632-4A6D-B781-5BBA27931CC3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
7900 0.00014579 4.63303e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E014BE7-7602-47BC-80A4-F08D404B4987
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8000 0.00014579 4.63297e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00F41563-8666-40D1-8289-9673BFB1C395
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8100 0.00014579 4.63292e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F6B5669-2CBD-40B4-8A9C-5CA37FAB1C8F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8200 0.00014579 4.63288e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6216F29-81EE-4798-A52A-633D3B465A48
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8300 0.00014579 4.63285e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C73577AF-9259-4E74-B730-5A4A1217F04C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8400 0.00014579 4.63282e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 872E85AA-9D65-4C69-BCC2-7A21EBA49DEF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8500 0.00014579 4.6328e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9362BABA-C009-42D5-B37E-6C03F829BDA6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8600 0.00014579 4.63278e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44D375A1-1FD8-4C9C-B23D-1CEC3F8D3798
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FA052F8-7FE8-4CF2-97BA-E7D2CBBE27FA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8800 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DF49126-CA88-4169-8945-5A211219C7A6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
8900 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8EE4EC7-AD6A-417F-8AE3-42C57D64748F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9000 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0EAF8C9-77FF-4362-BC39-68A7C4F91FDC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9100 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF06E454-F688-4B82-83C6-44BA66059BBF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9200 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0DF002C-A9B2-422D-80E0-739C9F1114F0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9300 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CEADD9E-938D-4619-B678-95791BBBD118
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9400 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04144A4D-8CAB-4560-8420-33E4A6DDCDE6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9500 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82E5595F-C467-4FCD-95CE-03F9AF5AED2C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9600 0.00014579 4.63274e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26F43C32-86AC-4062-8EF0-A55B4DC53A44
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9700 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CEEED1E-A35B-49F2-B79B-19408731765C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9800 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF386AF2-17FF-4EDC-86DB-0576DD58CC01
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
9900 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8895191-42AF-4E17-A71C-E54FDC6EC1ED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10000 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEB15CB6-701E-4883-9CCB-3D9C09F219A7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10100 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6384CDEA-B39F-44CB-A5E5-2B0C5F95A90E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10200 0.00014579 4.63275e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F8E0859-86F4-4B94-8A2E-5A6AFD7278F8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10300 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AECFD37-6A27-4F96-B62A-E8EC0829AE12
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10400 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C19D348-6DF9-4314-9CD7-53092091A13A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10500 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1E93825-A59B-41A2-9043-374436BC27E7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10600 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3644BD8-6E7F-42C0-A4D8-A3FE780663BA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10700 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF17B27A-A821-4CBA-8B2F-7FB2785131E9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10800 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC241953-012E-46AA-BB3B-44D7ED25D583
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
10900 0.00014579 4.63276e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D26325AF-A420-4A55-AB1A-DD151B09C1D3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A913012D-E520-4E6F-9E2B-3F5BEA02C8B3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D25B0566-2745-4A06-8527-2A93BB37C3DD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C07966B-C548-45D5-BB68-EBF5BF275928
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAB07DCC-400F-4B84-BC2D-5D8FFBDF7496
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 180F8559-FBF7-4F8D-8C17-ABB541EDE309
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93E9D0CF-BBD9-4C46-9128-AEF3F244A883
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91D9DBE4-2CBE-4DA2-B4CE-33CA2BEACFB5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 335BE05F-8D74-43D4-96E6-06F95FC71997
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF4FD6B5-306A-4A1D-9043-486806460A92
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
11900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11496855-6A6A-46F0-92E4-0FCCDA20495D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE2E367C-D229-4252-A85F-E014431F8C9F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59B8C12E-BFE7-43B3-9E17-18A6803C68E0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CB2D9AE-E9BF-4529-A3A2-72C5BDD664F4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A91DE69B-407C-48FF-B6F9-DB9C476453D4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E44D61E-5A19-48E7-9153-A43648BD5722
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0463D686-9EE4-453A-9F62-85DF60E2E212
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0934E211-E9D0-4F9E-884E-860797F3C6F5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E16E6CDE-D486-4D1B-916A-C8CEF6E8B14B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EC94F91-E207-416B-94BF-E5931105F2D4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
12900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95EC45D3-DE03-4438-BBDC-558BB05C09B2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5AA5AA5-9F27-4FE9-B157-874FCA06B00E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61D91D36-890F-4B19-8DBB-8D7E22679F8B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EF3AA77-B53A-42DE-A8FD-2DA51B2915A3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F6B0A76-0517-482C-9986-4166C0CB8CA3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12D1E15A-8A7F-41DF-BD33-950A987F1CF9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C11CFB07-43EA-45F6-B5E6-0B2B4DF9E0F4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59560B4E-3E44-41F4-B22F-572B55BF97F7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01CC76A1-7F3F-44C1-9C83-657FC19212FB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E08C85EC-9C31-4C13-AD0E-A582AA34D48B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
13900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6D1AB5E-67CD-40BC-97F7-E5845A27415A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E8E8686-646A-42DF-8AD7-44E2799D9351
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0D7CEAD-B4CB-4496-979E-7047A8AA31B0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01028177-DCDE-4866-A818-5592752337E3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA4980B9-BA1C-4025-A33F-9D4E3F314D41
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58E0BC21-3783-4EB5-868C-D27FA77F2363
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E627651-21AE-4E06-A162-6B753E6A237C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB6583CC-34FB-44FB-9A4D-5E2BD668E6B1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ECBDF96-E6B4-46F2-BAB2-7E7729E8CF52
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA8FD738-AAB2-455B-A8DD-02C0F7DBECE4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
14900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DD5DF1D-E342-4BAA-BE0B-681B6A50F3C4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4006A907-CF9C-467A-BADE-5751B32BD7E8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5EAC4DA-A00A-488C-965A-675B8D7C1DA9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57F22B4F-B92F-423A-A02C-A3031714FB31
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC3F5312-A4B8-451F-B2EE-2F80B82DF8B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30B4EDE5-CF92-4704-8EB1-67C4785552D8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FBCDF8F-B614-43F3-B4D5-B6B3FA809A09
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 762A40BE-B363-4201-8C58-57DBD60B6ADB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A582A8B5-16C5-4E1F-A19A-70E2C16BBC2C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98F4DCF8-022A-4CB0-B719-434089966FF3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
15900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F92F0978-35C7-41E8-AD59-7FA5719FDA60
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1BEE7CA-DC6C-4D93-A9BD-01F17C6B4610
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11B129BE-D909-40B2-ABFE-36C28D0AAA03
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38485E49-A093-4F7A-8D7A-7D9C43570029
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F61897BE-BC7D-449C-BF01-9746FD7EC899
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F36D87F-0601-487D-9405-1A0C75125D2D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2E862C3-63D9-4116-A72F-142D3D73B33D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 796394C2-4392-43B7-B167-996D61B4A881
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42354550-D10A-45F2-BA96-9336206BD207
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8388927-9A6B-4D67-93F9-C6BFABF04634
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
16900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2F67930-33BC-4FD6-9721-C7BE7D88A8A8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E426CF7-19C6-4844-9A1E-488B16BC4E57
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 732B1005-9C07-4F91-93EE-E2AE90F1A620
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 400EC41C-3BE1-4882-AACF-0BB2052AAF1E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0A66982-D8EB-4FF0-ADF8-AD8FD37BA377
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A951AEB2-90FA-46BB-908D-BE60A41D5FBC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AB641B6-AD91-4D31-813B-1F0374F7F4B2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C746DF4-B354-4752-819D-DB89BCF26D1B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8566F915-ECB3-4615-957A-47CD667A3B4C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2ED396D-8396-4653-A36A-742409C035C9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
17900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD0EF611-4B77-4CAF-A7A2-0556430CE964
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7506DAC3-E988-4DCD-B203-62E1710FF3BA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0F1E357-1301-4F5B-AD7F-32D5BAB66BF7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9F98EA3-3180-4A14-8849-AACA306C0DCE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C017896A-59EA-4BD6-935A-3892ED52745F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01DF33D9-2C79-4FF1-9CFD-218622A218B4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BE0744E-58AD-4C32-B681-9464E4871F8F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B64B355-165B-4AE2-AE72-CA003E243AF2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6814091-B11B-4730-9035-B019791FB24F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CC08031-7A3B-4F9E-9542-65F1097346DB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
18900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE4BBE21-B458-4A0C-8445-AFB48A4CD170
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B83B5840-30DB-4B34-A240-8328A04FE144
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47F5DDB3-98B3-44E5-868D-739D0606C34C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D1645BB-BB37-4066-A586-CE19E7E9A508
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 863011AD-BB9F-43BC-B634-6D97749CB759
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AAA4F6E-2E8E-45A6-833E-B825055FC6DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76C80558-C02A-4A03-A25B-090059E54409
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ADCF068-4115-44E3-9DA2-D9D6AC3D8A23
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1FDD41D-D964-4FAA-A305-41D4CFA6896D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 072749AF-114E-4E7A-9C32-2DA44D0171BC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
19900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F343D94-4484-4458-BE66-16784BB23893
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A7B0B32-6CFD-4824-9D58-0E40E5D00064
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE204348-5C8F-4DF4-A08A-7699FAA42C5C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F874D73F-7D78-4D39-B694-58B8F1DF3DB5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66F53E08-B52F-4705-8FB6-639B5B54777C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43A83D64-47C1-411E-AA24-4FCC8E4B2459
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB110639-1AAB-4F57-9972-1A31E8282330
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DDF3555-75B8-44A2-A8FC-DA1F37D91E5A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52F7BA1F-AC8B-4595-A57B-3BE449074845
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97A704C2-FEE3-47B9-BF93-8CCB7BF6A7B7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
20900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE46A557-9721-4712-96EC-406652A08868
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BDE478C-FBE0-4452-AFC7-44A0A09B0752
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 647DFAE0-208B-482C-BE2B-7BD537F5742D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93A18F0C-7C93-4872-B048-15F2291F7B36
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A435951D-6DC2-4602-AA59-2CF49C71A054
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23A675C8-D734-4AB6-BE24-ACA2D3958B37
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE82D47C-943E-40B3-887A-9DCEC3AE2C1B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B1D3178-808C-40CE-9AF4-802EC6082D32
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 607883C4-A5DE-42C5-8590-DB31DDB15B14
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3285AE8A-D60E-4CB3-8BF3-0D6EAA36742E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
21900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6FFB5D8-1491-4C8D-87A9-6757DB87247B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D397783F-4E8E-4C59-801A-374F88D6886F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB552AFD-6102-4FE8-BC59-F30AAEE36252
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FF2300F-F0DE-41B4-BF79-046B469A2453
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F5CCD9D-4C32-401A-92DE-557C8D6F2EEE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A437CB58-577F-4A98-8FE9-C5E8078F76BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDE6198D-3AC5-4398-AAD2-0649922C74B7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E43A1408-6666-4910-AA3B-3E3CD39321F8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6650F1E2-0D1B-44E3-8EBE-8E983D73B4D3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DF53726-8744-4F1E-A744-0FECAA49FB67
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
22900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39B1A971-B2B3-45A7-98FD-A801D279A1D3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ED73934-D8EA-4E03-91F6-4B98DE9F8A60
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54140BA4-115E-457D-8B47-4E84797A7D9C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F74B374-D9EE-40B9-8F0B-7C15396C8424
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8472B7AE-D951-424B-9456-72BA3CC83F3A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E3BE63D-5754-44B2-BC9B-678280D503E6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AFC28E5-BD9D-451F-A7D4-3CF23ACA3883
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 582ADCB1-4E34-477E-8A44-53CB91201917
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85573685-AAE6-460C-A4D7-1254713A41AC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 420E1C93-0F70-4859-9F34-E3BB019D037B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
23900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A6C15B3-A797-4409-8D4C-8DFCCB0FB922
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13466321-EA37-4A45-8D5B-6B5A163ABB26
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A419DF7-2A89-4057-B53D-6C58688C7340
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2629AE88-DD0C-49C5-A81C-5C040A172141
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE017DC5-A316-40EF-9CCE-EBBCF7AB3475
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7646C13C-0AE0-49A6-9D9A-5AF38C63B651
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B1F9C68-6BF0-4D38-992A-931B46662647
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1383F53C-CE44-4104-B728-BE3D33F0C65B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D806C19-9DC5-4DF4-8227-AADA1B42C217
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC4CF823-7361-4048-8E54-B4E1B2919CE9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
24900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F9C7DCD-C59E-4229-820C-FBEB98FDFCFF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79B09D7E-0A4B-45A6-A186-C712ED4B22CD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 390E7F37-2C0E-4269-85D1-658E79CD4B5A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7E9841C-61E3-422A-9720-799AF9764E45
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49FC6EAF-1AD3-4A50-A38C-E36FFDD46B74
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A184B925-3CA7-4DEA-BECC-C0E21308F01C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E13DA98-36F0-454B-AED5-491BF979D985
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10D03F49-1F68-449A-9148-21937B311C11
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60122471-C591-49A9-B375-F23578398F33
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0BA6BB-C16C-4D05-B31C-291A8B0DD5FA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
25900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A3D532E-D977-4569-8F51-AD9728E0C782
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9466AF76-A9CF-4DF1-AE7A-E0BCCAFD0D42
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FFE3B3E-9B33-41E7-B2C8-C7549C23E4F0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A35A274A-DF35-4987-B667-C1B739A8871F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4E555B2-AFA3-4BD7-9926-947AF5A1E977
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B4DD150-34BA-45FB-95ED-669E50FEF2EF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0BCE8AA-23C2-443F-A55C-F4AAC2264348
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A38CBE3-DBBC-47B1-8E6A-31A3E78D7D53
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F135484-DAA3-4B73-B4A1-899A5EE05690
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EE97D44-3AED-4350-922F-D79D39CE66A5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
26900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A9F4AC5-8C34-4999-A47F-DA14FB5B313B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E136B60-E112-4AB0-8871-A9A0744B0351
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1A9C059-BD97-417F-81D1-9537C10D732A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A464F5A1-9099-401B-88EB-19BC65D668FE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BE9BC43-8A5C-4526-95D9-E6BCD5DA5294
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5D0091A-DCAB-44CF-9989-77D4881678D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CE5EB11-590B-41DB-BB5D-2DEFA68BBFA0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF723337-E5EC-4654-B6D2-41B90714403C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F545534-3383-4E13-83D8-25B4EEC6817C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 934BDAC3-AD55-4229-B443-D0613D2CDC45
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
27900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45CF03DC-0593-49E1-A403-AF41E7D367B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6DBFD9A-7651-4755-B142-68C2554FE169
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AB7C75B-EFEC-4C9D-A12F-91F3CECF33A4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E0F5D34-20E6-4D9A-A588-1729AFD2A5A2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59F688CF-D4A4-4A8D-ACF7-B4D851622564
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A486160-C948-4522-ADC1-1E5D1E63D1B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A22BC4F-1B25-4C46-9004-4EDB38ECFDEE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10B11DDA-41D6-421A-8B09-15B3DAE68DC9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D65DDEAD-F089-488B-A80D-362C05BF7FB5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AE1F7EB-D9DD-475B-BB4D-F378D858BC15
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
28900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28F9E331-A136-4581-94E6-629B40D6ED2A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF0C4CC6-9B1D-4180-9F9B-A02740D8BF56
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C09A179A-B993-472E-BB13-D4A552FCFD5C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72682B67-1122-4202-9EFB-23040B751657
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B27C9FC0-D8B8-4196-8757-C83800343DB5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EA996C2-6D59-4FCD-838D-185C6D5F4201
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F27536CA-F31B-4A46-9339-9BB404E35E39
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34E3914A-CC6D-4190-B9E8-43244B1A2D79
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 628F113F-2D6A-46E9-9152-14D33B522A92
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73F49FF7-E142-4229-8DBB-C7A6E89FEC60
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
29900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A428E1BE-DA7C-4D4C-9C4B-5E6CBA0A2943
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7207B371-C504-4735-9546-D0EF8F86EF37
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70141CB0-5819-44DC-84D9-61F6EE7DE23F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 811B3520-4587-4950-8661-AD6D62338A3A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 444A8D91-8352-4337-8685-F44F492B9CE2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3968668-CAD4-4FD4-B351-EDD69F1CE224
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 017A3CE1-3A2F-44A5-86DD-6991A2781B2B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47C4B33D-F978-48A4-B737-A011FACE9AF6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7977E7FD-1DD8-4187-8E52-478D17DD6E10
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D654A555-D288-4885-9C69-32BD27A2EC7A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
30900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB0EE544-B919-45D1-AFB8-B1718591A212
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB21CE3B-482D-428F-B8FD-9F1DB22F1357
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2962E6E-2F8D-4C97-801E-4A073DF50519
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F2577C3-E839-4AF2-A6D4-8763F189F3F1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E6E01C4-4DA9-4D87-BF34-4C94494A8BE1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9E8A9FF-8C7E-4C95-9BD2-C168133F5173
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C210E6CE-8B8B-4027-B560-1802537006C1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22F8C635-4569-49DF-941D-F65B5438D0F2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDF93766-ADC5-4D35-8E66-76D085483E75
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D40AB0B6-495F-4EAD-B7D2-5D28B7D6E498
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
31900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58256F72-50C1-457E-856C-DD10130D4623
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F717ACE-280F-4AC0-B94F-411F186EBEAF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADB8D319-5034-4D87-9DB9-A1C1DF08E81A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC5D8BEA-4A3E-4793-8D44-282AB50E2A09
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7C031FD-FB9A-4455-A450-FD7C2962D646
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6BC56C4-A863-429E-91E8-FBE6D3C730BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3F3AA8D-F8E0-4881-AB44-1923DA3EE7C0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D40A7F9F-5BD4-4226-901D-6D4956234ADE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC494D93-FE41-45D0-917D-A4975DE674F7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F74ED25-052B-478F-8978-D035CA63BB97
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
32900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1109A5A3-659D-4E48-8F18-226C4F62BAA0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81691DAF-AA7D-4B88-AFD7-5282DE2E0571
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BB80FB2-201A-4841-846D-16A87212A386
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88AEB4ED-5BB9-4747-96A5-7277FDD87C00
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0C7AC50-7A1A-4AF1-B0EA-784770157737
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 818D7B6D-EE95-4502-BFDD-BC71C3D3CC6E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20D36F97-FE53-4E0D-BC60-EF8F2890B9D4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5C5071A-596E-44CE-9CD7-5AA45C9A9E37
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6528AB1A-05BE-4FF0-AC31-EC28158A9C82
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB576E7D-40A3-4D3A-B46E-9135690B88B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
33900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32A5F0EC-4263-45A0-9638-CFC49FA607CE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9CCBBA3-F589-4A86-8649-0D0B4687B0C0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B184BB5C-2EBD-4291-AF2C-6E8FE7DCD283
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17E0893F-9FC3-4D9E-A816-A288F8350082
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B1DB9F1-AC30-4C65-8A94-1026DB1C3F89
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B927652-3B17-495E-9950-0053C8A24BED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C1F5F94-AC63-4CA9-B26B-BDF3B0293411
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A228CD69-B830-4D3D-BF37-9CB7690DA6DB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54AD8CB4-3782-4E7E-92E4-12BB13183832
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F020415-4404-4D52-B969-1882B6E525BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
34900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C435584-FBA7-4533-9DC4-D4A7D9BE541F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44617FCC-FC80-442E-A00F-B033D67B1770
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0161634-213A-472A-AD8E-2B643E1080DD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83132B6F-CF21-4BD1-8D6F-BA479F96BE00
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57F4C330-E958-496F-9E1C-5A811AABE581
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBC81434-084F-4C3D-AD6D-31AE816DE0D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED25F0C0-6E87-4CEC-8671-F4518E5DD35B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 324CF6BF-EA3A-4BF5-B805-241E991002B0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99C591E8-CB39-436B-BC6D-4D7DA775BC5C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8D00656-A784-4D23-B61B-FF088229BB90
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
35900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23AE8CFD-E32F-4919-BE0F-347A835D8672
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AA701AE-B4F2-4F75-B031-CC4853C55B6C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 992A2582-504A-4182-A8BB-CB552120EF6D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16D82635-94C6-4E58-ABE4-B2B677671CC5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 060C82C3-A4B4-4261-A9D1-FCAF8B457460
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD6C8D4A-800E-4BE6-93C8-5C9CD86F02CD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5209E21E-394D-4E9B-AB9A-B6D4471BB6A2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A054C992-C5F9-4C04-BDD0-4952A9CEAF3E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C059D93D-9702-4718-BEC2-0CEF31974045
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCE34DD2-4150-435E-A06B-04B88F0FE699
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
36900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC8DB77B-D18A-4884-BA84-598F6E8207D8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89F5BB33-12A7-4419-9CC3-48BFFE6902C4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E72C7DA-62CE-493D-BB7D-7B7712549A6E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97270640-AE97-4E13-A0FD-AB0482D3DBFE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBB88F84-D26B-4EF5-83C5-983EFE868D7C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1A9CEFA-DD28-4574-B702-60449A4AFEA8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DC7478B-7A80-476F-963E-B175DF975611
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 378183EE-F87F-4EC0-825F-F23B4555D6B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23CF15D5-B552-4654-A48F-A3296473FCFD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 624D69E9-E04A-4DA8-BD50-E2E6F5FC7B88
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
37900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D01FECA1-4141-400F-9BE4-7AC3BF5D3A3D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2816F7E-937A-4747-9F76-2DB916BD282C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA4AB51D-C1E1-495B-A446-138F46A8D246
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC96626D-CDB8-471E-8B02-2DC34689FEF2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 724469B0-2986-4A17-94B1-714475A852EA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CBB6F17-DF79-4A91-9189-F91FCA088C70
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44919D1A-A0B0-4E41-8F00-F57709875935
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10F9F348-B9B3-4E99-972A-E698D2AD7BF6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E8E5FE7-BA24-4DC9-A40A-28F0A149D1BC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD580679-0BB2-4849-BAA7-3146F1FEBFBF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
38900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16228C75-BEAA-4A05-BE9D-68B03DC016F9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA007744-63CB-48AB-9970-839EDB004C77
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 089D4328-0DEC-4761-836B-20BC64D768E2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA87C3B8-11CB-494D-9D2A-8DBD1A192995
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C3998B-48A7-43CC-B7DB-163E7766E2A9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BF970CA-EF7C-448C-8B52-860F6ADB227E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE7861CE-DD59-4D3D-86D9-A1ED16107A5A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8484C4EB-97DA-4B56-8151-C820EAA1AFB1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC780FA4-D0D8-4ADC-8BB2-68E963AED5A9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D116706-5EC0-4039-A81F-A2DDBB40D8EF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
39900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A066AFE-799D-46AE-8792-3AC7F8C036C0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0486B7C-9A05-4B9E-81FC-B4500E470792
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1370C7F-AABB-4878-B307-6687CA2C5986
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A77B44E6-10E0-483B-8E96-B46357B2C62B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7405D91-CBB3-4F1F-BDE4-7E33DF489589
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 556023E6-D70C-4BD8-83C0-AE761E55C1E0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2F286FF-EC48-4C68-B5E8-349F3CD7D051
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52B29952-E25E-46B5-BD19-D3061968074A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEED517B-2B81-4A12-9879-C21FCADF18FB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AD8A62D-B4A9-4CD1-B060-BCD2877129D8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
40900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B43E331-99CF-4015-B60E-23CBD97D1CAC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 951F18CA-43AB-4FB2-81A9-AD2413A47368
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BECB0F94-9392-459E-8FF0-715C98D989A3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4F4B164-EE37-4CAF-B946-87FEA9751712
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEF625BD-9245-420F-8DC9-F9C4797CCD31
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCD166B1-C2AE-4C9A-A6CC-1E42EAE728BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6708E573-B647-4127-A67D-CE9A2E2FC725
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0613BE4C-497D-4A2B-8DA9-4BF1397D0F77
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B21E62EB-2CC7-45CA-B7C7-BC2CA9DA6F2C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FD14340-01DA-48CD-B8C5-C377C0E5E3CE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
41900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9898B20-C3DE-49EF-9B52-1B1ACA4B8787
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26496D55-861B-4A6F-A707-5D3DCBD9A36A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 448468BD-3DEE-4626-811D-81D7329EBAEA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4550FC0-B0F5-479D-8312-03A60341D0CE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 884DE019-96D1-4435-92C5-AB824C1CB17C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFB148A4-9AA6-4622-8B8D-022DE99F9A70
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73C50A55-710A-4753-8672-051AFCCA517B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9B106ED-3DA4-4EE5-855D-471A14BFEBF1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B0A7E9D-F282-4091-B28B-338D3EA8D88D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4E3F417-A04C-4162-BCF0-BBD49DF7997E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
42900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFFC2B46-9F55-4180-A8F0-1344F135FE74
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5C6D525-09F2-4683-85ED-D87E9AA5A5A6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 658E7D66-7153-4BA1-B666-54744D297E87
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5673382E-A46A-4373-A836-533B3304C79A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7C36B17-32C1-4FF7-A21A-F9155190A36B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F8ED956-F179-4902-9382-778903A98D11
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 665E89BD-DAD3-472B-A158-652BF5857A65
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C02FF5C-906A-42D4-AC18-7C1AA19218A8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D17BB21C-46D0-4BE9-805B-575C4B37A355
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AD32414-5BA2-47E2-82D3-415937DFFB10
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
43900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C30FA64-687D-40AF-B6B4-AA56A032FC55
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA5C9706-5284-47EA-9C7C-5192B1AB8B42
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76BD3655-E855-491E-84BC-EE8CF9212856
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58DB4764-D0F3-4356-AF18-4770F022C66B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F2199E5-42BE-4289-BD80-FCAEE81AF98F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5491D88-9593-491C-932A-A1A2FB599A71
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C481DE2-06A8-4B24-B860-83C30E3473F4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0296A140-C5A9-4A3E-A572-AD58A7107604
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE237F48-2A10-4B03-A8AC-C475107B6C0C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C13050D9-9BAC-4B50-8855-2EE3426A6966
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
44900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EC3A1FE-B046-4164-A785-A4C1A895708E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42FE0C34-FECE-449F-804E-6F659E46633E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1FA3694-F5F8-4893-BD4D-AAD37613D676
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2436CFD-A02F-4B0C-B0AF-6C844FA3E78D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F68B3EA8-6AFE-45AF-9E61-C5D4EBE5511D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7EF26DD-44B3-4650-8AE4-E6BAAF154513
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D02C6996-9B0D-445C-B80E-3FAC3601D3AB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90988C70-E695-4A48-BE0E-87DC58D41CE4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7C3F007-83CC-43C5-B85C-2D21E05E8334
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9D8CF0D-EAF2-478D-8969-FF52989C7E79
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
45900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE385AFD-AA4F-4986-B146-3D21AEE0CC5A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1195E8AA-3479-4699-BD00-CE0E085C5F8C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E46F6B01-D846-44BE-A1BF-62DE9462045E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FF735C1-5C49-4E55-A904-193BC5FACE7F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F60CD597-F0FE-4A9E-9947-24BD9EA9BC15
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAC13602-1890-4BA7-9D81-4566A6227FEF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 681A6E4F-E696-4C50-A920-C45CCD967F29
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F98CD19-CD79-401B-90EC-4F2049C7F809
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 807FFD3F-9D04-45FE-B580-B5D9C64771F2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEB1A082-8D19-4FE1-A7FB-9D6203B8A7C3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
46900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8F27BB9-D2E0-47E0-AE4F-057FE975E9ED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 420DE4C2-ACFC-4475-917E-B0B3CFCA5DE4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA2C5AA4-B6A4-4959-8A37-A24306897B62
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DF0C402-AB9A-4987-96E3-30656BE5A267
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 282242DB-1BCB-43D8-90B6-7B1580D4F0DD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDA9A5F7-F86D-4DC8-9FEE-EB1D4F84DE0B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F7E5F64-F188-4524-8956-763A037E82D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C08D77B-B012-4521-819A-954194207FE0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 247B8342-6A7C-481B-9F99-4741CC60D4E3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB5D9F68-8819-419B-92CA-E17318E529B2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
47900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32A99FB5-C9AA-41AF-A306-184F184239C0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADAC7805-F171-4279-AB95-6F0376250FBA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70C6196E-BDC8-49EF-AC04-379E738ACC11
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D1ADE16-5B18-4B09-BD04-777554FDD6CD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BDD1084-6CF4-4CE9-85D7-27EE17687AF2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A75A51E-0C46-42AA-9B28-644148015F86
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8BFE0D7-59BF-46C2-94E3-D2A674157E89
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A374F11C-9303-42C1-B406-67B570E52788
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 533E9CC6-D30D-4C52-8C21-7EBA24B05AB2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE654B83-EAF5-48B8-934E-127D1EA7CCD5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
48900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9846DBA2-C20E-40F4-9C0E-047B3C6E1C3B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11C55135-CA20-4255-8062-7B1DFFE919CF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 693D3E82-5144-4BF6-89AC-C98CA8D8DE62
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BBE54EB-5BE4-49D6-8117-0F52D6B14B1F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68355EAD-09C5-49C0-A353-8BF6229DCE55
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9418BD90-C420-443B-8236-1B15C1226FE0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7BEEC01-226B-4D77-8FF2-9714F368A100
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BD4C60C-E50C-4FA0-BC8A-1D3A48D9FED0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EDB50F2-B703-4484-9A97-8E6324C8E20E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEC5B83B-E0BD-4B64-84F6-803647E709D9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
49900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F55761F-D8BD-4537-8507-89901E5E835F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17AEBCCC-5E97-423F-9B91-98E9ECFAC9DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 817D2D1E-2B82-47A3-9BB9-12AC628A1CD9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7086637B-954A-485C-B0CC-75181934A474
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0103627B-DB31-48BA-91FE-D88295C9BC2B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F91A6FEA-DA47-4626-96D4-9EA9A46BB2FF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02877462-000B-4C62-9E36-BA6056E84F9F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7FA0251-F6B7-4752-BBB8-87A797F70642
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AC2291D-9C24-4EC5-976D-FA9A5D39FD0C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7C03638-231D-45CC-868E-19253AEA2A20
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
50900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2563FEA-ED8E-4E79-999E-1A9681EA9EA8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95EDA7A3-8A50-4A47-91FA-1142325C1622
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 420A67A8-EFFC-489D-BC5D-06A2297A0B31
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BCD38F4-614E-4273-B955-FBDBF6960705
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF9F6BAC-4F28-4F97-B073-310E792C49ED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19B071E8-9FC4-489D-B341-5B4C27A5E094
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3D8BCF9-AC1E-45A0-B718-94B0373DDE2F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA63E20A-51A8-4885-B51F-5750471FDE1D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38EC189E-8B42-488F-9587-A84793C7EE02
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1056E748-3BF4-4409-89CB-14B86A0A94C8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
51900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21489E75-8F5D-403D-BFFA-F9558260AA54
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA180507-C49E-41F0-942A-08FD4D4F788C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28E73539-AACD-4AC7-979F-74E8B228B2A8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 146F8469-A711-4B92-A85A-F8DB2C768C09
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B6099F6-98C9-4AEA-9438-B8F16D47466C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C757D3E-361E-4CBC-95DA-901DE1183A1B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6945A38C-82BF-4ACB-95B8-53A92E03C2F9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE644A85-DF11-4323-B925-AC405CBE0822
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE5CFEC8-A630-4499-AA9E-91629CDE9CC6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F91EBD6-59FD-4110-A7D4-2AC8264231A9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
52900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B0BB932-D848-4742-9BE5-E6A16BE17518
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42357C56-BD8D-406A-BAA0-65A9C97BC567
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43C8712A-F8E3-4D91-85B9-490F709725FE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9776F031-F83D-4AAF-94AA-868A52E2C695
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9EADAAC-F4BE-4F43-90F1-A43E83489352
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F107CAA-0280-45DE-816F-D4120BFA61F1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8C3F4B2-79B0-4A3C-84A5-9CBE83221527
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E06787E7-912A-4E91-B737-A3228E4764A9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84FB519C-8295-45E0-A637-96B6A4913589
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44692E86-B323-4AC0-B7F7-055C6CF8990A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
53900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57739AA4-9E85-4F61-ACF2-618EA42D7E0D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E7C8EA4-30BD-4003-A9B8-0B0F852FC4BE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA3CC35B-CD38-49C2-A8C1-CF4DCA5A0D32
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B9005C7-910C-43EF-97DB-925E0CE67FEE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E6CE5AB-DC6B-40E7-B04C-8FB334295BCD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B98A229B-7175-4062-B824-41B20D6FE561
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E366996-B052-409D-8E3A-180A86F76E69
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18DF29AE-C6D4-49D1-95AA-3ED09D94EB48
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D9E6215-ED7C-4587-ACB9-4D806AE59586
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B85621D-4271-4A33-AB75-00AA2B6FA296
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
54900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 619D5C70-5564-432F-8EB9-BCE6A79F63EB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5194372B-1656-4C19-925A-C0C4A3705774
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3B2D3C1-1D04-4611-A936-9864B1A0E3F9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21BAAADE-F464-426C-8476-FBB5838255EA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF3B2156-A274-4B60-ACC3-2EF7E1B19BF1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79B7F40A-126D-4D8B-93A8-53F895DE4F6B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8679E1F4-DD5E-4D08-957B-F4D2CBBBBD35
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7A00C2E-28AD-455C-9132-35A1101970A8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A45F37E5-D58C-4451-83E2-B152FDB5D617
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 468949D4-7F58-40A9-85F9-4DC65E9D2CC3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
55900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14AF0241-BA2C-4102-AD6E-3E0E6E2522B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AE66171-8F03-4FF3-9029-5BFD0CD57626
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A96FEAA8-11B9-4895-A052-03D1FFC46C47
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 782D5357-FBF3-49D0-B9F5-403CFDD07318
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D07D4313-757B-41D4-B5BE-F979A7F7AE85
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C575C048-5FE8-490D-91D1-83E7BB3AC3F1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D43ADA5-D296-437E-9551-D203FE989165
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AE1AD44-98ED-4783-9AB5-0943C93CF723
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08F869C4-DE87-45FB-AEEC-B827FFB4B319
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F2AA9EE-4441-4BC9-AB5D-E89F7AC4D54E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
56900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE7A504B-A1B2-49D9-86DB-F5FC8861376E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26C5C075-FFBA-46C2-85C0-E0AFA3EB747A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AEE1ECF-9E4E-4018-B54F-1B6FF554AE85
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EE431AA-E0D8-4232-A3DD-2733C775439A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 488C5AA6-38B5-4DDC-8FF2-165781D00520
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFD079C4-2F31-4014-AAAA-58216C307A51
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88F000B8-92E4-4627-AAD5-FEDED889C48B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95230353-47E4-40F3-ACEE-455AA95450D5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40589A1B-7CE6-446C-9AF6-0BE453C4B298
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7B6D1EA-B486-4EF1-8CB3-632A6FD10007
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
57900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC05B0DF-6EE4-4D21-B3EE-3809E4C61C39
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE3F9737-5D68-47EC-8A6C-81BEDC590108
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6407B3C-0C04-4768-A470-BB3BFE8171D9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F79F35FC-AE98-4BD5-8B34-45C6CFE6D6D2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96F598EB-699F-477B-A332-5CBC7BB81F7E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E57B9299-72D1-4567-ADAB-014D6EA2907A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1D246B4-BA51-4D22-8BF2-569F1F43853E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D87550FB-4A1D-4B5D-931F-D7DCCA74A5A4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D385259B-96D2-4388-ABFD-D9B083E4A417
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9040FDB8-1D9E-4490-9DC3-94E303F381D7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
58900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DA1EB7F-E866-44B3-973A-7257DBAB76DA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C3F8AC1-0D6F-4ABD-B73D-B9C4E28D7135
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7039ECFB-FA67-4634-B4A2-62E55CB3C4D9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D4E26F4-EAC9-4573-A9F0-E748C66F83DC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DED7F84-DD80-40DD-ACC2-78D4F2B27A14
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2161F1D-984D-472D-95A1-F9707705F0A5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA9091EF-15FF-4771-97C7-E30D7639D41B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF00F4AF-C835-424A-9EC5-5E5074FB2B37
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5AFBCA2-CA82-4B21-85DF-2B6CEF013A6B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C4BABC6-70B9-498B-B8C3-07EB3C85AEBE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
59900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A65B3CB4-C0F9-4363-8851-4C65476FB694
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85A829BD-8AD8-468C-9F38-45FF708087D0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C23F33D-D064-416A-9E9B-C6A97B325C4C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88CE53D1-21FD-4F4B-9867-D12D480946AD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4ED5280-524C-43AE-80A1-065BB9A1793F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1813AC9B-F97E-4EFD-B4DE-6E2E6B15C366
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B52B62DF-B375-4967-BC8A-126F559F932F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51BE0C03-94EA-492D-8263-B9DD281A6B81
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C19DD602-9AE7-4DB7-9D5B-C39210BDEBDE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17A288ED-5F87-4AB5-A730-2F1F48A5D25E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
60900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B6DF0B9-F394-4027-868B-30376F1275CA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0DE443C-C228-47B4-8C84-CF329CA43585
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6582D611-5B0F-488C-9DD3-ACC93E65E0F3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21103091-B5ED-4DB3-903F-0D7DBE5D13E2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B63B1D43-6843-4E79-B58F-8A53A223C54C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13CE6908-5716-4F4F-AC3F-CADAD0531CC5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A662322-0CD8-41C3-83A1-4905676103B1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61DE95C7-10FC-476F-A100-309AEA892864
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6091DB41-68DD-41D6-B15B-0A10A4D0D662
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F089A4A-882E-48E6-B2A1-2A8DD556A5EE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
61900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E93C606D-323D-40D4-9B14-B3830680882A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BA5B4D8-ACDB-4FFC-9ADC-E4848D128587
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B40D54DF-711D-4DAF-8862-A523DBD7D389
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B78766F6-1736-4A04-9752-973BA91E24A8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BDBDC3B-91EC-4B12-883E-943A2536EB17
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88167C51-1FCE-4636-ADA1-2AF93ABA972D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FA5A338-D280-4501-85F7-F986494A43C4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12E316E8-F8F2-475D-ADF2-21A77F76ADB1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B53B790F-275E-46BF-BB5F-6C91BDCE6ECF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A89F87A-A66F-4EB8-9A69-33375F8ED0DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
62900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46AC83E6-14C9-4A18-A714-7EE582B6CCAD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DBFD196-D29B-4AA5-AC98-E5BFA0A33EEF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08708EBC-3105-4C2E-8C7D-4427F160ED37
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3D52FF0-96AC-4467-97D6-AFFA2E843304
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAD6D8AF-BDA3-4E5A-9824-D6DB9A74959F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FEC61A9-1A56-44ED-AC11-20308D4EADA5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBCC62E9-5811-468F-82A1-111C534A1B2F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95E73D88-B0B6-455D-BDD6-8159200C627B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39408B94-DF69-4686-AAB1-FC33818CE085
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1D7BB27-F9CF-43BF-A66B-2950F20F5142
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
63900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 123E972A-D57C-446C-9C47-9F7C167EF7AE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26F246E9-772D-40AB-A862-E1F5A16A99B1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1C4865B-95C1-405F-B2A6-63DD9405D74B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1522B5CA-43A9-4A36-8091-EAED1E2D9B81
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA82CC5-D89A-4853-8F78-6356534BE3F1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BBABC9C-0DBB-4055-97EB-F8B31B69AC07
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6854AC58-C87D-40C0-AC6C-3F911B521550
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E25D1454-3167-4705-94FC-F45DC06A3300
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F659E2B1-DCFB-4A34-BD51-8AA64EDFDD28
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A154BF9-1C89-4E44-8456-366025D97503
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
64900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BFC1DED-AC8B-4074-B974-DE3EAD673EC1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66237D20-EC48-4BD2-B1D9-1A7FCC34AEE9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B7CD83D-F128-453E-BB95-E0E287B649C0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90C17BF8-BF54-462E-87AB-90DEAC83482D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46F0BB96-AF62-42F5-BEB3-26AFD0E8B5A5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3B8C196-BD68-4CC9-B29D-2085168E81C1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32A648B4-BF03-41A7-B63B-800E431B7C2C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A14969E8-BC96-4F8C-9415-37368CF7EC85
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74D5C59B-E91B-422C-B31E-79CB04439367
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1BC216E-7185-4939-8A4E-49121BB7604E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
65900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31849558-BE97-4CCC-85CB-09C84B922A88
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38641DFE-38F7-4886-90ED-4F759D2A3846
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDD600FA-F9CD-4169-AFDF-271A8062EC5E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F087663-EBE7-4F04-B8AE-9C0FFAC9C58A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B63D25B-FFAA-46AA-8C9A-89B3F96B64CA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 453EB9A4-1CE7-48E7-BB25-528DF1B79785
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 578F33ED-5AE4-4EF1-A9DB-E400B9860ACF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 127CBC77-2163-484E-BAC4-E0657CA79A34
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0748D84-636D-4864-829F-F3F0E3088841
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3207549-F300-455F-9B47-665D6014712C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
66900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0EDE530-2815-4F4F-9F21-B0841AE5F5E2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A1BB638-5A85-475C-95F5-881CCE88B3E8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31009BB0-C314-4636-84F3-0C1CB0C23392
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B28889EF-0546-4D03-B4C1-7983585F5A7B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6300B08-D82B-44C1-886A-C0D87AE57DB9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99BF1B38-4562-4550-A909-BD25A6CD5A8A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4604A8E-DE8D-45B5-BEF7-D76572B9EDB7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF442447-B1D1-4D8C-8E27-0C9C7BC7197E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F853E82-B425-4192-800A-4663F51D70C4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D7A7A4E-FCB4-4852-80E1-EF207FF5243F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
67900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E16EB47-584B-4505-9AEA-B9BF7C59CE99
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D77914B1-E1D7-4288-B983-DA7A5C3DB81E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EDFFFA8-3A51-4429-8A7B-3DF98C053D47
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DCF1E4A-2FBC-470A-B340-FFDD117FD398
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05992FBE-3301-468C-B5C3-CFCD3B62F195
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 230C6983-6A9E-47F0-828C-443CF6F43D4A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF2B39B7-4E46-4B6F-B481-77DA073D33C9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D8284EA-8B76-43B2-855A-9F97CC60C1B7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CCD9622-1626-43B1-9B81-4B129A9CA71C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B512245-2663-4877-BD9C-9C43F2FC8148
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
68900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C53B377-D605-48DE-A550-F52D76A93283
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5517E7A2-2258-413D-BE29-8F221222431D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3733130E-D3CF-4B13-A7FA-A06FBD4602CE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22EA4F51-2C17-4A09-AAB0-0017D5592198
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D40D1CF-A238-4F8E-8A6D-ED5D44DC3620
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B77A0B3-4623-4CFA-8D0A-612CC1B184B9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50533B07-E0A3-4A46-BF43-EA0B24CC3D0B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24A589A0-6E51-4214-8606-74D5FC0288FB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36B54BF8-1E7E-4984-BA1A-37D4C1DD9281
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DC5E5B0-8763-4D1F-B54B-8B59DD882572
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
69900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61BBC987-6370-41F4-8186-57ED91728384
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92224C92-AE3D-430A-B77E-649E962EE308
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7865646-C9C3-4B0E-B442-C20C2FE04C84
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D392CF8-8000-41A2-B239-BA6C0AB7BE93
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BA30A12-AACE-4261-8300-EC43060264C9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0913DB07-7F7D-4BA6-9D54-E83258433578
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8ED4E787-5CB7-4745-8DCF-5ADCBC2FA035
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E57E5A48-D558-46BE-8735-244BC82DC440
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A53196E9-2D17-4407-9579-A82D90EFD2C5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B3597E4-35FA-4474-BFFE-84C24514DED9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
70900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB355BDF-ADC8-453C-B553-14CF79D0913D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 139E6BCD-A8F3-46DF-9515-25A8A8D5F7B5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F587C255-44BD-4BB0-AFFA-DD9FEC2450D6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE142645-DAB6-4912-8DDC-712B4AF0697F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BD0B09F-F9EF-47C9-9452-10AE225A2E50
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D75F2845-1431-4264-908E-FBB33468E1A5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CDD6BA7-2628-46E2-ACF1-3EE2EC42099D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75CF0B47-889D-4D74-A8BE-0300A954A6C6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A955B9B-2890-4262-9BD6-1C503DD40BF0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 338EB8DF-8A26-4FD7-8614-A7A62B30EA26
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
71900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15439AA0-4366-4332-870B-99239406DFE8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90AFE3A8-6365-4918-ABC4-B329D4A6C0AC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72087252-798D-4D24-BCEF-CAE9BE5DE6B0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7638AAE4-AEDE-4FF6-A54D-B31FC4B28155
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ADB046B-A1E3-4AB3-821C-E451F4B10BDD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 458ACFD7-897A-4B9F-83B2-BCCE9B3AB0E3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F2733D1-E63D-44F9-8BF7-C546249F951A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DD9C075-9831-45F2-BF1A-AE7417D4BD9C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 062A4CAA-0AAB-44BE-8FB2-00E6CAF51FB7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC25D7EB-AC85-4563-91FA-76656536F447
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
72900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F14197E-CCFA-4EF7-B831-309389CB8873
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF25DFE7-6AA1-4C99-8E98-7E75FCADC51E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C890599-DCB7-43D3-8EFE-FEAA60CF1732
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50A82431-707D-49B4-B2C3-BC84F9469EC2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 486119F0-CD78-4B96-BF29-82C883133AB9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0D52DB3-6BF6-47DC-A4E7-D30B3F2FF4C6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99D53341-3A8A-4C18-B155-D2DC0F7DCAF4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E7431C6-9538-4BF4-951B-490E14C8672E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E16F676E-C420-4436-BBF3-8B1A298070AD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F7B21A3-3B90-4676-9A21-6AF54873C833
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
73900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7519C55F-B294-44D0-A130-2FC576EE5F1A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A5CFDD3-358C-4F5B-8D40-A850524A3DAE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40B77B36-886E-4A04-A66A-6C64BDB4DAB9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 607EE140-B449-4105-B6F5-4B9EFB3EFD4C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0343EFF8-191E-48CE-8A61-B50E5BF45A64
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66B8EE51-8D83-4BE6-B9F3-B52FFB56F3D8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B7C7F19-CFB5-447A-8C3F-39880D191A4F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8485791C-3F7B-479E-A353-6C21C1B041E1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E6D3D78-44B9-43ED-B333-1A1DA2242273
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6E2E227-3EBB-4865-B4F5-D9B7F7CAF097
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
74900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4121B04D-EA2A-4536-B230-71EDC36CDDF0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8D84C68-0C71-46F8-93E3-057CF0BB6565
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D570C9CC-F8C5-44D7-B1CB-19EE654017EF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1804A515-24E7-4992-ABAC-1357C51018FA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 013C61A0-8387-45C6-A6C6-6547E293E0EF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9A1277E-AB02-42F6-936B-B9BFEBEBBE78
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81D85CFB-D2DC-421C-9B62-F18530F856CA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D834B779-AC95-4B4B-A00B-420D412FBD13
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88C3924D-796F-4CC3-B786-B6BD1743620B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19DDB14B-EF42-4F4E-AF51-38D0F50BC5D3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
75900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE1F0A3F-2EB5-4B41-AFB9-7F51E0A0FDEF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B68D3F56-185F-4368-A89B-A93E5469381D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94528D9F-B418-4AFD-91CC-6A22092454E8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21D58F16-5414-4603-81A1-4D3FEB58F834
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A6868F3-B2D3-4C11-AE4C-AA0B966E3BB3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DF80522-7F40-4306-8197-8918DFE2F40A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 696A3AA6-3B15-472E-8DCF-A00ED862A535
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42F67F8F-C502-45E3-983A-DFE1108D6200
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECB446C8-CCAB-4467-A527-2B73847A90A1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4053B2EB-91FF-4D1C-8720-9C5CF16215E9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
76900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB0C76E3-2E32-4C58-AF0E-E7DF9B7A76BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1883ACED-91ED-4142-AE8A-EF70882E2289
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FD46054-381B-4B0B-AA84-59676E1031CB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E751A1D-956B-403B-8500-729625A61F18
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21686B7F-88E9-40C8-9E63-081EAAFD10B1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB2C29C7-1E63-4580-982A-EDC8C317F317
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63636FBD-07A7-4676-AD8F-E15B921C4D46
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5C57D6E-B61C-4F57-A51B-803AF739F52C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B60CF06-A53B-4E76-A68A-8F2979CCA9CB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A494F37-1C59-45B9-B9CD-C4B4DEAA9EDA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
77900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6C0B93D-8F10-4703-8C20-F06D632063FD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79C2E914-157E-4F87-86C7-E6BEC8BA9E2B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D194B6F-4C62-4545-ACD9-F5D75FAC1D7D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CACC0EC-4A64-448A-BA99-A7B13FAFE28B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56CBEE43-EE4D-4F10-8B9D-1B685FE32A0E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DA206BF-F88B-4573-8AE0-91DCF420651A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C752EDE-C851-44C2-B478-1CA8F68AB01D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 593915F2-32EB-463E-A92F-9A823D8E1B98
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF041053-EFA7-4CC3-92F1-88926071F696
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 127B8C66-5A22-4EEB-8892-E72FB9549837
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
78900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7180DD62-CFAA-4758-9824-1BF45373F881
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDDC100A-07E2-499E-8E95-1918EE7BE197
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C723AE08-98BB-427F-8E9E-B4C8416334CC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6ED679A-A96A-4CFC-BBC2-C7B23C109763
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07042D5D-05AE-427C-AC37-46BC08FD3AA2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E55AF1D0-E172-4C7F-A42B-3BA1427A82B2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43F70FF2-D606-465A-A835-36C27FEEC617
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCC615FA-FD11-4B3E-9F34-CA0DE7A0D05D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35556F8B-7CA4-484D-ACFC-B7F066B97765
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AB39864-FA40-4AE7-85A4-C0DD93C60517
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
79900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AF9F58A-89E8-4B5E-AB22-3F5693DE267C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D288C8B-0740-45C5-8E13-EC244DF5836C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3C016B6-F8A4-4AAE-9576-B6E4C3ECB7DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6E2F7E6-0A0A-40CA-ADDA-3C5EA3D40CF8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36A221A3-17F3-4FA6-AD8B-D45D830D82FE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22B2E584-F686-41FC-B80E-105B50049D38
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CAEB4E3-B627-478D-ACBD-838C9D4B8CF1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1529238B-7CEB-4C14-A2E2-110B24AE7D55
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73A79D3C-8959-4F10-962B-292BA0E00322
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8851287A-57C3-41F3-8162-F030851734E4
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
80900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03DF9946-C0F6-47C5-834D-FE0991DD0DE0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B680BEAC-9CD7-4331-A7D3-AF20B31EEDE2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6216180E-1D12-4C5E-AFB8-D87BD9CF5F17
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E95CCEE-8EF8-411F-96E7-F87789F7A218
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85B55F2E-FCC8-47ED-8541-043E859DBEC7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E8482F2-9F34-422D-9481-87C85F70D735
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 489EA5DA-A2CE-40C7-806A-BC5CA0AD9DAF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7DEF0E7-262D-4F4E-8DEF-274DDECCB93B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37C1B551-D717-4EFE-AB5C-42D16D2D6010
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 315A0864-4A98-42EC-AA86-90A9656299B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
81900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA8198EC-B91A-44C8-B119-23353804FD03
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5D41170-6B97-48AE-8BDE-877334A20DC8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE46F5AF-1A1F-4EBB-A9BD-DC04E208CB64
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94356DDB-50B9-4661-94EA-12CBD48C27A9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C8A04DC-D751-4A63-86B1-6984F8225144
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C63FE32-9598-4DAB-A4F8-6CAF58A9B971
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E8D4F9F-8100-4FAB-ABC7-C4D005BEDC1D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C45FDC4-988B-4B24-BEE6-B627EF452C5B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDC4D0D9-0D0A-41B3-B982-C3593C356285
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64DA6077-E8AF-4D0D-BA16-F189E0779D90
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
82900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A00F7E0-C77C-4264-A664-E3447DCFA1B8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B656BE67-972B-4DC3-9398-72BC01A366C5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74252C80-F6F5-479C-94BC-B8EB0F054CBB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B343487-AE0E-4402-968E-B9EFB1C81936
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF0FB92C-C0A6-4813-ABB9-73C4D631B67F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA0728C-3F22-473E-A412-14A731DCCCD6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2AA3325-A612-4C05-966A-82A5ECF0E4B9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62D337AA-3B5D-4DF2-B2C1-A9B457676C2E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7355097F-E069-459B-A0BA-76935F680FAD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 668ABA3A-9E4C-4657-986C-8249457F0971
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
83900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12BA01CD-A5B3-48D1-938B-9CF4DF2EAE08
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D133C813-FA80-4E95-AE06-EFAE71D5BA8F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5692D7D9-4057-4EA6-A03D-D92E48506905
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A98C372E-3C6C-4664-9B3E-A88A780B2ABE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99001479-911C-4EE2-993C-DE0E0D595719
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7145E848-593F-4F7A-B6AB-F38F28B47992
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C066DC25-4266-4EC8-978D-2C66A419A726
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5D22145-2F85-413D-9EBA-70BCA827AFC6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B622B47B-3223-47A9-A5D5-8019972400E8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C076915-F2CD-494D-8930-8B05BB114F08
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
84900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45FC5D62-FE9B-40C0-86A7-D48D3E95FF7B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E625640A-3A00-4AE2-83C9-B7664737FE74
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E99D9DC5-4E51-472B-BB20-5D6557020C5F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D68EC2DB-BE19-499C-B56B-2AAA4FF93A21
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0333D4C-D001-4A60-BBF5-96ED58D72F45
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 053CDDE8-484C-4CEC-BF49-B52E43B75D7D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98CAF516-ACE0-4B0B-94A1-657ABB556914
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B71A557-ABA7-4266-A0FA-015EBBB67757
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66D85EBE-6F13-491D-99F9-D49FDC506474
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53DDB97F-A315-4B48-8488-1861877FDBB5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
85900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BB5E688-A63B-48F4-983A-86F36689A726
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9156F00-E693-47A9-90B4-394C574F622A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C383612-4CD9-4DB1-B3F8-F6EA6C8542B5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 489DF4F0-C7CD-4A95-941A-0F0D694C3B1C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F265F88-0206-4685-9BE0-7660E4291435
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C88985E3-B070-4CE7-9BCA-D1C5D9C54C73
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 374BD6D1-F18D-4FC9-B9F8-84DB2541313E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 572C6D86-684D-42CB-BA13-D6B9AF2FFF07
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6843434-37C8-4946-BD7C-302CA7CBD75E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC75E004-5BE9-4959-8E0B-A32656BE1A0B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
86900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54503FFA-D1EF-4385-AAAB-C95D8DF25BE3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 344E6DEF-54EB-4728-8E5B-40CA9D94ACAD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9302E977-A447-4752-B4D7-409B61AC793E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62A08A71-09D9-4983-BC75-56E35D73C206
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDA5E9BE-4675-4CC6-9515-193F1255059E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99E952AA-CE42-469B-AC86-F0E72A7ED141
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 134722F4-E325-4240-855F-014441AF250B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA653CE9-62ED-4421-A6BE-7A54DC09D608
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6B915A6-0D46-4E28-8EAD-838B72F39F95
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DA3A102-83A7-429A-A3FD-084EC6242CAF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
87900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3A69560-B531-4E35-BF09-4B772F97C323
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA5064F5-6C5E-4DF5-99FA-BD55B8109ED7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1343C3D-271D-4B5D-909D-D39B7611835F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63E5A919-7DC1-4612-9418-9D169911C0F8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52A0071D-66B8-42B3-AFFE-CAB38CC3FD6A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CBA7FE6-2F28-4434-BD37-0FC4EDFA98D6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0151A786-3036-4234-A758-B50BF5D9F191
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3995E7E1-6146-44DF-8C0C-F6550506BD5C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BF5CE57-1954-47A1-B675-15962709398E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A0DBA9F-1AB5-4CD4-B780-D485D0B80AED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
88900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D23FC73B-74F3-4344-8427-C643C818501A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2754ADD6-6F49-4473-B18E-59B73EABAF53
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC6862A1-1322-4E4B-90C6-66B60DD804C9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 059388B5-CF78-40AC-9FD0-A69F81674853
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44A9CEED-71E0-4FDF-8FFB-756C3CC60369
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7138EF50-2B77-424D-9D18-7D598E79F492
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6FBD5BD-FD31-4CFF-AE3C-AA24762CC7AF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11CB20C2-7977-4658-9A78-62E6162AD0AF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 731008B5-7692-4204-AF06-369BD64FB8CF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F145F87-0B7A-430C-81EA-071C3CD39219
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
89900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DDE9952-123D-4C2D-8200-DBB33094E2E0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 431CAAB5-8166-4FAC-A384-B57D80E2744B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81F036A9-B582-442F-9003-12FEAF2E1878
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 784BAC90-08C2-46E7-8F5B-811609B56313
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A69E8D3-5DFB-4BF7-AE02-49F923DBA26C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8F6024B-94AE-4905-8C23-520B009D15EA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3841EF25-57BB-4D5F-8657-D35DD1205CA1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 634602C4-6E5C-4E67-B722-C550E155EF13
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A632107-524B-4799-AEEA-DF157F3204A1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83B36F2A-660F-4AED-B68E-0B8C5C2B39F1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
90900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 708E61D8-3147-48DE-A39A-7735E2160BD5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFB4AF75-3493-483F-9E9D-63038947E451
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD62C7C0-487F-43CC-B56E-B683685B73FF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B1660B1-9B81-41B6-B766-43095823AEEC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75200D8E-0044-4ACF-9F25-DF7127783D28
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00353F58-E44C-42D2-BBA2-131393977CD0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E47DBA6D-6EFE-4719-95C7-7FCD03E4A51A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82768ED6-511F-4B0A-873C-A0B9ADF8DA4F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FEFC43F-F799-4701-A2C4-F36D7B1AF37E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5F94C5E-5991-4E6E-B140-8516EE2AD53E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
91900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1E1A2FB-AA2C-4A89-B51C-75DB0039517D
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D48D0C03-E5E0-401B-AB11-09375B4360D9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B4E7CCD-4053-42E5-A416-878785485C95
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F610D4D-F0C0-4518-AF56-364DBF948EBA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F484E8-4747-4F97-A913-72AF6F1529B5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30EDC6F4-9892-4B0E-8506-38D06E89797B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D88B5883-3BE2-4737-816F-8852D6A5D2C8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 505AE86C-AC3F-46CB-9239-DFBE8990CD8E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58EBD467-9E38-492E-BDEF-B4A44064E044
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93D52AA4-3AF8-4FE3-A7AB-FA9C79659CB2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
92900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F72CEA68-F51A-4D49-9522-E43BF5C0F168
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0030DA3F-A32E-4B16-9BBC-D5DF3318FBAE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9860F750-A3E3-452F-A4E7-97FCBEE7E1F8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CCF4925-65A0-4A7B-9CA8-03E6B13721FC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78DAB9B5-A620-477C-BE51-1D61818A74BD
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EA7C7E6-3809-4E44-8199-6391C85D78B1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4C4A9C1-55AF-4BE7-AD6F-925480586DC7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29B1BF10-07EE-4263-A027-B2B7BD6F4B76
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD962884-9649-4669-AB51-5B28C362FFEA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66667A1E-7015-4EB8-9F57-FB6DDDC203BF
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
93900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EDCD67F-ABB9-4B65-953C-31EC177E95AA
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EE18727-85EA-4246-B55A-D4022445F3DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A096A28-0DEB-4672-BCC0-6D7BE9FBBF9E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E182DDD6-CD24-43C7-9F5B-1746055F43D8
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F54F205-3B32-4461-A5C6-3FFAEB477531
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADFC4B3B-FE24-473D-B5C6-B6C02BB1DBA0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 206091ED-587C-4C0A-85FA-1F7B2EC2D669
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74A9F8B0-93AD-48BA-AA63-3A0F795618C5
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52415380-7262-46C4-817E-34EB5AC7CE74
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF03AD7C-552A-43D7-AD8E-81DD63A00A99
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
94900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE131B34-FD3B-4251-AAE6-BA230BEAA171
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE48D4ED-3A97-40AC-88D0-4CEBEC4D357F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E17813C5-7099-4482-9436-9409F11CBAC0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05BBA7A6-3D74-4CFE-B97D-69739C190D1F
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A43B0D10-6C3E-4936-85A9-304941A77AD0
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB343FE0-D190-40F4-8BE1-F76E880C2B3E
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8506668C-2A40-42DF-86E5-879C619E9D4C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE4632B2-141A-4F44-BF81-66DBA5B4A3D9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8F28C74-1A2D-4C2D-B190-1873E485F027
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30DBAA4E-ECE4-4F1F-861B-2719A4EEC1FC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
95900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C18F737-6780-402E-ACC3-639973092C79
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D403AFA-3A64-4481-A6A9-444248374D31
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B16E878-FFB9-4C30-A7C4-F4396BC5C3C2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40BAB7C1-5488-43BE-8C3C-4406369B8412
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0B79DA5-59F9-4C6B-BEE7-C35A5248153B
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5132D069-E91F-4780-82A3-E3DC6CBDD521
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEC981D3-B31F-42E4-A484-5CEBDB4214E3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44318378-5E07-4188-B113-3B486EBA046C
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25E984F5-66B1-4487-83F9-BE8FA2114AA3
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 983B9875-2BE6-41F9-8293-B1F779091892
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
96900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5109B09A-9EF8-4814-BF37-85999E0EB904
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EB2243D-4FDA-4014-99AF-6FCD09180784
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 482C7E07-AD6B-4253-8C5F-C6E92EA15E52
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58FFD31E-0BCC-462D-99C3-AF873A3D963A
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F1D7B6F-41ED-4471-901B-ABD15634C039
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5412796F-DB3F-4ED8-B235-843AE50CD2A1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0241435C-C6F4-43E2-B0AE-43CC29126BBC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1026D7DF-76A3-4E59-8485-36A55D5BF132
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDC75E13-6223-4D1C-9DC0-76B8C9971D05
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B61447F-955E-49E9-A51D-AFC85379B299
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
97900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15A9B13F-6CCD-4EC7-A04A-F5A9EC3BE382
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47E48FCB-64E9-443A-85C4-1B47526A9076
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 207F7DB2-84C7-4DC9-B6F9-C454940CB563
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26EC91B1-33EA-4947-9E00-7F4E7C92AAB1
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59DFD52C-FE1A-4759-898A-95DE5C0E36BB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02D5788F-D379-4F9C-846F-AA3861C7A6DB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B41C22D-DFCC-483D-BC10-528268F51BFE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46131568-C5C9-4DB1-B591-4845B2AEB7ED
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60C1DBD9-E137-412A-874A-F9E6C6B5DF63
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1139969D-D899-4386-8674-E25D117DF3F7
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
98900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 402ED8A0-E679-4A73-95EA-6EC7312081AC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C17C185E-F605-4FA2-931C-1FF034C6E9E9
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99100 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B63B0F90-47A0-47B3-91F3-1A848D5E64A6
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99200 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B5179D7-E486-4F2F-8AEA-D759EAAA9CA2
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99300 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F0AB46F-DEB0-42D2-B633-5C3934C2D550
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99400 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 506A22C6-24EC-4F43-A171-D80D43C3DD75
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99500 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13DDB824-57C2-4103-8548-ED1F5E74D628
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99600 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 627F6910-5270-4AA4-B742-6D4FADA5D9DE
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99700 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34CD2713-E8B4-4804-977C-C163D2E87D60
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99800 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2C53206-15C1-453C-834D-59482B5C27AB
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
99900 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B95BD52B-E677-49D4-9930-CD3042B3CDAC
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76
100000 0.00014579 4.63277e-05 507.683 507.683 507.683 508.61 508.61 508.61 34337.1 227807 
# Curr Run  UUID - 78D91898-5F54-4160-980B-B7ED466C0D76


==> data/EkinFull20.0.10.0.1.0.0.001.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFB9CB2E-B946-4036-85C9-718AA51D81A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
100 0.0888076 0.000452992 735.603 735.603 735.603 634.91 634.91 634.91 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B82FD80F-ED3F-4B41-903A-D0D53315D5B6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
200 0.0149527 0.000272654 648.535 648.535 648.535 636.348 636.348 636.348 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D53DC40-D9BB-47D2-B66D-A8A628E0B0B3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
300 0.00986529 0.000173127 652.501 652.501 652.501 622.432 622.432 622.432 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C46AAD3-4D0C-4768-8647-11B618BFD2F5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
400 0.00303637 0.000130515 619.059 619.059 619.059 627.7 627.7 627.7 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9E2918F-474D-4F73-88A4-DA3273BFB0C9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
500 0.00112663 3.33896e-05 627.942 627.942 627.942 614.813 614.813 614.813 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 117C7B46-A875-4255-9598-85B5DF72BEAF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
600 0.000443542 1.39698e-05 614.852 614.852 614.852 616.249 616.249 616.249 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83E946EC-865B-4DDA-8AA8-1CC4987094C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
700 0.000190339 3.24591e-05 619.565 619.565 619.565 615.246 615.246 615.246 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E302D956-5605-453B-8001-09973CB32A33
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
800 8.04003e-05 1.09048e-05 614.733 614.733 614.733 615.121 615.121 615.121 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48F1349A-1535-456C-AA57-4E545D20FAE1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
900 3.03186e-05 1.19615e-05 616.723 616.723 616.723 614.568 614.568 614.568 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5245CFE4-A367-42FD-8D0B-0E56CC03D485
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1000 1.25348e-05 4.29345e-06 614.584 614.584 614.584 614.987 614.987 614.987 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8F2B68D-C18B-4F51-80D0-760DEDAB40C9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1100 6.36023e-06 4.52954e-06 615.524 615.524 615.524 614.682 614.682 614.682 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E940DBF4-CCB3-422A-A2EA-C4D415FA01BB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1200 3.30939e-06 2.76918e-06 614.507 614.507 614.507 614.872 614.872 614.872 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D911C5BF-A1DD-4D16-BB3F-C241A51FB3A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1300 2.17436e-06 5.18085e-06 614.987 614.987 614.987 614.686 614.686 614.686 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A94B1702-1CAE-449A-B2DE-0472D1072719
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1400 1.73875e-06 4.73437e-06 614.553 614.553 614.553 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 423A3379-2191-46C9-A2A7-20048DC1759F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1500 1.56121e-06 5.4116e-06 614.778 614.778 614.778 614.693 614.693 614.693 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61C10056-3761-4E9B-9584-ABC639DDC05B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1600 1.49043e-06 4.95587e-06 614.606 614.606 614.606 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B06CA90-5D4C-44D7-A30C-06B4DA9AE7F7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1700 1.45975e-06 5.09124e-06 614.7 614.7 614.7 614.707 614.707 614.707 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FA1F09E-5D23-4F2B-A5EA-9BDBA1E4F38A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1800 1.44731e-06 4.89002e-06 614.63 614.63 614.63 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C18B1B51-F923-4A13-8EE2-2928FBCFECB6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
1900 1.44275e-06 4.97124e-06 614.668 614.668 614.668 614.713 614.713 614.713 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CE65857-1A2C-420C-A013-A1E10CE5CA35
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2000 1.44051e-06 4.9246e-06 614.639 614.639 614.639 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74B979C1-CB74-49EF-8AA0-3C6F0716720F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2100 1.43965e-06 4.97174e-06 614.655 614.655 614.655 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA7A69A-2966-467C-A94B-83608E286BC6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2200 1.43902e-06 4.95738e-06 614.644 614.644 614.644 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E57CB74-BF2F-44EE-9E16-67DA30A909D7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2300 1.43859e-06 4.97282e-06 614.65 614.65 614.65 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B306A8EF-4C27-46B0-8C41-6042D65E3A11
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2400 1.43816e-06 4.9646e-06 614.646 614.646 614.646 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F421CFF1-7AB3-4382-9844-832CEEE5B65D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2500 1.43779e-06 4.96915e-06 614.649 614.649 614.649 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9F01C85-B07F-454A-A1AB-335F76092EC4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2600 1.43742e-06 4.96627e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD9D57C7-7BBC-4925-AC9D-A0E457C31016
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2700 1.43708e-06 4.96876e-06 614.648 614.648 614.648 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B06C9C04-F914-4E21-83AF-9CE55A242A00
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2800 1.43675e-06 4.96857e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9D04F0D-A7C6-47E3-88A6-6A21F44D8D27
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
2900 1.43643e-06 4.97016e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 379D371F-770F-46BB-8424-FD93AF519572
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3000 1.43611e-06 4.97063e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31AE6280-2C10-4EA7-BF13-CEFEB9C3CEA8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3100 1.4358e-06 4.97164e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 233AEC75-680A-4998-888C-4FC3030467A3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3200 1.4355e-06 4.97224e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCC61782-A4F0-4204-879C-184B53AF4C36
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3300 1.4352e-06 4.97304e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 631C7417-EC9A-4F54-A839-5CFD0F7AD5E9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3400 1.43491e-06 4.9737e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C579B60-4348-4196-BAA1-11F68772EC1A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3500 1.43463e-06 4.97443e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9EE8E11-3003-41CD-AC33-AFAA2E0A097B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3600 1.43435e-06 4.97511e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1933DFFC-5109-4BDB-828F-32DFA964D4B5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3700 1.43408e-06 4.97579e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BB25C8A-0F4C-46BB-A9E4-9E317ACA940A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3800 1.43382e-06 4.97645e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 373280B2-86D2-4658-9746-969996588586
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
3900 1.43356e-06 4.9771e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB6BABDC-1245-40BB-BF03-05A415AA940F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4000 1.4333e-06 4.97774e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ED69DDB-B420-4F74-90AA-AA8220337876
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4100 1.43305e-06 4.97837e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9529A8C1-4463-4F61-855A-0F84DDE26720
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4200 1.43281e-06 4.97898e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB450494-A173-4629-9464-51A3DB3B8203
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4300 1.43257e-06 4.97958e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D656737-79CB-4DEB-A80D-E6D4ADF8C244
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4400 1.43234e-06 4.98017e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E4E2F51-3797-4FAA-A895-26DB5070D7DF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4500 1.43211e-06 4.98074e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5506AEAD-381D-4943-86C3-2C325ABF9553
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4600 1.43188e-06 4.98131e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99D0CC12-8F82-47E6-A43A-E09D8C0EC101
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4700 1.43166e-06 4.98186e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2329C7A8-5CCC-465D-B090-43181E38B10B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4800 1.43145e-06 4.9824e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 170D3F90-BD76-4831-A812-726BEF928C47
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
4900 1.43124e-06 4.98293e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C804B655-032A-4142-86DA-CEBDBB1A23AA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5000 1.43103e-06 4.98345e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3916DF5E-ECBA-4532-90D3-BF10FBDCD035
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5100 1.43083e-06 4.98396e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EB404A9-D272-4EFE-803F-9E5871210717
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5200 1.43063e-06 4.98446e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34644BEA-148D-49D0-9B50-0B46ED7F5EEC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5300 1.43044e-06 4.98495e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BCAE485-1AF9-4E37-8977-6E47E5F0D944
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5400 1.43025e-06 4.98543e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC37BEE1-E02E-4E4B-8C6D-4818C8389EE4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5500 1.43007e-06 4.9859e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DD38C23-5C63-498E-81E5-FD2FE36D6979
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5600 1.42988e-06 4.98636e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAD41AE0-5194-4C87-A730-C9E2F93802C8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5700 1.42971e-06 4.98681e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9043D2C1-ECDD-445B-9D06-A9F6C2A4D541
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5800 1.42953e-06 4.98725e-06 614.647 614.647 614.647 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2978893-054C-42CB-A5EF-8B59B3791D14
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
5900 1.42936e-06 4.98768e-06 614.648 614.648 614.648 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62645C3D-B093-4D83-9E83-6D571EE5A6C8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6000 1.42919e-06 4.9881e-06 614.648 614.648 614.648 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D3B1EF3-DE86-4302-A480-9EA02C7D4155
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6100 1.42903e-06 4.98852e-06 614.648 614.648 614.648 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DB9DBE1-8DFE-45B8-BBB8-278583463B89
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6200 1.42887e-06 4.98892e-06 614.648 614.648 614.648 614.714 614.714 614.714 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71104B80-45DF-4CB4-AA12-31AF5A7057D6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6300 1.42871e-06 4.98932e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F22AE153-D67A-4D97-9C40-1D37A9485DAB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6400 1.42856e-06 4.98971e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BFE653D-08D6-4470-BDA4-D50D7AF5E406
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6500 1.4284e-06 4.99009e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AFD2FB8-DFE9-4A28-BAD4-088D4C06172C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6600 1.42826e-06 4.99046e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1345C270-C6CC-48EF-8A28-2AF569B6C07F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6700 1.42811e-06 4.99082e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C25B0F30-8C4D-41FF-B28C-96D1C3DFFABD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6800 1.42797e-06 4.99117e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 831A0F4F-3577-49C6-8E76-E9C49319662B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
6900 1.42783e-06 4.99152e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAA34A20-1821-4B16-ABD1-E521E475F991
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7000 1.42769e-06 4.99186e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B5433AE-12A8-42F1-80A0-6EA19344D6A7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7100 1.42756e-06 4.99219e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 792EC556-B807-4085-B0A5-D2FE02BF46F2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7200 1.42743e-06 4.99252e-06 614.648 614.648 614.648 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26C014BB-EDA6-46DB-A857-B0E7BE6580D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7300 1.4273e-06 4.99284e-06 614.649 614.649 614.649 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C2694CF-E4B1-4E2E-9271-ED7994CABA73
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7400 1.42717e-06 4.99315e-06 614.649 614.649 614.649 614.715 614.715 614.715 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26C8059A-8D1B-44AA-9DBE-CADEA8C1EF35
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7500 1.42705e-06 4.99345e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10A77B5B-48BA-481B-9188-22F629604026
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7600 1.42693e-06 4.99375e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B032390D-6E4D-4D40-979C-13AD7C88ABC6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7700 1.42681e-06 4.99404e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FF830F9-B34F-4DBC-B281-3C1F888E03CD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7800 1.42669e-06 4.99432e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26CC4DFE-0E2B-4912-9908-8385B715144B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
7900 1.42658e-06 4.9946e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8554C9B4-1229-47E7-BBB8-08AE7EA426E5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8000 1.42646e-06 4.99487e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 408D8C3B-5E83-46C4-A40D-D254CDDE913C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8100 1.42635e-06 4.99514e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 052E118F-91C4-4F24-BA39-80FAE9FD9CE6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8200 1.42625e-06 4.99539e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D62F413B-126F-4872-B421-08E7D35C6204
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8300 1.42614e-06 4.99565e-06 614.649 614.649 614.649 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E54C6776-966F-4FA8-8ABF-B855E0970A94
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8400 1.42604e-06 4.99589e-06 614.65 614.65 614.65 614.716 614.716 614.716 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDBD74F1-2472-466A-A8D3-B95A3B6FF344
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8500 1.42593e-06 4.99613e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1A2E37D-DD16-4DC3-8569-787CB81E747D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8600 1.42583e-06 4.99637e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1674F7B-6302-4B31-984F-A1946EFDE3FA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8700 1.42574e-06 4.9966e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC19C2B6-1E38-4FBE-AF47-6CD4AB42E4D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8800 1.42564e-06 4.99682e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B2DB334-E6EC-46AA-A629-988C0FA250A1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
8900 1.42555e-06 4.99704e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB0946C7-A69D-4661-A003-78DD4A92B9F3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9000 1.42545e-06 4.99725e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2E79EED-9C61-4629-9742-260EB7A643C1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9100 1.42536e-06 4.99746e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F6102FA-08F9-4D12-AD9C-0B9285FC3170
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9200 1.42527e-06 4.99766e-06 614.65 614.65 614.65 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7277938-62A2-4740-96AA-6F34ED1BF018
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9300 1.42519e-06 4.99786e-06 614.651 614.651 614.651 614.717 614.717 614.717 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0C5E5B-BA10-44F1-A918-6D110466B7EE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9400 1.4251e-06 4.99806e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 271570D2-1FEC-4878-8297-A4E0361D35E3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9500 1.42502e-06 4.99824e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC52FD09-2D45-4CF1-8C9C-2516E5BBACBE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9600 1.42493e-06 4.99843e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40D175B2-2096-4BD6-90BC-7C14405C559F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9700 1.42485e-06 4.9986e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE318048-2A46-4A76-8851-B2C0E5842636
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9800 1.42477e-06 4.99878e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 298313C8-1A5E-461C-A75B-C288D0648809
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
9900 1.4247e-06 4.99895e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11AA2561-DC64-4363-9F41-FB5B04ACC51A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10000 1.42462e-06 4.99911e-06 614.651 614.651 614.651 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4256E952-589F-4B45-BAC9-46E90F3182A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10100 1.42454e-06 4.99927e-06 614.652 614.652 614.652 614.718 614.718 614.718 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF0D0C6F-F7CA-47CA-A937-BCDBFD95F255
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10200 1.42447e-06 4.99943e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0C7EBD6-3F31-4075-83D3-6A456B167A4D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10300 1.4244e-06 4.99958e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D377657E-A25B-4EA8-9E00-E6BDEB787267
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10400 1.42433e-06 4.99973e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48173312-A43B-40BA-B861-73DF1E9233EF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10500 1.42426e-06 4.99988e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF1D61C8-4E67-4DFC-BB9B-5BBFC8400F90
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10600 1.42419e-06 5.00002e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C51A8DA-3F79-40FF-8BCD-18AA75EA0061
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10700 1.42412e-06 5.00015e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F2583E6-E355-4180-BF8D-93C80F10A5DD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10800 1.42406e-06 5.00028e-06 614.652 614.652 614.652 614.719 614.719 614.719 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F71F982-0BC3-40B2-B6E2-D1395E17390A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
10900 1.42399e-06 5.00041e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51C75AB6-25A8-4FAD-A969-FE1639F0F397
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11000 1.42393e-06 5.00054e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F81E0321-B3B2-49C2-84BA-3EC5ABAAA954
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11100 1.42387e-06 5.00066e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF56A3B9-101C-4098-8822-BE53A7C87AAE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11200 1.42381e-06 5.00078e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B78EBFE9-724D-4AB5-97C7-E108EC49BDA3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11300 1.42375e-06 5.00089e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF23FF00-11F5-4153-9967-ED4AE3174DFB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11400 1.42369e-06 5.001e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5BF6000-9906-4D8D-979A-C2FAF942727F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11500 1.42363e-06 5.00111e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9A294B9-D59F-4BB0-A3E7-27BA5D0D698A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11600 1.42357e-06 5.00121e-06 614.653 614.653 614.653 614.72 614.72 614.72 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC00E5B6-E8E9-4353-B111-F7A80F454AA0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11700 1.42352e-06 5.00132e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 888305E8-A5FF-494A-8BA7-3195164B4CA0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11800 1.42346e-06 5.00141e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCFCD507-B18D-46A2-89D8-6839383C1C48
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
11900 1.42341e-06 5.00151e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C779AD60-620D-4F06-A820-CDAAA6D45AC7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12000 1.42336e-06 5.0016e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E35461CF-844B-4CA3-A5DF-81E8984D294F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12100 1.42331e-06 5.00169e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FED1A35F-934D-4258-937F-93431AD1F8E1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12200 1.42326e-06 5.00177e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6BBDC13-209D-4FC7-937E-0D54E1A0A72C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12300 1.42321e-06 5.00186e-06 614.654 614.654 614.654 614.721 614.721 614.721 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EADBC3A2-8EDC-4014-9DCE-124A9C3FA917
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12400 1.42316e-06 5.00194e-06 614.654 614.654 614.654 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C93FCC4-7483-4042-85D5-D7F6D079903F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12500 1.42311e-06 5.00202e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8758E47E-B451-4752-B69F-C03CFA0A6495
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12600 1.42306e-06 5.00209e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA929AEC-7CA0-470A-AD74-0885704CF750
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12700 1.42302e-06 5.00216e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C50E9D7-FDCF-4D33-B7A0-ECBB113A6C8D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12800 1.42297e-06 5.00223e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 173978F4-050B-49CD-8C3F-623F55CC343D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
12900 1.42293e-06 5.0023e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF494410-91D9-47F5-A19C-D2F541BB27D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13000 1.42288e-06 5.00236e-06 614.655 614.655 614.655 614.722 614.722 614.722 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5DF22DC-334B-4741-A5E8-B693950F6AF2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13100 1.42284e-06 5.00242e-06 614.655 614.655 614.655 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17AB2D97-6A2A-4887-A798-2D5E2DACF5AD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13200 1.4228e-06 5.00248e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E543F0A0-2DF0-4B6B-8F8E-E013AD2B29A4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13300 1.42276e-06 5.00254e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E244299-B45C-43D3-BBA4-BA7B3CCF09AA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13400 1.42272e-06 5.0026e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 765F49F2-E213-4E89-A26F-96DCE9104582
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13500 1.42268e-06 5.00265e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65D230C9-0F50-44A8-A4D1-F7D731229D45
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13600 1.42264e-06 5.0027e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBBA4BF2-2230-441A-A94F-2AAA26D9CCB8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13700 1.4226e-06 5.00275e-06 614.656 614.656 614.656 614.723 614.723 614.723 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8E8A2AD-3DBA-48FA-BD06-F72197F2F585
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13800 1.42256e-06 5.00279e-06 614.656 614.656 614.656 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 013EAAC8-E7C1-49EF-9041-7FAC4978D631
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
13900 1.42252e-06 5.00284e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20F74C43-11C8-4E6B-81C5-CDBA29A7C719
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14000 1.42249e-06 5.00288e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9DEE008-ACF3-46E7-B707-DFC2427E4FA4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14100 1.42245e-06 5.00292e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0DFC428-FDD0-4107-B9FB-159F4A347283
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14200 1.42241e-06 5.00296e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AAB4970-8A71-4BD7-A4AA-046B52E38DD7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14300 1.42238e-06 5.00299e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B5D3D33-8418-4B9A-B03C-F57E4232F0D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14400 1.42235e-06 5.00303e-06 614.657 614.657 614.657 614.724 614.724 614.724 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 834846AD-C332-456B-9813-DA074942DF21
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14500 1.42231e-06 5.00306e-06 614.657 614.657 614.657 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BE1F736-04F9-4ECB-BBFA-928D40E56185
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14600 1.42228e-06 5.00309e-06 614.657 614.657 614.657 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBC2B212-2E52-46A1-BF42-783B4F60F0A0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14700 1.42225e-06 5.00312e-06 614.658 614.658 614.658 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E47481DC-4216-4C4A-9486-ABC7FABA2C38
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14800 1.42222e-06 5.00314e-06 614.658 614.658 614.658 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F091E685-6405-4176-AD64-4CE2E3AB0F7B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
14900 1.42219e-06 5.00317e-06 614.658 614.658 614.658 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD5688AE-6C5C-4493-B9C1-92C2841215BB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15000 1.42216e-06 5.00319e-06 614.658 614.658 614.658 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5F78BF6-8206-48FD-9277-55C6DCE994AC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15100 1.42213e-06 5.00321e-06 614.658 614.658 614.658 614.725 614.725 614.725 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EB5F787-AB21-4F80-B3C5-57A2A2E7DA2C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15200 1.4221e-06 5.00324e-06 614.658 614.658 614.658 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38C683BC-9592-460E-9B65-A27F13B28756
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15300 1.42207e-06 5.00325e-06 614.658 614.658 614.658 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A08E3009-495A-403A-B749-7300C92B80AD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15400 1.42204e-06 5.00327e-06 614.659 614.659 614.659 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C46B9A20-5303-4F31-AE3A-B1EBA7A5FBE9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15500 1.42201e-06 5.00329e-06 614.659 614.659 614.659 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B486A97-774E-4422-9497-860B1D2BF8A0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15600 1.42198e-06 5.0033e-06 614.659 614.659 614.659 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B75E7C4-895C-437E-81C8-0053E37D5BA6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15700 1.42196e-06 5.00331e-06 614.659 614.659 614.659 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9326A23-2FFB-416A-8BAB-B1F652B6D78E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15800 1.42193e-06 5.00332e-06 614.659 614.659 614.659 614.726 614.726 614.726 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9E6B761-63FF-4673-B6CD-693B6ACF940B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
15900 1.4219e-06 5.00333e-06 614.659 614.659 614.659 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 263141DD-DAC4-4478-BE46-A579BEF28DC9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16000 1.42188e-06 5.00334e-06 614.659 614.659 614.659 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D7C02EF-D1CE-4913-8139-FF48CE754378
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16100 1.42185e-06 5.00335e-06 614.66 614.66 614.66 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD0A76B2-349A-441A-BA82-9735BBC93F35
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16200 1.42183e-06 5.00336e-06 614.66 614.66 614.66 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77DA22F0-5F43-4C64-8DCC-7ADEB847E768
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16300 1.42181e-06 5.00336e-06 614.66 614.66 614.66 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36ED938F-EA77-46C0-A886-98BF89516BDE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16400 1.42178e-06 5.00336e-06 614.66 614.66 614.66 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67A7F067-8857-40F8-A7F4-5AA324E0BCAB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16500 1.42176e-06 5.00337e-06 614.66 614.66 614.66 614.727 614.727 614.727 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA562B7E-E2CD-4851-B818-00E7E8589484
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16600 1.42174e-06 5.00337e-06 614.66 614.66 614.66 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 757BF06C-ABB2-43A5-B13A-AC7896270A62
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16700 1.42171e-06 5.00337e-06 614.66 614.66 614.66 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58D0596C-A51C-4796-8829-7C0DF811D097
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16800 1.42169e-06 5.00336e-06 614.66 614.66 614.66 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C596509-8416-4F45-AF53-2CD4B02B7037
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
16900 1.42167e-06 5.00336e-06 614.661 614.661 614.661 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BA224A6-787E-4DBE-9C5D-61C19D89C0A7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17000 1.42165e-06 5.00336e-06 614.661 614.661 614.661 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D512B01F-AF01-4D9A-8DB2-FBD3ECFC6C5D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17100 1.42163e-06 5.00335e-06 614.661 614.661 614.661 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9150BEA9-07C6-46C4-9F89-24677C83A356
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17200 1.42161e-06 5.00335e-06 614.661 614.661 614.661 614.728 614.728 614.728 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83E7C73B-4B17-4E11-82FE-1B7F6B6E4DFA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17300 1.42159e-06 5.00334e-06 614.661 614.661 614.661 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DF02542-72BE-4023-8ECA-529797C47186
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17400 1.42157e-06 5.00333e-06 614.661 614.661 614.661 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB511F54-0177-4D6E-A2D8-55E17D823FE7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17500 1.42155e-06 5.00332e-06 614.661 614.661 614.661 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED777334-4990-4A6B-A42C-917C52110511
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17600 1.42153e-06 5.00331e-06 614.661 614.661 614.661 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DD06558-19B3-4DDB-9106-76BBBA70604D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17700 1.42151e-06 5.0033e-06 614.662 614.662 614.662 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CA07F69-999C-44FD-A646-DD1FF61B6CFA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17800 1.42149e-06 5.00329e-06 614.662 614.662 614.662 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFD10168-D06F-435F-B648-34487CB1569F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
17900 1.42147e-06 5.00328e-06 614.662 614.662 614.662 614.729 614.729 614.729 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 206A39F3-FE84-4E3C-8552-D4EAF55184DA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18000 1.42146e-06 5.00327e-06 614.662 614.662 614.662 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B0F7372-39A0-47B8-99A5-8D1913DE84E0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18100 1.42144e-06 5.00325e-06 614.662 614.662 614.662 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D02C96B-2788-43A3-9C7B-41939EAD8E88
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18200 1.42142e-06 5.00324e-06 614.662 614.662 614.662 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBE105DB-AC97-435D-AA3D-86F275FDA5C1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18300 1.4214e-06 5.00322e-06 614.662 614.662 614.662 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90B8914B-6739-4E58-BEC6-E0AF2F1757B4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18400 1.42139e-06 5.00321e-06 614.663 614.663 614.663 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E94B86C-96CB-4D3E-B479-025FE84BF563
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18500 1.42137e-06 5.00319e-06 614.663 614.663 614.663 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E0E8603-534B-43F9-93CA-2BBFC513E55D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18600 1.42136e-06 5.00317e-06 614.663 614.663 614.663 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBB8FC1B-1363-4D06-B955-2A3297A3A834
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18700 1.42134e-06 5.00315e-06 614.663 614.663 614.663 614.73 614.73 614.73 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13F12F0F-2B7E-4345-876E-C68E09455165
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18800 1.42132e-06 5.00313e-06 614.663 614.663 614.663 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F0EBB6B-4837-460F-BDFE-C0B4621AE3D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
18900 1.42131e-06 5.00311e-06 614.663 614.663 614.663 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02CA29BB-746E-484E-911F-44EFBA193470
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19000 1.42129e-06 5.00309e-06 614.663 614.663 614.663 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B206696-E0FF-49F9-BA51-CA1007C3EC42
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19100 1.42128e-06 5.00307e-06 614.663 614.663 614.663 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08648CDC-ADE0-4976-882A-A6DF27162C0D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19200 1.42127e-06 5.00305e-06 614.664 614.664 614.664 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85EE60A4-65B5-4337-B408-9A9CF18A2C01
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19300 1.42125e-06 5.00303e-06 614.664 614.664 614.664 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4790B8FE-0FCE-4233-83B4-429965B2ADEF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19400 1.42124e-06 5.003e-06 614.664 614.664 614.664 614.731 614.731 614.731 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD2EEA77-5933-44A6-A81A-35E477AACA62
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19500 1.42122e-06 5.00298e-06 614.664 614.664 614.664 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AAA2302-E670-4397-AEE9-ABA16587640C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19600 1.42121e-06 5.00295e-06 614.664 614.664 614.664 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C686833-C5E3-4277-BE2E-83256BA235A9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19700 1.4212e-06 5.00293e-06 614.664 614.664 614.664 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4884D433-C3D0-40E3-8FED-3B4F85717AB2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19800 1.42119e-06 5.0029e-06 614.664 614.664 614.664 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AEC6F4D-0CD1-4F0A-8A3D-CC257CDA5858
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
19900 1.42117e-06 5.00288e-06 614.664 614.664 614.664 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55186A73-E188-4BD2-B0DA-68E643F658E7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20000 1.42116e-06 5.00285e-06 614.665 614.665 614.665 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DC52049-284B-4E5C-9DDB-D8A01007DE98
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20100 1.42115e-06 5.00282e-06 614.665 614.665 614.665 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA305827-1D37-4AB3-8DA2-98D2B02FF55F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20200 1.42114e-06 5.00279e-06 614.665 614.665 614.665 614.732 614.732 614.732 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EEF6395-D175-41F9-B4B1-7D91446A0694
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20300 1.42112e-06 5.00277e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 152EAE0A-0127-4FB2-8E7F-74299321EFC7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20400 1.42111e-06 5.00274e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35D20AD6-0422-4F2E-B1A1-DA5F6BCDFE0B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20500 1.4211e-06 5.00271e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55478BB5-F636-46BB-8651-E3AB70F374DC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20600 1.42109e-06 5.00268e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBBC2C6F-9A9D-434C-8131-3913613C243C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20700 1.42108e-06 5.00265e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 097CC598-B4AE-484E-974E-3780D16F4CD5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20800 1.42107e-06 5.00262e-06 614.665 614.665 614.665 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8008B121-7FA4-4D87-9D3F-2BB128C820A2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
20900 1.42106e-06 5.00259e-06 614.666 614.666 614.666 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A35F691E-ABF2-490B-A63F-DEFE453D5E30
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21000 1.42105e-06 5.00256e-06 614.666 614.666 614.666 614.733 614.733 614.733 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E98EFCB6-19FC-4E00-BE86-538EBD552987
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21100 1.42104e-06 5.00253e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FD33AA2-68FF-4DE0-AB91-AEE859205BC9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21200 1.42103e-06 5.00249e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F15701F-7977-4C50-94CB-5B939C188A63
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21300 1.42102e-06 5.00246e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC3A95B9-6428-4B93-9D2B-48CA4FA48384
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21400 1.42101e-06 5.00243e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D2DD690-DCFD-489B-87A4-9C6E0ABB383D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21500 1.421e-06 5.0024e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7597FF0C-DB9A-48AF-BC00-AA5B170B8C2C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21600 1.42099e-06 5.00236e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49FEAD04-CAD1-4ED9-8359-545F6C7418D6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21700 1.42098e-06 5.00233e-06 614.666 614.666 614.666 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 415A7F05-F454-4E96-8E42-B52F9FBDEAE3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21800 1.42097e-06 5.0023e-06 614.667 614.667 614.667 614.734 614.734 614.734 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3E9B573-0DB7-4571-A5D9-BBFE6F3251BB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
21900 1.42096e-06 5.00226e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A3EF040-BC83-4164-9075-E4F8264F827A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22000 1.42095e-06 5.00223e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B32A7FE5-C072-47F3-AF6B-12DE649806E5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22100 1.42095e-06 5.00219e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E2D52CC-2F27-4ACC-9C8C-D3C723586057
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22200 1.42094e-06 5.00216e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B72954F-524A-4015-A7B2-30E885F24779
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22300 1.42093e-06 5.00212e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80BBFA72-6725-4149-B3A4-DF33BC9EE0C9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22400 1.42092e-06 5.00209e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CFA8382-3EAD-4008-9F31-B7B34256622F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22500 1.42091e-06 5.00205e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2B84A59-A875-4803-B595-1DC91D14519F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22600 1.42091e-06 5.00201e-06 614.667 614.667 614.667 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C97CA1C-463D-4525-BB86-AA6253938882
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22700 1.4209e-06 5.00198e-06 614.668 614.668 614.668 614.735 614.735 614.735 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 337EF651-E26B-453F-9BE7-261A405BF25E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22800 1.42089e-06 5.00194e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD2C52A0-5D33-4C6A-BA2B-A9F1E2F75433
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
22900 1.42088e-06 5.00191e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACBC36E3-D622-43A3-A914-8AD3778B0CD6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23000 1.42088e-06 5.00187e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7039AAE-FB92-4D25-9BAD-EBD55342999F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23100 1.42087e-06 5.00183e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABD8A75D-B54B-4D23-950D-EDADA2B7FD70
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23200 1.42086e-06 5.00179e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 682BE022-384C-4CB4-82E9-131557322786
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23300 1.42086e-06 5.00176e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 319AD6B7-62FD-4CB1-9842-F0F406A4C536
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23400 1.42085e-06 5.00172e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8570976C-4241-4FDD-9D3E-692A8D9D0BB9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23500 1.42084e-06 5.00168e-06 614.668 614.668 614.668 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C848448B-855E-4816-B2C2-539942D21FFC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23600 1.42084e-06 5.00164e-06 614.669 614.669 614.669 614.736 614.736 614.736 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED7084D4-CAF1-47A0-AC91-65A3169C2C7A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23700 1.42083e-06 5.00161e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA2FA30E-4825-4099-A883-E5789B814AC2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23800 1.42082e-06 5.00157e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 584317ED-6E56-4816-A575-27FDDFFDB8A0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
23900 1.42082e-06 5.00153e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 778AF92A-CB18-4105-92D9-8CEB5DB7500D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24000 1.42081e-06 5.00149e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 980BD0D2-606D-492F-B704-6A4FAF605E94
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24100 1.42081e-06 5.00145e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE4B868E-4FD0-4E85-B586-6AFB32166B61
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24200 1.4208e-06 5.00142e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64E38C69-E658-4CDB-98DB-E0889AB77092
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24300 1.4208e-06 5.00138e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4A9F980-C942-4D8C-9D5A-DEC18C1508CA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24400 1.42079e-06 5.00134e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3A5440C-4336-4977-AC2B-9F0D735C862E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24500 1.42078e-06 5.0013e-06 614.669 614.669 614.669 614.737 614.737 614.737 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01517DA6-E490-4A0F-9F84-3F13563B3035
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24600 1.42078e-06 5.00126e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4901475-4AFE-40F9-8AA4-C76350900D41
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24700 1.42077e-06 5.00122e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0693090-5523-4407-B5B0-EF0B46E3901E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24800 1.42077e-06 5.00118e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CE4FF49-825B-454E-A51F-9409034656AA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
24900 1.42076e-06 5.00114e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5163EB52-BDA1-4ADE-9E2F-D17B8977CA27
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25000 1.42076e-06 5.0011e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D125AD24-C0F9-4847-8E74-713FD14A17E2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25100 1.42075e-06 5.00107e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B97F5A8C-7583-4517-B4D0-AF86EB64480F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25200 1.42075e-06 5.00103e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0B2B704-7055-41DF-BBED-7F7AAB73B86A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25300 1.42075e-06 5.00099e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BEAF4A4-1005-40A8-9CAF-304FCC11608A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25400 1.42074e-06 5.00095e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5FDF4E3-CCE0-47C4-BFAD-9049DBD2E772
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25500 1.42074e-06 5.00091e-06 614.67 614.67 614.67 614.738 614.738 614.738 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC22AD84-00DB-480C-90E1-6A369CF52D10
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25600 1.42073e-06 5.00087e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C317832-2C1D-45BB-8772-08A8FA221793
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25700 1.42073e-06 5.00083e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B051DC8-B3A9-4720-A10F-E14A251A7F29
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25800 1.42072e-06 5.00079e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69BC3124-BD50-4849-9A29-BDFF06D51906
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
25900 1.42072e-06 5.00075e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3042E666-442F-4203-A565-A07B6004666C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26000 1.42072e-06 5.00071e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC7207F1-6E2F-4EC6-8BAA-29003BA535E0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26100 1.42071e-06 5.00067e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2001F79D-8CCC-463F-BFA2-0FEF22CCD0B7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26200 1.42071e-06 5.00063e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C6E2C66-9BC1-46D0-B2BC-2A4DD91F0447
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26300 1.4207e-06 5.00059e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41EFFF8A-BE8B-4C72-B59D-8A6029A0A85A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26400 1.4207e-06 5.00055e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD671C1B-CB82-4CFB-90C6-A19FF6E03C34
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26500 1.4207e-06 5.00051e-06 614.671 614.671 614.671 614.739 614.739 614.739 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9DDA5A9-88A4-46CC-B6C4-04DF27FF5F4E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26600 1.42069e-06 5.00048e-06 614.671 614.671 614.671 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A5DCCB8-1A6B-4107-A341-C69767CA20EE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26700 1.42069e-06 5.00044e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 985B1331-8F17-4FF9-8344-2ABF9EE7B4C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26800 1.42069e-06 5.0004e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A057B02-618A-4BA3-B0DB-CEA5C697217F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
26900 1.42068e-06 5.00036e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC2CF531-DB28-4C1C-8488-CFADACCF9AC4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27000 1.42068e-06 5.00032e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F686E4F3-16DB-419A-B6FA-0371469E548F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27100 1.42068e-06 5.00028e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D881800A-112C-4505-8013-71937AF9D3DA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27200 1.42067e-06 5.00024e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F94500B-9F74-4030-AE25-8F41AF13F786
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27300 1.42067e-06 5.0002e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD06F53E-1110-45EC-B59D-B863A231CBFB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27400 1.42067e-06 5.00016e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6E98A3D-CA43-413D-8EAB-887F54D13FB4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27500 1.42066e-06 5.00012e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6237AAA4-1A85-452B-927B-9D24A0F84D01
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27600 1.42066e-06 5.00008e-06 614.672 614.672 614.672 614.74 614.74 614.74 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3B347CC-17C4-46CB-AAA4-FDEBE3110BEF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27700 1.42066e-06 5.00004e-06 614.672 614.672 614.672 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC9CBCC4-E473-4877-888A-E05FCC0962D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27800 1.42066e-06 5e-06 614.672 614.672 614.672 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7124CF8D-C4D5-4ABD-9A76-72964577656D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
27900 1.42065e-06 4.99997e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C2DC40F-901E-4533-8E98-8334A0A1B8D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28000 1.42065e-06 4.99993e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8404917-8B72-48EA-87CA-0856A428B7B1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28100 1.42065e-06 4.99989e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E59603AC-09EB-4BAD-B509-6D057F47809A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28200 1.42065e-06 4.99985e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 866FB679-7F9C-41A5-85AC-0F58B33CC133
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28300 1.42064e-06 4.99981e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3E955D2-EF3C-4163-BD70-5A900BCAE9A5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28400 1.42064e-06 4.99977e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E1E7216-EF82-420C-8E91-A336E34A35F7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28500 1.42064e-06 4.99973e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC6BCCF3-4275-4BA7-AAF9-03006301E054
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28600 1.42064e-06 4.9997e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3F9AC3E-FA9C-4062-8B97-881FF3C95E20
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28700 1.42063e-06 4.99966e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 221C8716-DD1A-4FF1-B8AF-CB77B05E3FB0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28800 1.42063e-06 4.99962e-06 614.673 614.673 614.673 614.741 614.741 614.741 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F016FE4-364D-400C-A5D5-0507F874DFA8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
28900 1.42063e-06 4.99958e-06 614.673 614.673 614.673 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EB90732-FFB1-47AD-BEF4-F3F54142D039
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29000 1.42063e-06 4.99954e-06 614.673 614.673 614.673 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AC3769D-E7FE-4F0D-9B85-A72932AFDFC2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29100 1.42062e-06 4.9995e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCD97E18-75A1-4471-8528-6B682C298E90
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29200 1.42062e-06 4.99947e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23DF0D38-388C-4E2F-AAD1-E842E998ACCF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29300 1.42062e-06 4.99943e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 485319C8-3A0E-4FCE-BF41-CB16C6F1BE83
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29400 1.42062e-06 4.99939e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E6DA1AD-5D0F-46F0-8005-86B1B6B244B4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29500 1.42062e-06 4.99935e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22DB0514-6A1F-4EB9-9547-2CCE40836518
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29600 1.42061e-06 4.99932e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0849B765-FA18-4840-9CEC-6350A71B17CD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29700 1.42061e-06 4.99928e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D58B15AC-2F75-432B-BB30-A281864BF47D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29800 1.42061e-06 4.99924e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45A22834-084E-41C1-B67D-156491B617D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
29900 1.42061e-06 4.9992e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00DA4C3E-BDAD-4DF7-ABFC-24860B9C2688
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30000 1.42061e-06 4.99917e-06 614.674 614.674 614.674 614.742 614.742 614.742 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0430B59-FC9C-46DA-A76C-17D4EA4CDBE7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30100 1.42061e-06 4.99913e-06 614.674 614.674 614.674 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52CCECDE-0027-4BF1-90A3-FE9B93FCE48F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30200 1.4206e-06 4.99909e-06 614.674 614.674 614.674 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD7C18E9-DB71-4D15-94E5-1235A1A6D732
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30300 1.4206e-06 4.99906e-06 614.674 614.674 614.674 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F474759F-F9A5-46F8-AEF9-7EBFA53A8E59
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30400 1.4206e-06 4.99902e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5547494-3755-4C77-81CD-6525EA0562CA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30500 1.4206e-06 4.99898e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 614179DF-1FEF-4612-BB0B-150468FE54C8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30600 1.4206e-06 4.99895e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D0336C5-1C87-437A-8E36-6BE6062C235E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30700 1.4206e-06 4.99891e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAC31D35-4B55-472B-BE1D-988115A7638A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30800 1.4206e-06 4.99887e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FB85A78-F64F-4131-ADFF-EEFB693780C5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
30900 1.42059e-06 4.99884e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9643C3D6-48DA-4869-90AE-DFB52D6EEC96
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31000 1.42059e-06 4.9988e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33C37CFA-73FC-4354-8086-6E6B7D5A8A6F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31100 1.42059e-06 4.99876e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 354F8EC8-CE50-4462-8DD7-6EED8E51D762
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31200 1.42059e-06 4.99873e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6B0AB92-8C77-4754-A1FE-D10FE1658831
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31300 1.42059e-06 4.99869e-06 614.675 614.675 614.675 614.743 614.743 614.743 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 377BF479-97B2-4DC6-BF63-7F52E8F593E1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31400 1.42059e-06 4.99866e-06 614.675 614.675 614.675 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 394D282E-AC5C-472B-B303-8DB4307D6919
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31500 1.42059e-06 4.99862e-06 614.675 614.675 614.675 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D36D9BEB-0527-4049-832F-50E3F99776F5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31600 1.42058e-06 4.99859e-06 614.675 614.675 614.675 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F243D1E-6A27-45A7-83E4-76432519DE7C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31700 1.42058e-06 4.99855e-06 614.675 614.675 614.675 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23398AAF-36D1-4500-8FFC-10A3D2FCE441
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31800 1.42058e-06 4.99852e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A38D34F-DF2A-4349-B410-AFC6092AB9D9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
31900 1.42058e-06 4.99848e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86A79B0F-F972-4410-A621-EC13FC90278A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32000 1.42058e-06 4.99845e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8680CC72-A191-48D1-8EBF-A3B3EADB8AC1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32100 1.42058e-06 4.99841e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7222E68-7F9C-4DF8-A5CF-E1BBF32FB8FB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32200 1.42058e-06 4.99838e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C158D03-CC7D-496E-A3A0-A71DD5C901C3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32300 1.42058e-06 4.99834e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D913CD2-63DD-459F-AC4B-53B1EBA58F86
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32400 1.42058e-06 4.99831e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50B7D6B6-9916-43D1-9E4E-AB600034A52D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32500 1.42058e-06 4.99827e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1316B43-7EA4-457F-9A1E-BC61E0248AE9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32600 1.42057e-06 4.99824e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B6232BF-7D23-457D-8AA1-96306BCC44D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32700 1.42057e-06 4.99821e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40C04B07-7738-4545-BF3C-416D06948F89
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32800 1.42057e-06 4.99817e-06 614.676 614.676 614.676 614.744 614.744 614.744 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4503978F-53CE-4029-94BB-A966FDE921F9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
32900 1.42057e-06 4.99814e-06 614.676 614.676 614.676 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 140E2FAA-F7F8-4ABE-984F-3670FCBEED10
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33000 1.42057e-06 4.9981e-06 614.676 614.676 614.676 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9153AA83-AC21-484E-845E-F5849ED6568B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33100 1.42057e-06 4.99807e-06 614.676 614.676 614.676 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 708C4F9E-099F-4BA7-A3E8-DC99655EAAFB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33200 1.42057e-06 4.99804e-06 614.676 614.676 614.676 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DAE4416-0969-425D-B873-54AA8DE2F5B3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33300 1.42057e-06 4.998e-06 614.676 614.676 614.676 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFB760D2-2F97-46BD-8C30-DD9658E12B02
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33400 1.42057e-06 4.99797e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55172783-8A7E-4DBC-854E-381CC1FF3071
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33500 1.42057e-06 4.99794e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7901E940-64E1-4A6D-B701-A96BD281296B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33600 1.42057e-06 4.99791e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82406B5C-97C9-4F01-8780-0DEEDAB2D880
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33700 1.42057e-06 4.99787e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98E275CA-242A-42AB-B537-1EB516FDE4A1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33800 1.42057e-06 4.99784e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4D746FA-F960-41C5-AF68-3024EEB34223
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
33900 1.42057e-06 4.99781e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9B5B551-20D0-41B6-888D-993CA0E23195
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34000 1.42056e-06 4.99778e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B923055-D198-4E05-88DC-FFF881FA1392
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34100 1.42056e-06 4.99774e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8D84DE1-7A21-4739-A5DD-31CF5206CB4F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34200 1.42056e-06 4.99771e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A48A64B-046C-4694-99A7-AF4DFD28DCCA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34300 1.42056e-06 4.99768e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93C73FD5-9695-4197-9374-A6FF14C5F18C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34400 1.42056e-06 4.99765e-06 614.677 614.677 614.677 614.745 614.745 614.745 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A6408B1-E7E6-49F5-8941-F6907B3E4F7B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34500 1.42056e-06 4.99762e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEE7ADE2-14C2-40F4-8BEF-1384AC01EE9B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34600 1.42056e-06 4.99759e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5243155A-8D82-4E28-A250-A84F05EB98CF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34700 1.42056e-06 4.99755e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40FFF388-4A58-4957-961E-2CA6AEC716B6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34800 1.42056e-06 4.99752e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2B2AFA4-B0E8-45F4-8DF0-5FA49DBBEBB8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
34900 1.42056e-06 4.99749e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26EBC1B0-1676-4FC2-8D23-C2C6F2E56333
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35000 1.42056e-06 4.99746e-06 614.677 614.677 614.677 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47B36F6F-B85A-4E3B-A575-D43E117EE05F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35100 1.42056e-06 4.99743e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01563B59-9E21-4DB0-97E6-BFBCDB83D5FD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35200 1.42056e-06 4.9974e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 654B9EFF-B55B-409A-8EFB-F3222F8037AB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35300 1.42056e-06 4.99737e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BED7B593-2F43-4B2A-9208-CA89FB35B4D5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35400 1.42056e-06 4.99734e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A2AD506-0340-41F8-B5B8-0477F483D3FC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35500 1.42056e-06 4.99731e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 712E3DFE-A645-45E7-BA17-FDC88A3F50EA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35600 1.42056e-06 4.99728e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA315FA5-8863-4465-8610-857E8566656F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35700 1.42056e-06 4.99725e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6724536D-DAF8-480E-A6C3-32B5E510F648
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35800 1.42056e-06 4.99722e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B123310-56C1-4614-8DAD-F99F879C51FC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
35900 1.42056e-06 4.99719e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AA14B23-BF6A-4627-8DC6-1EB4F58507C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36000 1.42056e-06 4.99716e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D988F3D4-EB7A-478F-A7B8-F54DF6D834ED
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36100 1.42056e-06 4.99713e-06 614.678 614.678 614.678 614.746 614.746 614.746 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 308BD00F-8A0A-4A41-AF67-26D021A1789F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36200 1.42056e-06 4.9971e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E79F3FEA-3D07-4DD7-9C42-9A0045EBADD4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36300 1.42056e-06 4.99707e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ABF8269-B1BC-40E6-9078-F4BD3FB92CB8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36400 1.42056e-06 4.99704e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 363BF224-C785-4718-8D7A-55BE27C2EFBB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36500 1.42056e-06 4.99702e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62C1B48F-E072-4F9E-98F3-CB798101E4CD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36600 1.42055e-06 4.99699e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F208AFB8-E45A-448C-A68F-62A80F96DBDA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36700 1.42055e-06 4.99696e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2796400-AE1D-4ED6-BE29-8AF842983880
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36800 1.42055e-06 4.99693e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45E9C2C6-CEC8-491F-94F6-75E3FAF64808
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
36900 1.42055e-06 4.9969e-06 614.678 614.678 614.678 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3DDADCB-2DBD-4FE8-AC01-23D0D83C49F7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37000 1.42055e-06 4.99687e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E608E60-37C8-4460-A7AA-729C4A9D4410
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37100 1.42055e-06 4.99685e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00773F2C-0BAE-4537-ACBD-5601882985D5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37200 1.42055e-06 4.99682e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCD764F6-875D-43B2-A4DD-CB395949B628
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37300 1.42055e-06 4.99679e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1040AA4-6927-46D9-857B-F5646617E234
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37400 1.42055e-06 4.99676e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8E32F41-F012-41CE-AA4E-B71D59F3A805
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37500 1.42055e-06 4.99674e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DC0E201-6015-4566-BCCC-E83703033B65
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37600 1.42055e-06 4.99671e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C5D04FF-F274-4DE3-A8A3-315BF4C4D677
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37700 1.42055e-06 4.99668e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0218DC9F-C55F-4524-83FC-26C94F1EB435
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37800 1.42055e-06 4.99665e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65023C83-178F-4405-A266-7525B66ED05E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
37900 1.42055e-06 4.99663e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BEE5C9A-518C-47C5-9E5F-6092385857BC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38000 1.42055e-06 4.9966e-06 614.679 614.679 614.679 614.747 614.747 614.747 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE4500D1-638B-434A-AA87-56A7775C945E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38100 1.42055e-06 4.99657e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38067199-9DCA-4FCF-98B6-B908ACC9008A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38200 1.42055e-06 4.99655e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A719659D-6AFE-4514-BFF6-FA637C62F587
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38300 1.42055e-06 4.99652e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F2BB94C-1956-4AFA-AA38-FA7A88181E15
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38400 1.42055e-06 4.99649e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AB794D5-369C-4D95-8A77-490E198B5868
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38500 1.42055e-06 4.99647e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FED020E6-09D1-4D7F-844B-446F4ECE3471
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38600 1.42055e-06 4.99644e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86F54DC8-00C3-4822-A9EC-5174A2DB0EFB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38700 1.42055e-06 4.99642e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A892008-E64E-47F5-AF0E-167449C23CD2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38800 1.42055e-06 4.99639e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A750E14-CDA5-4827-BA67-C6126DDCBE1A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
38900 1.42055e-06 4.99637e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E644F20E-D307-4E71-A62D-7233A74DC38E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39000 1.42055e-06 4.99634e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14112F2E-6487-429A-8D19-F67810B1CF26
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39100 1.42055e-06 4.99632e-06 614.679 614.679 614.679 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A44071B-EA03-4B46-971C-497C4A9E54A9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39200 1.42055e-06 4.99629e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 579DE380-F581-411D-BC3E-A044DCA29428
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39300 1.42055e-06 4.99627e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1701603C-F068-40A0-B44F-208EDAD3D41B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39400 1.42055e-06 4.99624e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EB059F8-C94E-4210-835C-9BD0A671B8F5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39500 1.42055e-06 4.99622e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDFDCDCA-6294-45D5-93F0-6607D4493FED
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39600 1.42055e-06 4.99619e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE69B102-5315-4869-8CEF-B8A963407AD5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39700 1.42055e-06 4.99617e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24C19A9A-2BE8-4363-8E8B-9F0111F54276
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39800 1.42055e-06 4.99614e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEC47DB6-A346-44D9-8A85-86B67BB39266
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
39900 1.42055e-06 4.99612e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC6C11EC-ADA4-4FA4-B20F-B2BB23BF711C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40000 1.42055e-06 4.99609e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D65490F1-164A-40AB-B13E-54A88C883C0D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40100 1.42055e-06 4.99607e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 009EDA70-8D9F-4779-BC9B-DFBBBC5D2F82
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40200 1.42055e-06 4.99605e-06 614.68 614.68 614.68 614.748 614.748 614.748 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61EF78CF-C9C3-4551-B7D9-BB597EE30E39
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40300 1.42055e-06 4.99602e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC2D315D-48AC-4B2D-823B-EE3A74ED1FBB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40400 1.42055e-06 4.996e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F57E9BD7-3046-49AD-9E0F-8E6BE711B4CA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40500 1.42055e-06 4.99598e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B72E872C-BD79-4E46-9200-191308C4C6C8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40600 1.42055e-06 4.99595e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30E51884-6E1B-4A9D-A9AE-ED2BD1F465BB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40700 1.42055e-06 4.99593e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08F12F0A-7565-43A1-BFDA-8D79634B9FF9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40800 1.42055e-06 4.99591e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFF454BE-7289-492B-AA1F-337F22EB96BC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
40900 1.42055e-06 4.99588e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5482D28-51CF-4689-9EBD-030C3DB42447
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41000 1.42055e-06 4.99586e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B63FB379-4D2A-4A51-9B3B-011FF6671B87
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41100 1.42055e-06 4.99584e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E51E10B7-3FBB-45D2-BEDE-5DE2FB3878B3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41200 1.42055e-06 4.99582e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25466C15-898E-4E41-8658-68D02656A00B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41300 1.42055e-06 4.99579e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09237D12-8C57-4ACC-8E32-65C0036B0454
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41400 1.42056e-06 4.99577e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3D556AD-4EDC-4698-BB92-8B4B27697252
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41500 1.42056e-06 4.99575e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1403AD97-5A43-4047-B961-E86CE582102B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41600 1.42056e-06 4.99573e-06 614.68 614.68 614.68 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76FAB1B5-2784-425E-BCD8-BEB9D28C7CAD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41700 1.42056e-06 4.9957e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB48624F-126C-465E-B814-CF3BF3A2CA63
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41800 1.42056e-06 4.99568e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3B4FAAD-CC68-4E16-A35D-2CB738A9DD10
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
41900 1.42056e-06 4.99566e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D156835-1F5E-4090-A708-BFD4C26786CF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42000 1.42056e-06 4.99564e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B9CB100-13B0-4F83-A9A2-8118D594264E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42100 1.42056e-06 4.99562e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96D9185B-14C5-4952-A4E6-792CF7D30A9E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42200 1.42056e-06 4.9956e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7ECC7E8-84B8-443B-ACC7-BAD79611004E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42300 1.42056e-06 4.99558e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CB637A0-9082-4503-AB46-C8559CC208FE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42400 1.42056e-06 4.99556e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 073CA515-D14E-4B59-BF87-CFE2CFC22094
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42500 1.42056e-06 4.99553e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B9020E3-BFA5-4EFC-AA31-9E0F43D1FFB6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42600 1.42056e-06 4.99551e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD7D743B-A116-4EF4-B94D-A65B95A0BCD4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42700 1.42056e-06 4.99549e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C4280EF-2D84-491E-BC43-BDDA21646B57
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42800 1.42056e-06 4.99547e-06 614.681 614.681 614.681 614.749 614.749 614.749 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4ADB0DD-ECA0-4724-A692-96E53043171A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
42900 1.42056e-06 4.99545e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FF04BD4-2F67-44FD-B5A7-9A28365C08FC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43000 1.42056e-06 4.99543e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A270EC09-9761-4FEE-8F7E-5F6FE9CEA4BA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43100 1.42056e-06 4.99541e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37096B23-417E-494D-A618-2A1372B5119F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43200 1.42056e-06 4.99539e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDB11823-9E08-47F0-8488-31221E17734A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43300 1.42056e-06 4.99537e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63B56E61-EF2A-4D5A-851A-DE0109C56698
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43400 1.42056e-06 4.99535e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C37451D1-2814-4B02-A08B-0014E5B626E2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43500 1.42056e-06 4.99533e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C90A4B3-C288-4A5E-9C54-E1628629DBEB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43600 1.42056e-06 4.99531e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83BFBDF5-0C1E-41B1-89B3-E3B721CB7E74
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43700 1.42056e-06 4.99529e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30FE18E4-2B95-4047-A955-FAA3C4F4E18B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43800 1.42056e-06 4.99527e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A32F61C6-6B5E-48E5-B7C8-899F1A4E3513
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
43900 1.42056e-06 4.99525e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BDF91D7-1D16-4B89-A64E-0425C9E22DDD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44000 1.42056e-06 4.99523e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04D36D4D-073F-45BF-B6F9-15C3A2377E29
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44100 1.42056e-06 4.99521e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47A0A9A0-C38A-4002-967B-1483F300F3CF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44200 1.42056e-06 4.9952e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F014DDB-029F-43B9-AEBC-F7D9BD009710
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44300 1.42056e-06 4.99518e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2803304C-30C4-4C3E-A8CF-E58900121D63
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44400 1.42056e-06 4.99516e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A636A934-0F4E-48BF-83E5-6EB5EA3808CC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44500 1.42056e-06 4.99514e-06 614.681 614.681 614.681 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD5D3452-229B-49E0-B406-BECCBC04149A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44600 1.42056e-06 4.99512e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFBAC13D-04BC-483C-9820-5263B677F001
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44700 1.42056e-06 4.9951e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E44748AF-DB8C-4EFC-A118-55445BBA972E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44800 1.42056e-06 4.99508e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F731538F-B4AE-4FEC-A950-1E71582788AB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
44900 1.42056e-06 4.99507e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AA2340A-C411-43B8-ABA3-7BA08004E7A4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45000 1.42056e-06 4.99505e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7F18184-DE38-4CE4-90D0-44266AFBA5BA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45100 1.42056e-06 4.99503e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CB3A028-84F0-469D-87A9-1C6CF5F86B23
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45200 1.42056e-06 4.99501e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB1E3DE0-4150-4917-B373-CD49FDB324D5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45300 1.42056e-06 4.99499e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B070759-0DF5-422E-9CDB-A8D53F43D344
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45400 1.42056e-06 4.99498e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEC325B6-19B7-4451-87DD-54020FF67598
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45500 1.42056e-06 4.99496e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A665F1CD-F3A7-4CE2-BEA7-AB0001E7969C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45600 1.42056e-06 4.99494e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F151DE38-9EF2-4B56-9C09-9630540E5DAD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45700 1.42056e-06 4.99492e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A6145FB-C4E4-4B9B-952B-677EA1FE26A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45800 1.42056e-06 4.99491e-06 614.682 614.682 614.682 614.75 614.75 614.75 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41E1E2B3-0504-4236-9BBE-B32CD1857F0F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
45900 1.42056e-06 4.99489e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80197230-EBAD-4D13-B9B6-511BCE0266CC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46000 1.42056e-06 4.99487e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BB082E7-5F64-4AC6-92FE-BD94BE535714
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46100 1.42056e-06 4.99486e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D4A8E58-B92E-4CAC-8D6F-9920FAF3E6F1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46200 1.42056e-06 4.99484e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC9717F0-DAF4-49AB-A2BF-E3F9F9EEB778
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46300 1.42056e-06 4.99482e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31828B7F-085C-40D1-96C4-35E7D67627C1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46400 1.42057e-06 4.99481e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E65E9863-AF8B-4DF8-AAEA-98C2841358FD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46500 1.42057e-06 4.99479e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 219C8D86-8949-47A0-AC9E-2EE213EAFF2D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46600 1.42057e-06 4.99477e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20B3C1E6-ACCE-45F6-BE24-2DFB56C931CD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46700 1.42057e-06 4.99476e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D647C2A-C841-4892-B68E-D2DD53D0A442
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46800 1.42057e-06 4.99474e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34FB8EF4-3772-4822-9711-ECCE900BEF19
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
46900 1.42057e-06 4.99472e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11979F12-0BC4-4702-8034-2772B09D31BA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47000 1.42057e-06 4.99471e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FCD9C66-E27A-43AF-ABA7-D0C9C00E2F76
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47100 1.42057e-06 4.99469e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 602C80D0-DF43-4743-BC16-79F37802E76C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47200 1.42057e-06 4.99468e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B333ECEC-F810-45FD-A47B-4C950518448F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47300 1.42057e-06 4.99466e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30083B4D-9720-48E2-A75C-00ADBEF82704
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47400 1.42057e-06 4.99464e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF3046FA-6B11-4ED4-8F61-26ABC90FB257
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47500 1.42057e-06 4.99463e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA7387E4-F086-4119-8499-B267EC8D136F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47600 1.42057e-06 4.99461e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43707E4F-D6F3-4C0B-9E76-0BCD5F5D026D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47700 1.42057e-06 4.9946e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 851425A2-6474-4412-BAB4-2019A44EDE4A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47800 1.42057e-06 4.99458e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD8F52C6-E023-4F46-ADD7-06016FAC4B10
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
47900 1.42057e-06 4.99457e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21A370CD-4D81-48C1-A6D4-1CDAC3A3FDED
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48000 1.42057e-06 4.99455e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57CCEC30-2BEF-428C-8A79-431DD4B12944
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48100 1.42057e-06 4.99454e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9505DEB-AC24-4C8A-B88B-D1BDBC331D56
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48200 1.42057e-06 4.99452e-06 614.682 614.682 614.682 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 642858E9-29A4-4EE8-9ED8-A57D5F460CDA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48300 1.42057e-06 4.99451e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B058FBD-5DC1-4CF2-96AA-0C4AA26A83BD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48400 1.42057e-06 4.99449e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5F78646-8BFF-4902-AF94-0DE5BED03941
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48500 1.42057e-06 4.99448e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4166A768-8E21-4939-8F96-621097A3F8C9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48600 1.42057e-06 4.99446e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19FDB3A7-1210-4324-B23E-4C72AA675C3C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48700 1.42057e-06 4.99445e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D33B99C1-5D5C-43AE-A2D1-3E6F18DB3135
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48800 1.42057e-06 4.99443e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6A74420-2BE2-4D6C-9F75-5998BF880094
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
48900 1.42057e-06 4.99442e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1446953C-190C-4241-9B80-7AC1D15E056B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49000 1.42057e-06 4.99441e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EF09A8E-2F2A-4407-B468-0C3FDDA0FF89
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49100 1.42057e-06 4.99439e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8630EF5-3496-4D8E-AB41-747F6117974E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49200 1.42057e-06 4.99438e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77EDD2BF-9F47-4D2A-8B2B-26F798E91624
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49300 1.42057e-06 4.99436e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C385EE5-E1E4-4425-847C-DCB8BE626274
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49400 1.42057e-06 4.99435e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA7A8006-3E86-4D85-BB15-7F836A86B6C0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49500 1.42057e-06 4.99434e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ADA2B70-094B-47F7-BA5D-CE138F334614
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49600 1.42057e-06 4.99432e-06 614.683 614.683 614.683 614.751 614.751 614.751 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4384CCA9-26E6-4D51-B265-60E4801FC4C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49700 1.42057e-06 4.99431e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7BCEBAA-451B-44B0-AC66-4C30CE0EC533
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49800 1.42057e-06 4.99429e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C2DE56E-8A80-40B4-84EE-CE36FCCA508C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
49900 1.42057e-06 4.99428e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F5D0F93-3E1F-481A-A969-24035D7875FF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50000 1.42057e-06 4.99427e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28DBBDFE-26BF-4BD5-8F74-6C3A63334A9C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50100 1.42057e-06 4.99425e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6476A83-35F9-4F7A-9765-95FBEB1E1EAE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50200 1.42057e-06 4.99424e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7ABDCF4A-8871-4FC6-B0D0-24AAC3D0C8FC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50300 1.42057e-06 4.99423e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9038ACD-00CC-434F-8FB3-B72BF2E99A6F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50400 1.42057e-06 4.99421e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D45F3CAD-EB0A-48F7-A37F-C739ED97F5B3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50500 1.42058e-06 4.9942e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9FD4D95-FACA-4821-83A4-67448C1B3AB4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50600 1.42058e-06 4.99419e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E185B985-68D0-49B6-807E-E9B33C661922
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50700 1.42058e-06 4.99418e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53E3D7D8-A187-4308-A724-9B761DB44323
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50800 1.42058e-06 4.99416e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD55E8A9-D396-45B3-94C6-D0F790AF76EF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
50900 1.42058e-06 4.99415e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB93D9EC-1814-45F3-825C-401ABA06066C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51000 1.42058e-06 4.99414e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41AF1CD3-7B3F-4082-8213-080806CA5660
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51100 1.42058e-06 4.99413e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE883EBE-9DEC-4CCC-8C94-B485111A51AB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51200 1.42058e-06 4.99411e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75615FC3-2C26-4F38-AF58-5E25C4489A9B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51300 1.42058e-06 4.9941e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 299FA6D3-D225-4D28-B963-E5537C02201B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51400 1.42058e-06 4.99409e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5F962F8-D872-40F2-A22B-4A7FC06C6EB2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51500 1.42058e-06 4.99408e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B75F676-1537-43C3-B195-F7DF522C4887
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51600 1.42058e-06 4.99406e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 045CE3DB-6503-4193-AF70-8A8CB6A9D55E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51700 1.42058e-06 4.99405e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9871ECE-CCAD-4716-9085-1952C614B92F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51800 1.42058e-06 4.99404e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F6C5FBB-AB20-4CA5-81BC-95852CEB0BB7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
51900 1.42058e-06 4.99403e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCCC86AE-095C-46C7-B2C9-B9C0AA66DA99
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52000 1.42058e-06 4.99402e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE4D0A5D-AA8D-4E33-BF86-C402AE94FF91
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52100 1.42058e-06 4.994e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1441D415-991D-4C57-8CB3-AAB2F42F834E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52200 1.42058e-06 4.99399e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F52CD38D-7E7D-417C-B0A7-7A735908F81B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52300 1.42058e-06 4.99398e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5545D865-8243-43A6-9665-66C760C4D9DC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52400 1.42058e-06 4.99397e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E9C0CC2-F256-440D-9CC4-12ECD33E7BA0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52500 1.42058e-06 4.99396e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A901A7F6-6723-4F73-8D5E-8615D88A0BAB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52600 1.42058e-06 4.99395e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6953176C-27B3-45F2-BB6B-3B230CCBA818
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52700 1.42058e-06 4.99394e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AF60A27-A107-49BA-A193-3790050FA080
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52800 1.42058e-06 4.99392e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D65F751-03E7-4F10-B0F1-F0370E3D7BA9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
52900 1.42058e-06 4.99391e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D46348D-2388-48FE-BF8F-5CD202DB070D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53000 1.42058e-06 4.9939e-06 614.683 614.683 614.683 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71E7E737-A58D-436F-8BA9-973F0871891C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53100 1.42058e-06 4.99389e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EF7F058-C3F1-46C7-9832-9C41AAF4DE8A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53200 1.42058e-06 4.99388e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE2C3460-D4D2-42F2-9ACF-93C05C8D47A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53300 1.42058e-06 4.99387e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2591E563-7A8E-40C4-B4EE-3B7954364D2A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53400 1.42058e-06 4.99386e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53CEBE4A-0FAA-49AC-AE23-E61CFD920797
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53500 1.42058e-06 4.99385e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3500E7BA-8931-4621-B718-C577364CDAE4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53600 1.42058e-06 4.99384e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98AC189F-20C9-4A46-BDCA-5625BD7B9590
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53700 1.42058e-06 4.99383e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 363A88F8-F671-4BCC-A5BF-81E61B0998F7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53800 1.42058e-06 4.99382e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE1B321A-1B84-4ED0-831D-2ADF0F95F558
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
53900 1.42058e-06 4.99381e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DF1C7D3-EB6F-423B-9961-9F3C89AC6263
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54000 1.42058e-06 4.99379e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6B7F17A-0839-4D6C-849B-56B905BB60FF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54100 1.42058e-06 4.99378e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5F3F41C-D144-4F9D-B8D7-2B2DF7760306
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54200 1.42058e-06 4.99377e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A41C618A-4E29-4127-963E-7DFC25646AFC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54300 1.42058e-06 4.99376e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C502856-AAB0-44BC-B837-8DD961171864
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54400 1.42058e-06 4.99375e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31EF4E45-38B1-4749-80DB-A10394DD3685
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54500 1.42058e-06 4.99374e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFE286AA-9C20-4D2A-87C8-4FA03F9388F1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54600 1.42058e-06 4.99373e-06 614.684 614.684 614.684 614.752 614.752 614.752 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A7C911E-84F2-4970-BEDF-52BA62CD438C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54700 1.42058e-06 4.99372e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4688CAA0-469E-468B-B59A-BC61D7C6E340
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54800 1.42059e-06 4.99371e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B433DD6-AE75-413F-A529-36185F162A79
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
54900 1.42059e-06 4.9937e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32E4F41A-4A90-4E84-B8D8-32ED9AC6734F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55000 1.42059e-06 4.99369e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E3B87BA-088F-43B1-B635-AF85B051B620
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55100 1.42059e-06 4.99368e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C655326-6DC5-4B94-9BEF-159BDA94089F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55200 1.42059e-06 4.99367e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 245B103B-2CB8-435D-BD4F-4876E774DFF2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55300 1.42059e-06 4.99367e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA0F9902-7841-4F04-99F7-D04E2054350B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55400 1.42059e-06 4.99366e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 497F67D0-83EF-408C-9410-AF7D0C72E560
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55500 1.42059e-06 4.99365e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED391687-9EF0-4114-B587-4623173DECF6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55600 1.42059e-06 4.99364e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 635F1C00-9EE4-4A97-AFFA-1D34907B7BDD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55700 1.42059e-06 4.99363e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DD3BFE1-F292-4FE1-B61D-C5BA0737051B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55800 1.42059e-06 4.99362e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54009251-795E-4BEA-BC6D-DFE3B3DF1281
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
55900 1.42059e-06 4.99361e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 677B94E4-E165-4C72-976C-41BBD56F9FC1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56000 1.42059e-06 4.9936e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5887AA85-6587-4C67-BA7E-FE53BF3AE4A8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56100 1.42059e-06 4.99359e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F95CBD-7B2B-4DC1-AB58-5ACEA1411DF8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56200 1.42059e-06 4.99358e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9065DDD9-2D52-4B7E-A948-B2C8DCE4656A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56300 1.42059e-06 4.99357e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCE97DAA-719D-441E-943B-B09FB9C57EE0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56400 1.42059e-06 4.99356e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 052FBF66-EF8D-4284-B690-A7E36BD9FD0B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56500 1.42059e-06 4.99355e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BD2829E-4369-4CE6-BE36-1D159C4BC3E5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56600 1.42059e-06 4.99355e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9B59761-955E-4E2A-B809-598E67C2AB12
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56700 1.42059e-06 4.99354e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5510313C-FA0B-4D86-A467-1AA5E30A5F6E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56800 1.42059e-06 4.99353e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F747C774-E970-4146-867F-F44FF829EDD9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
56900 1.42059e-06 4.99352e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A48907D-8CFD-4484-8342-712BB92F8063
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57000 1.42059e-06 4.99351e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC0051CD-80BD-4261-B54E-B6A1AE14582C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57100 1.42059e-06 4.9935e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9A9B612-A725-4E3E-86FB-13C0F24D4B0D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57200 1.42059e-06 4.99349e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B35C596A-9782-48BD-925D-90B88345C186
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57300 1.42059e-06 4.99349e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87CAA3E2-0EC2-41F8-A4C4-27621EEF060E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57400 1.42059e-06 4.99348e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97148181-362F-4569-BDA2-631360490B04
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57500 1.42059e-06 4.99347e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE452333-7527-4A0E-A3A6-7877E78E1BFD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57600 1.42059e-06 4.99346e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6236DAEA-F042-4999-B42B-428E6F16938C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57700 1.42059e-06 4.99345e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E612A28-5FDD-4977-ADFA-21BCF7C4378A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57800 1.42059e-06 4.99344e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B3C05CE-46F5-45BE-B56A-E2993DFCA272
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
57900 1.42059e-06 4.99344e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BAD5960-A085-40FB-9095-CFB55728B50E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58000 1.42059e-06 4.99343e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15BD0C5C-C8F2-4354-859A-C46B7BA7F9C8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58100 1.42059e-06 4.99342e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82DE7E6A-2248-40C8-8FD2-479C8B4E2F66
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58200 1.42059e-06 4.99341e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A1B614D-B095-4DF8-9825-6A85C267E35B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58300 1.42059e-06 4.9934e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C4BC3E8-5C98-4253-887D-CE69E3FDFFB9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58400 1.42059e-06 4.9934e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C98AED84-D661-4047-A3AB-F70492A244D0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58500 1.42059e-06 4.99339e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD18D1CA-626D-4CA0-B1FD-7513000C6BC5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58600 1.42059e-06 4.99338e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E98D68DC-CA39-413E-8871-401C69DBA99B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58700 1.42059e-06 4.99337e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B55CC103-E433-4373-B891-ED4069917B84
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58800 1.42059e-06 4.99337e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80F0356B-BDB2-46C7-BE05-03B0DC513ECC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
58900 1.42059e-06 4.99336e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4752E6B3-FC08-4A15-9452-94591ADE75A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59000 1.42059e-06 4.99335e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 849CB33A-77B4-4890-91D6-985B1CFEBDEE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59100 1.42059e-06 4.99334e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD86B1EB-2CAD-4590-B6C6-F34B4952DA2A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59200 1.42059e-06 4.99334e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E25151E-D3D3-4A0F-8874-3A65C70C5E79
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59300 1.42059e-06 4.99333e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C9F2F04-E76B-498B-92BB-50C781F441E3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59400 1.42059e-06 4.99332e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24064B73-911F-457F-BB77-F826A73FFE8E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59500 1.42059e-06 4.99331e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F12195E-0526-4260-BC0C-1BB62C7A4E0B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59600 1.42059e-06 4.99331e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 116AA6F0-98DE-4759-B670-9FA9F2ED96DE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59700 1.42059e-06 4.9933e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D76794C-6933-4A90-8CA1-6F054D3C5007
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59800 1.42059e-06 4.99329e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50712050-DD04-4B04-8B16-EBDBF1C690F4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
59900 1.42059e-06 4.99328e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FB21BE6-9DF5-4571-A4F6-DA28F17D34E9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60000 1.4206e-06 4.99328e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9816D4BC-9BD2-4A1F-AB0F-D75650363F9D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60100 1.4206e-06 4.99327e-06 614.684 614.684 614.684 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B66566F8-47E0-4646-B54D-AF8FEE8E8310
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60200 1.4206e-06 4.99326e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC9F27C3-1719-4864-AC25-93245090EE3C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60300 1.4206e-06 4.99326e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93D1952E-A3EA-4F5E-9B8D-4E753705DA9A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60400 1.4206e-06 4.99325e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A38758DB-BF7C-4CA7-A7E9-F38DB51C8421
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60500 1.4206e-06 4.99324e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D09868A1-ED68-4463-BE71-D9D8808BE335
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60600 1.4206e-06 4.99324e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65EDF443-2241-4A1C-A998-8C02DF3B086F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60700 1.4206e-06 4.99323e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65A868FA-9FCF-4C2F-AC0E-6A29DB187BF4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60800 1.4206e-06 4.99322e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E0B405D-18A6-4814-9E9D-D23A413350BB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
60900 1.4206e-06 4.99322e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 547E6C9E-95BE-410B-93EF-EA777E4B7040
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61000 1.4206e-06 4.99321e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FECA0421-D02F-4CA3-98DD-394927463723
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61100 1.4206e-06 4.9932e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9B4CFAB-4E7B-4AA6-969F-ED5FE4ABB9C4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61200 1.4206e-06 4.9932e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA779D37-304F-4135-AF43-06605C2F7960
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61300 1.4206e-06 4.99319e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBA57879-093E-407C-9760-2060B964D140
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61400 1.4206e-06 4.99318e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 890F40A3-36C3-4B5B-A493-8F84ACDAFD75
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61500 1.4206e-06 4.99318e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A40ECFF1-6D3C-4765-88A4-37C75A393132
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61600 1.4206e-06 4.99317e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B65345AC-950A-4783-B3CC-F6AAFBD3495B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61700 1.4206e-06 4.99316e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C12FAB7-B99D-4945-918A-1A16275DB53A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61800 1.4206e-06 4.99316e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 682A7996-B72B-451D-A7AF-04A1506C1CFE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
61900 1.4206e-06 4.99315e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0683A28C-B487-45A3-93C7-2D91D284A463
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62000 1.4206e-06 4.99314e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 295765CA-83B8-41FB-BD52-04B3C734F21F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62100 1.4206e-06 4.99314e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DD90D57-41A9-4561-9ADD-163F9F4BBBEA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62200 1.4206e-06 4.99313e-06 614.685 614.685 614.685 614.753 614.753 614.753 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3754754-A549-480E-877B-6C094646BE42
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62300 1.4206e-06 4.99313e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5CAA7E5-6EED-4BF4-83EB-C9E5E9FD8FE2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62400 1.4206e-06 4.99312e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE65E1DF-9130-4880-8114-01ACBCBECACE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62500 1.4206e-06 4.99311e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5399F8E6-2B56-435D-83B4-D8EC4D057723
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62600 1.4206e-06 4.99311e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2E912A4-5C4D-4120-9CBA-7F858933DEA4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62700 1.4206e-06 4.9931e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 358EC022-495B-43C5-837F-5D20BAFC6CFA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62800 1.4206e-06 4.9931e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDE68963-A2B1-4AF4-BBE2-5C863D73FA3C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
62900 1.4206e-06 4.99309e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1488D173-84DE-40F4-A5BF-CE1D6F066F77
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63000 1.4206e-06 4.99308e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DF047EA-4348-44C2-8032-E9D82C02A047
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63100 1.4206e-06 4.99308e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8AC185A-6E79-44E7-BD56-AF9162007111
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63200 1.4206e-06 4.99307e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C43D8C9A-1665-42DF-ABE2-BB7842812CE7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63300 1.4206e-06 4.99307e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7C952A1-56D4-422A-B930-2CF346F6FD91
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63400 1.4206e-06 4.99306e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36BD6A91-F2AC-4F20-BEBA-1FBC5274C54F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63500 1.4206e-06 4.99306e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DB24072-EF40-47C3-8A34-1AD13E3A6C0C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63600 1.4206e-06 4.99305e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DF89210-DD08-47FF-8568-EC00653EAC37
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63700 1.4206e-06 4.99304e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A44DFB26-ED59-45EC-997C-7C790D00BF6F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63800 1.4206e-06 4.99304e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1C5C70D-85D7-40AC-B6C0-4850FC263A1B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
63900 1.4206e-06 4.99303e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B627EE5C-7E2B-4837-8DE8-F6DD8C8771DC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64000 1.4206e-06 4.99303e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1F78574-18BC-4CC6-A27D-13E5F47754A6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64100 1.4206e-06 4.99302e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D208A36-B8E3-4D8F-BB5C-CDDFED781E05
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64200 1.4206e-06 4.99302e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4A45647-5DF5-429E-94E7-210EF16E244D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64300 1.4206e-06 4.99301e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 681ADEC3-DD91-4907-BD44-1C02D5974CDD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64400 1.4206e-06 4.99301e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BCB1027-AC39-402C-96D2-9FC6D3D6A262
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64500 1.4206e-06 4.993e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0A48C9-7BDB-474A-A3DE-684054C0DB16
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64600 1.4206e-06 4.993e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 662FD220-8C98-4356-9204-488B4F1CAD01
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64700 1.4206e-06 4.99299e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2287BA26-69B2-4A83-A355-D1FC9FD86015
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64800 1.4206e-06 4.99299e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84A122AC-04CB-4C01-A094-D6502A480C94
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
64900 1.4206e-06 4.99298e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4559240-996D-4436-8ED3-168D460A261D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65000 1.4206e-06 4.99297e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4ED4E145-422F-4978-83BB-A5EE2AD45E11
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65100 1.4206e-06 4.99297e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70CA7ACA-D3C6-428A-9A14-2A2EE52B1E31
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65200 1.4206e-06 4.99296e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13CC053C-4058-440B-8CC1-1F33058692FB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65300 1.4206e-06 4.99296e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC19680B-0190-4394-AC36-3C8CAE9874FE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65400 1.4206e-06 4.99295e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B710D0C2-195F-452E-8E48-36B4781315C3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65500 1.4206e-06 4.99295e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2D787EC-2828-4215-B50C-74C52FFC4F83
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65600 1.4206e-06 4.99294e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F58D8D8-CF59-4D1C-8C0E-33FE1E55D052
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65700 1.4206e-06 4.99294e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76037457-9C48-4B6B-A0F1-06B4D72EF571
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65800 1.4206e-06 4.99294e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB5A1457-0CA4-4D40-B947-22336AA0BB6D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
65900 1.4206e-06 4.99293e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC89B842-A27D-406A-968A-3A281E00E3DD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66000 1.4206e-06 4.99293e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 116521D8-30E8-4097-9573-110CC8501E3A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66100 1.4206e-06 4.99292e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CF6758C-AAB6-45B9-BBD7-C228568D9300
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66200 1.4206e-06 4.99292e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F227AE7-173E-46C3-9322-225D8FF70D88
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66300 1.4206e-06 4.99291e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68E2B3BA-B666-4A44-BB0D-A800FC75F3CE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66400 1.4206e-06 4.99291e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0754EFD9-8848-47B0-8A3C-59B5CAECBDAB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66500 1.4206e-06 4.9929e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 185A9E0D-A2C9-476C-84AB-A62503C8E1EA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66600 1.4206e-06 4.9929e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 301848DF-7C10-499B-BD57-8F479C63DBED
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66700 1.4206e-06 4.99289e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D25A5708-61E4-4E94-96ED-83F48AC634CC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66800 1.4206e-06 4.99289e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F4143B8-BD23-4478-A182-78DF1108D717
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
66900 1.4206e-06 4.99288e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DE5E820-2071-4A07-A91B-DF703A850761
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67000 1.4206e-06 4.99288e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CF40D27-52CA-43A6-A931-06C51F27502C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67100 1.42061e-06 4.99287e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6974D5F1-C3E1-402C-B5E1-D683B4BB93C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67200 1.42061e-06 4.99287e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C655BD7-F4E3-44F1-9A82-661FF495E019
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67300 1.42061e-06 4.99287e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85744592-61B6-4ADA-8EBF-EDD2E7710B4E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67400 1.42061e-06 4.99286e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E159EDD6-8BE6-42BB-AF1A-43DC6A7F5638
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67500 1.42061e-06 4.99286e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82E2671E-7D75-4A41-9D5F-4BFEF15D4F26
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67600 1.42061e-06 4.99285e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8663E29F-5162-4557-80BF-0E4E7D215A3F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67700 1.42061e-06 4.99285e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F309151-8A5D-4DE9-95C3-6862911C99E0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67800 1.42061e-06 4.99284e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A517F257-2B65-47F1-B9F3-8DC05D0F4F80
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
67900 1.42061e-06 4.99284e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 318F1D0B-AFA8-4E11-9BD2-11421F4C1F56
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68000 1.42061e-06 4.99284e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18066E85-8E88-44D4-912B-E9578FB973A7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68100 1.42061e-06 4.99283e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB724718-4C61-4037-8631-3EFBD9FBF6F1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68200 1.42061e-06 4.99283e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE5F5E76-BBD3-43EC-9EAF-770C0CFA9C7D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68300 1.42061e-06 4.99282e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F5B100B-B39D-4628-B82F-E4634F6BA8B9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68400 1.42061e-06 4.99282e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25CFD08D-A014-4607-832C-FA116FDFE0FD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68500 1.42061e-06 4.99282e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 753EC2D6-E01D-4EE9-B5FB-95FCF7A37A96
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68600 1.42061e-06 4.99281e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7DDCC88-B5F7-4410-8F9C-9C9C0F07ECC8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68700 1.42061e-06 4.99281e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E0E6FC5-FDFE-4786-AAA4-578741D0D24F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68800 1.42061e-06 4.9928e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DE32039-AC2A-467A-989D-31C70D60AD00
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
68900 1.42061e-06 4.9928e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D0752D6-6074-4C90-BF6C-474FAD940809
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69000 1.42061e-06 4.9928e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23F52712-3367-458F-9AD4-1C0F8CBC7D41
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69100 1.42061e-06 4.99279e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19373E8F-1399-4745-AC03-2824AEA989D6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69200 1.42061e-06 4.99279e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CA9625F-0374-4523-8440-12CC5D033ED6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69300 1.42061e-06 4.99278e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A7F1014-535A-4B57-B41A-D5A395D9641C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69400 1.42061e-06 4.99278e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4A4EC8B-17F8-47A5-87A2-2422FF3884B4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69500 1.42061e-06 4.99278e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81D6BAC3-55D8-4AB0-BE50-1FEB50F8925B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69600 1.42061e-06 4.99277e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C1D0ACE-D008-4298-BA49-FA827763D3C5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69700 1.42061e-06 4.99277e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0FDE8D2-7B10-4237-A9E9-B99D7CD80AC6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69800 1.42061e-06 4.99276e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D128CC35-1F45-4A1C-987D-9D3DB0EC00FA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
69900 1.42061e-06 4.99276e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7E5FA02-69D6-4BF3-8D7C-386EA899A039
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70000 1.42061e-06 4.99276e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF7B8844-AAA3-40A4-8E26-1D02CBB6E532
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70100 1.42061e-06 4.99275e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D756712D-6FA9-4E51-B889-37F8B8C3D464
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70200 1.42061e-06 4.99275e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39A81E12-E68C-492C-B0C2-80845C8D2D8D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70300 1.42061e-06 4.99275e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4D3F2F6-8855-4848-91CB-64780888F9F5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70400 1.42061e-06 4.99274e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3DF8063-41A3-45FA-84DA-7FFB57869947
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70500 1.42061e-06 4.99274e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 337BCBC8-68BC-42D7-A764-8362275D2395
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70600 1.42061e-06 4.99274e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27CC3600-9D32-4BA0-8652-B98CC1AF569D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70700 1.42061e-06 4.99273e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5906EDA-1B67-456C-B736-A7AC5E5502BF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70800 1.42061e-06 4.99273e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99B02782-64CB-419E-9918-967A63034D39
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
70900 1.42061e-06 4.99272e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2543BD6-909B-440C-92E1-0F451ECF932B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71000 1.42061e-06 4.99272e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 053F72D7-3C43-42E9-B30F-4FFC3CB03D60
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71100 1.42061e-06 4.99272e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A5C2125-C30C-4BFD-9DF0-AF41E08A228B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71200 1.42061e-06 4.99271e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CC30555-B72B-49EE-9BF0-3A67B9A64E7B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71300 1.42061e-06 4.99271e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2407303F-C936-445B-9BF0-5EDE0825B31F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71400 1.42061e-06 4.99271e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF83A662-71BF-41E3-A868-67B3DE77518B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71500 1.42061e-06 4.9927e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25F02DB5-C637-4630-AA8D-266A7B6FCB71
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71600 1.42061e-06 4.9927e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E52250B2-9AE9-44AE-9C1D-3BA1F8CA1C88
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71700 1.42061e-06 4.9927e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17B795F5-AF68-4C3C-98D3-B441E33F747B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71800 1.42061e-06 4.99269e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07AA429F-2B57-44A4-8E78-66F711A49074
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
71900 1.42061e-06 4.99269e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D95901D-3FE0-4991-8533-ABC23611488E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72000 1.42061e-06 4.99269e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02888A33-19B7-496F-A992-3085EF9C682A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72100 1.42061e-06 4.99268e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E1B3703-B07A-428E-874D-8F18EEFBD7BA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72200 1.42061e-06 4.99268e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F475A18E-5C84-467B-981D-CA84E01E1FF2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72300 1.42061e-06 4.99268e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EA29803-150F-489C-9931-21F57C85647B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72400 1.42061e-06 4.99268e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DF3AECF-5B8A-4E7B-B429-BAB5AF80A5C1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72500 1.42061e-06 4.99267e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6AB9CA7-18A0-4CD8-AEAE-22712AAA5776
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72600 1.42061e-06 4.99267e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1055FB8-11DB-4505-AE69-93844F5BE887
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72700 1.42061e-06 4.99267e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49C98E4D-1706-4C2F-A1B2-7CE0599BB865
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72800 1.42061e-06 4.99266e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD23AB4D-269B-4BB6-AEC7-1BB7662062DB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
72900 1.42061e-06 4.99266e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B571716-8CD4-415F-8348-564026F2A403
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73000 1.42061e-06 4.99266e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8378CC7E-EE4B-4B14-A701-437751C1A695
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73100 1.42061e-06 4.99265e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD3AEC4C-E94B-40A1-AB4B-1DAE0277A21C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73200 1.42061e-06 4.99265e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB8DB187-E17D-42F6-A4C4-D4475FC90F0E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73300 1.42061e-06 4.99265e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69561E9F-04D2-41AA-B3FD-08FC5F2EB467
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73400 1.42061e-06 4.99264e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 103623D4-4574-4046-A51D-8AE8D200AF51
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73500 1.42061e-06 4.99264e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E5597B9-6ABB-45D1-BDF3-639A396ABDB9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73600 1.42061e-06 4.99264e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B913AA52-DDE3-4142-AFCE-08CD2DD7296C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73700 1.42061e-06 4.99264e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F9AE456-E295-4952-A1A1-18D2DCF9C944
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73800 1.42061e-06 4.99263e-06 614.685 614.685 614.685 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5299F256-9127-41F6-BEB8-C1A3EA1A8237
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
73900 1.42061e-06 4.99263e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D58A4EA1-4E64-4F33-AB04-2CBCF51B41A8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74000 1.42061e-06 4.99263e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 316D53BC-E7C1-4B1D-8994-D40B201DDA94
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74100 1.42061e-06 4.99262e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBEAF4B1-447F-42DF-9ADC-D577C9042D32
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74200 1.42061e-06 4.99262e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 825DA18D-0046-4870-88E9-CA7DCE212D0D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74300 1.42061e-06 4.99262e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F18791F6-B5FC-414D-BC44-C86574C58638
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74400 1.42061e-06 4.99262e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FBE3A52-1D68-48EC-82F3-C59234A2F26C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74500 1.42061e-06 4.99261e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8162EEAB-E6D9-4DB1-B7BA-B4A2F50B358F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74600 1.42061e-06 4.99261e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6905855E-7684-4EA2-8E93-0937FF557C48
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74700 1.42061e-06 4.99261e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92284C31-94EE-413F-BABA-627EE43242CD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74800 1.42061e-06 4.99261e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDF8B78D-93A1-4518-BF7D-F07645E58774
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
74900 1.42061e-06 4.9926e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFE06E3A-7E80-4590-A0FF-C60544632904
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75000 1.42061e-06 4.9926e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53B7B949-5D5B-4DAD-A202-2F9D314370DC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75100 1.42061e-06 4.9926e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36176100-AF08-4B77-923C-CE00427C0230
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75200 1.42061e-06 4.9926e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 749FF33C-8B86-44E1-8D81-EF96CA29D0D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75300 1.42061e-06 4.99259e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B53EB444-0CE5-4E52-8A02-9F9681677C5F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75400 1.42061e-06 4.99259e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F704EC14-400C-41CF-A9FD-5C1F050CAFEE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75500 1.42061e-06 4.99259e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC46141E-5777-4462-8889-4095D9C5E1B2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75600 1.42061e-06 4.99258e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADEE6F3F-D634-4977-8946-F576E6E60F06
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75700 1.42061e-06 4.99258e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC46C311-9B21-4E02-BB65-6055EF11DFB9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75800 1.42061e-06 4.99258e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A3437B2-8099-47BE-9CD2-A214018E963C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
75900 1.42061e-06 4.99258e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB48EFB0-716A-4847-9EB7-6802CFFA4641
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76000 1.42061e-06 4.99257e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABEC5EF6-E270-48D3-B523-DBBC8E985B91
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76100 1.42061e-06 4.99257e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EAF6670-0875-4FD9-A0A3-35F762F304A0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76200 1.42061e-06 4.99257e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BD05747-D38D-48B2-A4C1-7D0D383DDDB3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76300 1.42061e-06 4.99257e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBA859BA-7547-4FF8-A649-80AD5D3C5269
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76400 1.42061e-06 4.99256e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84C37A6F-2E66-4B12-9F82-15A7C21E9BC9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76500 1.42061e-06 4.99256e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BEA0604-A643-44D1-8894-9D6AEA78E21E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76600 1.42061e-06 4.99256e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D751827-34D4-49DF-AAA8-46582018908E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76700 1.42061e-06 4.99256e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 394C7B3D-3C55-4D19-BF26-A402F329FCFB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76800 1.42061e-06 4.99256e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E93EA8C7-1891-4741-A9D2-264C6DD2D458
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
76900 1.42061e-06 4.99255e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70AA1140-4ECD-4BD0-A5C3-9BAA0DA970FB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77000 1.42061e-06 4.99255e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03C62220-E330-4206-B771-3C0FA10EC1DF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77100 1.42061e-06 4.99255e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69FC99FF-F301-4474-942C-6E4D432AAFC9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77200 1.42061e-06 4.99255e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B48A39EF-5EE2-4869-874F-F1717BB0DCD5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77300 1.42061e-06 4.99254e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F51D1738-15B0-4D85-A83C-0147556C2079
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77400 1.42061e-06 4.99254e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9445A7E9-48EB-48AF-9C65-D234B43BC5BA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77500 1.42061e-06 4.99254e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AB0C459-1F60-430E-B115-6BBF8D51E776
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77600 1.42061e-06 4.99254e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1290788F-0B4A-4BD9-8568-BBED56EC8642
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77700 1.42061e-06 4.99253e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F60245CC-0F3E-44EC-B6DF-0C6972FD4E4B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77800 1.42061e-06 4.99253e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAE70A0B-CD29-4126-AA31-2FACC50DEA5B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
77900 1.42061e-06 4.99253e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F08460F-10A6-4CEC-8F92-2AFAFC03CA14
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78000 1.42061e-06 4.99253e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51111D35-7B1E-4DF0-A4BE-A31B20E0897E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78100 1.42061e-06 4.99253e-06 614.686 614.686 614.686 614.754 614.754 614.754 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31A16561-9A89-4D18-9757-E9E08357E573
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78200 1.42061e-06 4.99252e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5206697-B4D1-44AE-84FE-2E28DE2A2FF3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78300 1.42061e-06 4.99252e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD842FE1-BE07-43B6-A28E-B455E56BD1F8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78400 1.42061e-06 4.99252e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA5C03DF-5CA1-49D5-B863-79B7F1E89E0F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78500 1.42061e-06 4.99252e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D1180E0-A755-4438-9B24-749E1AEEA8D7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78600 1.42061e-06 4.99252e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8A45474-822B-4558-A4DF-008531771139
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78700 1.42061e-06 4.99251e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55B72B08-D5C4-4E4C-B418-4E10C43A965A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78800 1.42061e-06 4.99251e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AAB2602-F354-4252-AF7D-6060575E7421
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
78900 1.42061e-06 4.99251e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1245CA79-361D-47DD-B2DE-C732EC2D0E6F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79000 1.42061e-06 4.99251e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4752D16-54D2-4874-821F-059DCF0C0995
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79100 1.42061e-06 4.99251e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A550A9A8-62CD-4306-A6DF-745DB0D1DC65
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79200 1.42061e-06 4.9925e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B13B4BA-DB97-486D-B410-E36EB6969579
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79300 1.42061e-06 4.9925e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D4EFE9E-2F7B-4F10-90F5-4929FD81A70A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79400 1.42062e-06 4.9925e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CB5B852-EEA0-4D1E-A264-B35ED2969473
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79500 1.42062e-06 4.9925e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7461E43B-ECE7-44A1-8D4F-5116E7818278
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79600 1.42062e-06 4.9925e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BE597BB-3179-4B09-B63E-A6400468969E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79700 1.42062e-06 4.99249e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCCDF3FA-311F-49F1-AD74-48E5B091BF0A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79800 1.42062e-06 4.99249e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D8C40B3-FED9-44BA-9631-A50F12A5AC8C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
79900 1.42062e-06 4.99249e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 385AFDE7-E81A-4E77-9D3B-B42B195489EA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80000 1.42062e-06 4.99249e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D08BA94-75CB-48AA-8F12-12FC21AA9EBC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80100 1.42062e-06 4.99249e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF13F1FD-E541-430B-95B2-4A42C3288965
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80200 1.42062e-06 4.99248e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D55C701-0EB9-4F40-BA2D-4BA8D87FB63A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80300 1.42062e-06 4.99248e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CB0D60B-7677-4992-BA8A-7CD0199D4E03
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80400 1.42062e-06 4.99248e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2E2B4A6-1CCB-4FD6-8789-42381689E5AF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80500 1.42062e-06 4.99248e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FB19D2C-AA57-49B1-884F-3D4819F7BCD2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80600 1.42062e-06 4.99248e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC341750-B1D1-4B08-AC37-6CA127336CC9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80700 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A28C560-234A-41E1-B56B-DFF1A0C93743
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80800 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CB99451-FE3F-4B6A-B788-D2B6D0693545
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
80900 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1965E024-47D3-40C9-8E6B-940F8381B9D7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81000 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69FD1AD5-8990-4D86-8B35-AAD34557307A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81100 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8DA0FA6-B6FE-4CC2-AACC-C5AC707D8600
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81200 1.42062e-06 4.99247e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B482DC8E-FA9D-49FB-83BB-D9EEBC97B720
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81300 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD9E5D4C-9385-4C6B-9C56-44DA1A9719F5
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81400 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E553B591-A0E8-42BC-8B34-93E5A62B6F1E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81500 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED186077-0CE0-420B-9502-4589DB0F6D86
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81600 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35651EF8-0656-4DA2-AD9A-9E08A05D8869
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81700 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 821A48C4-E1F1-4C77-BF56-B1AA26DE007B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81800 1.42062e-06 4.99246e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2627C61A-4574-4ABD-8A67-A3EED9B6798A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
81900 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC91C61A-7415-45E7-85D8-ACB859256D86
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82000 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6322BB2-4FB5-4567-9372-CCA8FA1AD5D1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82100 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9746961-3167-4F85-A67B-038CAEDA2C63
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82200 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A76A842-B537-4C88-A168-A0DF83DEFDBB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82300 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1786177C-2C70-4712-8F5A-62E8210F8F93
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82400 1.42062e-06 4.99245e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2F728D1-3C3A-411C-9CD2-D70AD97D9361
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82500 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C67184EF-8191-4CCE-8357-879676BB4815
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82600 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 765E014B-6AFD-400F-A045-CDFF11BF18FA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82700 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99E6E42E-1381-4C4E-803D-53E3FD2ECC99
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82800 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C44C7A58-060C-4A2C-B0F7-1461A297D417
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
82900 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29F487E9-2283-42DB-8B98-D1E2BB4FEF5D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83000 1.42062e-06 4.99244e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B264194-CF77-45B1-98C3-16149139CF33
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83100 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B53A1C5-0902-44D8-B5B5-DED40179318D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83200 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04EE1873-7DEF-4905-A7C9-275465267FCD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83300 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADDBFF81-46F4-43CB-9C2E-ADFEC3E81413
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83400 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0550E136-3011-4254-9509-17090EB1377E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83500 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D96A5203-A79A-46B1-967B-63E3B9369BCB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83600 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F572193-EA6B-468A-854F-50E6DFF5B6B8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83700 1.42062e-06 4.99243e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F6403E7-E87E-426C-9E4C-0B73688DC964
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83800 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC7BE1C9-4C87-4D72-B6FF-92A0A77E2B77
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
83900 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59AF67A6-14E3-41F1-84A3-CD0CC9AD43EC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84000 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFFF553A-12DC-45F9-B6B6-43ADC0877570
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84100 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96693BF7-E92A-4266-8C5E-5CB5B3DCFEBD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84200 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B1D6DB6-6E80-4AFF-A24B-DFDE55CCAA75
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84300 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F42CEA58-D84A-4765-BC6E-411A93A286FA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84400 1.42062e-06 4.99242e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE07CADA-8637-4FDE-BE2B-3C0C486517E6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84500 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C73B9BD-9854-400F-9A51-58046FA5EA2C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84600 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 033909AC-1326-45D3-A894-7595C60FB00F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84700 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 947F1279-F355-4823-A396-B87054153C13
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84800 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43C0B22F-6117-48C1-B59F-4DA1AB801AF7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
84900 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FC9BB54-0CBB-4E3B-A124-671ACA03C99C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85000 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 704AC9BE-886E-4DE1-9749-C2006F322754
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85100 1.42062e-06 4.99241e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E0E6B6A-1D47-478A-BE4A-A360E39E655E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85200 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84D638D6-5594-4F91-9E83-F04B7A7BBB5F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85300 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7373612E-AA37-4EB2-829B-59A8DCD8B61B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85400 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BA38260-8373-425D-BA1D-2F9952945080
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85500 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3E8AA14-8365-4113-A54B-003690D25D84
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85600 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5438FF9F-B396-4D60-9D8B-229BD2F6E347
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85700 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6CC962E-F04D-4D2E-BC4A-558FFB23637E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85800 1.42062e-06 4.9924e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD30AC75-901E-46FB-B107-7957514F974D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
85900 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 935BEC30-1DED-4452-BA55-ED89531BD07D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86000 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6D76FCD-6D09-4C08-B939-B8504FA48AA1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86100 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BFD3EC2-C230-49C9-8DF6-DE14C96D1787
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86200 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C980A1B2-9AAC-455B-8E06-3A1A3466C44F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86300 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63963A44-0EFE-463C-B833-4EB81917662D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86400 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFB9B7E9-0B8F-4438-BC11-56AD9FAC78B0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86500 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CDA0551-9C7C-41BC-A019-0034E0F2555F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86600 1.42062e-06 4.99239e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 096BCB20-EAC1-4738-A54F-FAE6995BD264
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86700 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 684B57DF-34D7-4F71-BB34-B0E7C812FFC8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86800 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E91F035-118D-46B6-AC59-040D55C3A966
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
86900 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96DBDA07-67E8-4F8E-A99D-B47D79505479
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87000 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 342CF7A3-9356-446D-9DFE-52B62A1D3DC6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87100 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87BDF66E-D6F7-4835-A3FD-E3FCFAF22057
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87200 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8C53FF8-BCC8-451F-AB3E-9A628E56DB17
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87300 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9F6183B-415D-45C2-A9AF-AD9EB1796640
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87400 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6266552C-0917-4B3A-86FF-5A2FED426F63
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87500 1.42062e-06 4.99238e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 503EC8F2-D522-4442-AAEF-067DE4FE332C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87600 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B95347D-BFE2-4DB8-9A70-B0F77505B981
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87700 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42352584-D778-4D29-892A-728880C3FE06
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87800 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AAA481D-08F1-48DB-83F6-9D56112F28EC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
87900 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAC4E8E0-B423-41BC-BDA8-689CE7222901
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88000 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38E9ADE1-4E15-4C38-81D4-9138E71DB2D9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88100 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B77D2187-2C67-4035-88E5-268EEAD8F7B2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88200 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0AF6C82-3DC4-4B63-BD45-1E5B0DBDFACB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88300 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ECE4045-5200-4737-8736-BC2BB1A8567F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88400 1.42062e-06 4.99237e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADECEC82-38CE-45D2-A0FF-6882C3F68B9B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88500 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE0E5422-323E-4D38-ACD1-4218343ECEFA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88600 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 266E11F3-34F0-4A37-BA83-7E0E95C342D9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88700 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE0026F8-6A33-48A3-8C17-7D4391E0E8B0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88800 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 826217A1-E182-4F17-BF0F-CB48D9D2DA18
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
88900 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C15EA9E7-0088-436D-91C6-B7A070F6D7E7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89000 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4804A415-1983-47F2-84D2-FF27991D442E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89100 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6B3A28E-B424-471D-9DC8-C984DCD31B92
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89200 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B45ADEA4-C5DC-430D-85F5-EC9CF65F9BC4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89300 1.42062e-06 4.99236e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEA8FA29-4FCD-4A37-9D86-64F7EB0510AC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89400 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0BA7B5F-C474-43E6-B47E-AB90E857A51A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89500 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47757237-9ED1-46D5-84A7-3CAA220B88AD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89600 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7B9ED29-6B68-4E35-A417-C321C47E9D62
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89700 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98DB71C6-7D72-4537-BA64-4470AAF2A6BF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89800 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DAFD631-F0DC-4EA2-9202-9A7C7AD353E1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
89900 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3781E8F-0E68-4D49-BCBA-E4D0DABCB8EA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90000 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB150493-697E-4B1E-8EF5-E075B7575D4C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90100 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 980706F9-77FE-417F-B690-B92E593043E7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90200 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B556EBC2-7B9B-4551-93DE-823609613704
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90300 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29562C79-2E94-40F1-8FA5-5A9EF8CE639C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90400 1.42062e-06 4.99235e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3D94854-7C93-465D-89FC-787F3D0727B8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90500 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65B16ABE-4711-4297-B479-7C120CB1937C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90600 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41A8C44D-03BF-4284-BE50-33333D9D5A87
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90700 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 625BE1EC-AF29-41A4-9CFA-13D18CAFCAB1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90800 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEEB4BC1-5E49-4661-86EE-9FE189D02996
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
90900 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72503F6E-76AE-4CB6-A445-C0B2DFDB48A0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91000 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E965C42-C19E-4C91-8184-03381B736DE3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91100 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46D0813F-4BB5-45CF-BA6A-6E3B5D4EB24B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91200 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6997499-B8CC-48CB-80D9-4D4167CD66D6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91300 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D57869B-A06A-4BC5-B8A2-A719BA4F1FE9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91400 1.42062e-06 4.99234e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE11DC07-5BA3-4658-9416-521D5C87C6C7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91500 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7F88586-D81A-41D7-AB55-C3019018AD43
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91600 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C7592AB-D268-4965-8121-8010F2C232BE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91700 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B8CEC3E-0DB3-408D-954D-F039951D7A3F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91800 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0565BDC-8D99-448A-990B-B8DA23521853
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
91900 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CF721C4-C238-40F9-A7F0-A27579CBF355
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92000 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBC31225-8C1A-4CAF-91A0-236DF2720055
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92100 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA48A5A7-44AE-4FE2-B8EE-E6FD345EC0FD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92200 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 219010FF-9C3C-41FD-880D-B0BAC1BCB85F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92300 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F563C58A-F487-4EF0-9BD5-128B127950E9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92400 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2A90108-2B5E-4B23-B7F2-2DBC5EB73690
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92500 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10C309C4-8757-4A9D-BC4B-B39A6C888CC1
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92600 1.42062e-06 4.99233e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BF312D3-71C6-455C-A2A3-EA642E738796
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92700 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 155242EF-CC96-467A-897C-05A8671E82AD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92800 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78F68983-7A4C-46F2-A7C3-51387B0AF10B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
92900 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC1C6B7C-2E03-4E58-90C1-13B079B50FE7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93000 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B5D12E9-9303-4AF9-A726-06FCD24B2A34
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93100 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D797435-71F7-4756-BF41-E0748B5D6BC6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93200 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D555C81D-7E05-4636-9857-6AF9CBA33DA8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93300 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EE9F1EA-D8C1-4D9A-8858-773494227F1B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93400 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5F84974-0F79-4AE1-8131-F6C9292A2FBA
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93500 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 052481C4-E55D-48A2-9C36-5C1B2D9ACE6A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93600 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3932783-8906-41B3-B0BF-7785FE2539FD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93700 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BB4F0ED-746A-41BC-9177-D9CF99F74F24
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93800 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 751BC82C-77E3-4850-8693-674310A5A72C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
93900 1.42062e-06 4.99232e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96DA52F5-3882-4599-A826-6E92D19F58BE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94000 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21A98A36-60D5-4C70-8467-9919A2195BFD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94100 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3C65704-6906-4370-8F83-D97271FB3C4A
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94200 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E90221D-D88C-4CC0-9836-6F654D1F5F6E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94300 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38AD4E28-C703-4F4D-811D-053CE78A4C2C
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94400 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 456DEDCF-0558-43AF-827D-EA6E59CC3E9F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94500 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 895C621E-983E-4371-90A4-9E0DA140185E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94600 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71D29C46-34E3-4EC6-B137-BFA842CB17A9
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94700 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D5FB6D2-02A0-4AEB-88D4-79B4EEBB92DB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94800 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A218607-11A4-41D2-8592-F58C2D60CB67
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
94900 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4FE429C-1CC4-4853-AA0F-547A7204EBE4
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95000 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02957ACD-A285-4F93-A568-7368541B2E89
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95100 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CED40435-BDF8-4CD8-8DD4-5E54566A5AD0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95200 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04D345CF-C7B0-442E-8DC9-80C19A9B66DF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95300 1.42062e-06 4.99231e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9721C0D-479F-4CFD-93BF-290F4C216693
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95400 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18A86647-A547-4E6F-9130-5CA212C164C6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95500 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04EFD895-AAF2-4E7F-A9B5-32A1DE23BAAB
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95600 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45BCD9CA-76BF-4A65-BD8C-EA0B3DD916D3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95700 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE864507-1057-4AAB-B6C0-2E0C339E634D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95800 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62B48081-4AB6-4C01-9332-9947597894D2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
95900 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D0DE7A8-2F5E-403D-9315-B043BA27A0AD
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96000 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 584B76B0-8802-45DB-A1F5-D2799309CE88
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96100 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CC41490-0337-448C-A519-7026A6B6B867
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96200 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E59B23FF-B9D7-4919-BD81-32DB3B1D1818
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96300 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A060B4D-8F7A-4586-A3A6-B58E23CF4B37
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96400 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD5A6670-6DD2-4EC3-9114-387233D74DD0
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96500 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70F21BC8-CFE4-44F9-B935-9B7C189D2A48
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96600 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0DFB9E9-5F6F-4F3C-8135-84FC6BE793FE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96700 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC7C1392-3880-47D4-BDB9-49FD64940685
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96800 1.42062e-06 4.9923e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59991C4D-A653-4D49-8B36-A642543BE66E
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
96900 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBC955BB-A33E-41C9-B0B9-B53E8FC9CF80
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97000 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CFF5AD8-F6DB-4322-BC8C-F6D341247A09
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97100 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A870B40-8B48-41FA-A5F7-1BEE22AE626B
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97200 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61C3C6C9-D0BA-4434-8082-15CA07A98314
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97300 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11F5B8B9-5823-4AB1-B0F8-803F3087F5EE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97400 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E972C383-3219-42CC-8D8E-25A10005D8BC
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97500 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D89349E7-122C-4B9E-A6C8-FFD5C979E407
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97600 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABBCE92E-48F0-4276-ACFA-85906CCEF4AF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97700 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31FFE3C1-B771-4C2D-BE02-B8F91DF01AD8
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97800 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60DE23D5-2C62-44F8-87CF-D37509AFCFD6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
97900 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 203C5E0A-3DDD-4F2C-9EE3-D03F37EF7EF2
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98000 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 639F2932-07D3-46CC-94B6-8D711DD87587
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98100 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D49D2E1-8A71-47C3-9EB3-3D36AE3A8B49
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98200 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA67A5B-D683-4727-8A9D-21D5426ED389
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98300 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DEA096B-BE69-472E-9A9F-A8F253557245
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98400 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D3144E3-9F26-4228-A97D-0BE7911B0700
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98500 1.42062e-06 4.99229e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A30A779-5AB4-427B-9B83-FFA659949792
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98600 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EFD695D-3415-412B-A4CE-BB4799396D4F
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98700 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A618CF08-D2CE-4968-8824-A09AAE77DCC3
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98800 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 060D3AD6-3149-47A9-B56A-5C2973501564
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
98900 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24EBF218-A747-435C-89B5-78018CD1E317
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99000 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03A874B5-068C-412B-8245-486AD9B22AF7
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99100 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CBE88A3-EAC6-411A-A555-36AAF98CD167
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99200 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BDFB91E-2377-4A8E-9B7F-8CF0F7C05C89
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99300 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB957B40-E7FC-4D08-9697-B0DB83C03E76
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99400 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28A80EA4-CC62-495A-9B33-CEC43C38E710
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99500 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE70CE01-006E-4600-AC35-829972AF73BE
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99600 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D9DF64B-CE6A-4BCF-92F1-D110021A8A2D
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99700 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 535DCBAA-C689-48FC-8960-7E44CBE4CAD6
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99800 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA4E2C56-DCDD-4F25-A56A-A48446F7E0AF
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
99900 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93122E85-1D88-4B68-A10C-DFFCD2009025
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502
100000 1.42062e-06 4.99228e-06 614.686 614.686 614.686 614.755 614.755 614.755 343371 227807 
# Curr Run  UUID - C204AE6B-A0D8-4B82-A154-9926BF0DD502


==> data/EkinFull20.0.10.0.1.0.0.01.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FD4B729-AF5F-4D2B-B657-92D3E0529FC8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
100 0.0829713 0.000386409 732.715 732.715 732.715 633.357 633.357 633.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C38CE6C-56E0-48F1-886C-E45D6D99CE2F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
200 0.0131082 0.000235507 646.356 646.356 646.356 633.626 633.626 633.626 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A73318E-843B-4F6C-9853-DCE1670C2162
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
300 0.00844141 0.000147185 649.794 649.794 649.794 620.572 620.572 620.572 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68C30C28-A9A7-4D05-9ED0-E48E9F0BE92B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
400 0.00255638 9.69024e-05 618.714 618.714 618.714 625.328 625.328 625.328 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 473693DB-8632-4332-ACE4-50AC8EC93963
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
500 0.00107277 4.67197e-05 626.462 626.462 626.462 614.93 614.93 614.93 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75BC681A-9BA1-494B-94CC-4305F77DCE70
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
600 0.00049215 5.04473e-05 614.546 614.546 614.546 616.377 616.377 616.377 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 726B73A2-8605-4FCC-B10C-96C463C4F9BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
700 0.000285394 7.17007e-05 618.704 618.704 618.704 615.128 615.128 615.128 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA8C1FA1-68C9-4ADD-B447-A9226E643F73
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
800 0.000200575 5.43251e-05 614.372 614.372 614.372 615.523 615.523 615.523 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A748718-7639-44A3-BEFD-C0209BBF8CC5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
900 0.000162106 5.52383e-05 616.111 616.111 616.111 615.143 615.143 615.143 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 978C9F07-C5D2-4543-A184-B2192910AA60
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1000 0.000149135 4.70226e-05 614.277 614.277 614.277 615.485 615.485 615.485 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99179378-397C-4C7D-8656-504C416D4097
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1100 0.000144685 4.93572e-05 615.058 615.058 615.058 615.323 615.323 615.323 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B01AB3BB-4883-41F6-9B16-A5E83F91E54C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1200 0.000142602 4.83139e-05 614.245 614.245 614.245 615.437 615.437 615.437 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F4CF1F9-312D-497E-83FA-C57B43A180F9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1300 0.000141853 5.01386e-05 614.607 614.607 614.607 615.347 615.347 615.347 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86DE4961-8415-41A3-930C-82498D9E205D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1400 0.000141588 4.99717e-05 614.3 614.3 614.3 615.383 615.383 615.383 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30CAFE11-B0B5-4EBB-A12C-93E0CF1D3246
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1500 0.000141461 5.04632e-05 614.452 614.452 614.452 615.352 615.352 615.352 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79816400-2563-495C-981E-852F5007F918
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1600 0.000141417 5.02123e-05 614.347 614.347 614.347 615.368 615.368 615.368 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75B6AF37-6CD1-4D79-A98A-CA7DE4DC22EA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1700 0.000141387 5.03005e-05 614.404 614.404 614.404 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3652079-6C40-474B-B4C8-2F7E5C6A19EE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1800 0.000141376 5.02105e-05 614.367 614.367 614.367 615.365 615.365 615.365 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2675760-D931-42B6-ADED-10DFBCE51F6B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
1900 0.000141366 5.02794e-05 614.387 614.387 614.387 615.362 615.362 615.362 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFBD6F1D-2786-4F78-8AF0-3FA0A2EBD866
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2000 0.000141362 5.02898e-05 614.373 614.373 614.373 615.363 615.363 615.363 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD057B33-74B4-4FF7-AD3B-CD91166448F8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2100 0.000141356 5.0341e-05 614.38 614.38 614.38 615.361 615.361 615.361 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E103D50-9CCF-4620-A22D-751EEF210024
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2200 0.000141353 5.03628e-05 614.375 614.375 614.375 615.362 615.362 615.362 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27148139-25EB-443F-8C36-B73EFA722F7A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2300 0.000141349 5.03912e-05 614.378 614.378 614.378 615.361 615.361 615.361 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AC53554-5198-44FE-82CE-034FA6FC00AE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2400 0.000141346 5.04091e-05 614.376 614.376 614.376 615.361 615.361 615.361 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DF28F33-99AA-4E96-BA58-63961EFEA595
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2500 0.000141342 5.04285e-05 614.377 614.377 614.377 615.36 615.36 615.36 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53197372-2FA4-4D8F-A4B0-C35E49ED1819
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2600 0.00014134 5.04452e-05 614.376 614.376 614.376 615.36 615.36 615.36 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEB6A88E-987D-41F7-B19D-D1178A182FEF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2700 0.000141337 5.04616e-05 614.376 614.376 614.376 615.36 615.36 615.36 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E7964A5-1B7E-4843-8988-E264729BEA8A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2800 0.000141335 5.04768e-05 614.376 614.376 614.376 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B499A637-4931-4C6E-A12F-EC9BB3EA57AE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
2900 0.000141333 5.04907e-05 614.376 614.376 614.376 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99C8D07E-B36D-4B4B-BB52-992227E9DE72
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3000 0.000141332 5.05036e-05 614.376 614.376 614.376 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 135451BB-B6EB-445D-8B43-C0C61BDE4730
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3100 0.00014133 5.05153e-05 614.376 614.376 614.376 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70461884-1FA9-4F25-A615-A9C1A0C334D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3200 0.000141329 5.05262e-05 614.375 614.375 614.375 615.359 615.359 615.359 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8640187-8DB9-4C4A-95CB-5F0306D4D7F0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3300 0.000141327 5.05361e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0BFE00C-B4AC-4A99-8282-A92907C1F871
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3400 0.000141326 5.05453e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCA05893-D67C-4B72-B9BB-D1375158CD40
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3500 0.000141325 5.05537e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30B8EF21-47FF-4D4F-85F8-1D37740DAE9D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3600 0.000141324 5.05615e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E700BAE1-BDBE-41EE-BC5B-53A6384EFF49
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3700 0.000141324 5.05687e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A99ABBBC-088A-40AE-B413-7538A6D81E9D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3800 0.000141323 5.05753e-05 614.375 614.375 614.375 615.358 615.358 615.358 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21F84E1F-F224-4324-9B23-A3B5A1E26AD0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
3900 0.000141322 5.05814e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9FECF16-3A94-4BC0-947C-BAB9C31633DC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4000 0.000141322 5.0587e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEB50CED-79F8-4EE8-9CD1-81E714EC2EC8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4100 0.000141321 5.05922e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E5330C6-C60E-4A7D-84E6-34C3477C8FB1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4200 0.000141321 5.0597e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA526E60-7B11-4558-8B3C-2BB553769ED5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4300 0.00014132 5.06014e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6C51B1F-CE38-4CC7-A8DC-4AA17B9C7479
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4400 0.00014132 5.06054e-05 614.375 614.375 614.375 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 036A6C73-7069-437B-837B-4C3B2C4EDFBF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4500 0.00014132 5.06091e-05 614.374 614.374 614.374 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFD5345D-8BA5-4E2D-93F8-E29A97E2DE89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4600 0.000141319 5.06126e-05 614.374 614.374 614.374 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBDC0BA0-36A4-4CA6-A4A6-475F87BC96FF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4700 0.000141319 5.06158e-05 614.374 614.374 614.374 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB677E59-7BE3-4436-982A-B0505F37A3FB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4800 0.000141319 5.06187e-05 614.374 614.374 614.374 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7061F5FE-D1F2-4DDE-8BD0-957BE067C58C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
4900 0.000141318 5.06214e-05 614.374 614.374 614.374 615.357 615.357 615.357 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9714C865-F914-48C5-B635-1CD539007926
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5000 0.000141318 5.06239e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7392D570-5FCC-4C66-BB22-8222037844BF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5100 0.000141318 5.06262e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C633BA2-40BC-44A5-AEFA-4717AFDA3F0A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5200 0.000141318 5.06284e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 779BF2DB-BC26-4A3D-94E0-F1254EF48821
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5300 0.000141318 5.06303e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C6C2D96-49A6-478B-A3D4-0A7E4E0284FF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5400 0.000141318 5.06321e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35ED9DFE-14BE-4BB2-830A-605380F22071
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5500 0.000141318 5.06338e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8711A48B-7571-4B83-B1AE-C59289056E0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5600 0.000141318 5.06354e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 813CEAF0-0029-4455-BF0F-EA671E70C376
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5700 0.000141317 5.06368e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09C2FCC5-B9C3-429F-8BF8-7DD2F00D6E76
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5800 0.000141317 5.06381e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5203341F-0994-42ED-A94B-AFE8C7DD0970
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
5900 0.000141317 5.06394e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32429FC3-5D66-4A0D-B24D-D5FAC1DF604E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6000 0.000141317 5.06405e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C80FE54F-A2D6-4B6C-A679-B747AE4BA2F8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6100 0.000141317 5.06415e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81D489C9-1653-4D21-8355-4F5790EF61B7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6200 0.000141317 5.06425e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C0D9B4F-FF58-4C67-B561-B5FA3CFA1481
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6300 0.000141317 5.06434e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEA0D599-F480-4F67-9CB4-03E6A5C03257
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6400 0.000141317 5.06442e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5BA6229-558D-4B75-A9CF-BBDF4B68B7F0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6500 0.000141317 5.0645e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0AE4FEA-3943-4C26-8E30-FAA33DD33FD0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6600 0.000141317 5.06457e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B36A682-1ADE-467D-B90D-89AD1C771022
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6700 0.000141317 5.06464e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0482EE90-DD9B-447F-A369-30291636122F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6800 0.000141317 5.0647e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D72E50BA-3E6A-45EC-B627-FCDC2695153F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
6900 0.000141317 5.06476e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A9F6660-2F63-4F88-B0E6-0447CE5B364F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7000 0.000141317 5.06481e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BEF2C12-3CDF-4A6B-A19D-EC70B931479F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7100 0.000141317 5.06486e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98A8CDCA-A70B-4DF1-A7D2-43C88CAD7424
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7200 0.000141317 5.0649e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 674E2831-A5F3-4B34-AF3D-559C5D600722
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7300 0.000141317 5.06494e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF2A68B0-E9BB-4921-900A-285B0E0AE5D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7400 0.000141317 5.06498e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C167021-F829-401C-AC89-74A6577CF31F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7500 0.000141317 5.06502e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFFBF4FB-36D6-4057-AAD8-EC1B092D3501
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7600 0.000141317 5.06505e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17E60015-FB38-4D51-9836-6A46653FC48C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7700 0.000141317 5.06508e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FA1F74C-C440-4EBB-BE6D-E8E670D62503
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7800 0.000141317 5.06511e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE6AED63-6F5F-4CF3-A3B3-0E6BE509E443
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
7900 0.000141317 5.06514e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA37CA5-E2EF-4498-BC22-158248912F29
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8000 0.000141317 5.06516e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DBF102B-08DA-49F6-9EE0-123DD760F7DB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8100 0.000141317 5.06519e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7BD88A6-16E4-4E4F-B63C-0BF4581DFCA4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8200 0.000141317 5.06521e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 218B9A95-8559-4FF2-8BEA-D969ABBACC0D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8300 0.000141317 5.06523e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05AD8C17-657F-48E3-A953-C1CFDEDE7973
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8400 0.000141317 5.06525e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2378F959-40E0-4D0B-9E63-74C2C632B475
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8500 0.000141317 5.06526e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46024FFA-EECD-4C42-9893-D4387EF892BB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8600 0.000141317 5.06528e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69409BC7-88DE-45F1-A9C1-E6A6845FF471
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8700 0.000141317 5.06529e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE6881AB-18F7-434B-A28C-033066D2B935
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8800 0.000141317 5.06531e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FF493A3-068F-4737-B744-E4F421ABE868
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
8900 0.000141317 5.06532e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEC4EE82-7E3B-448E-8913-28C69AF7AEB8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9000 0.000141317 5.06533e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D64A6F9-7793-48A9-8D1A-32EFD3ED3676
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9100 0.000141317 5.06534e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 844C8D9A-48A2-43C8-9A96-AD3507F14644
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9200 0.000141317 5.06535e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D466D4BA-467F-4457-B042-974A305F54EC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9300 0.000141317 5.06536e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F04B80BC-DB5F-4AE3-BAC7-EFE1F2D1E207
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9400 0.000141317 5.06537e-05 614.374 614.374 614.374 615.356 615.356 615.356 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9C06D4B-B142-470A-8A89-F332FEB68B4E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9500 0.000141317 5.06538e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15EDF97D-D0CF-451F-BAFB-872456850060
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9600 0.000141317 5.06539e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B4726FF-C2E5-4861-8DBD-6C5042FEFC33
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9700 0.000141317 5.0654e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FE2375E-4C05-446A-A6C6-565535F96DD5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9800 0.000141317 5.0654e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F4B6D03-2742-4B8D-BD24-99ACA348BDB4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
9900 0.000141317 5.06541e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93EE343F-3BF9-4340-8D20-1F9ECFDBE944
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10000 0.000141317 5.06542e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4151103-A016-41ED-91B9-40A04D53474E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10100 0.000141317 5.06542e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F36E577-9332-41DC-A077-8D3D53E17C11
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10200 0.000141317 5.06543e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E946AF41-6468-41D0-895C-00DE6144CFE4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10300 0.000141317 5.06543e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CFF6855-C70F-4760-A0CE-1DA0B694D234
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10400 0.000141317 5.06544e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BF9B65B-90C1-4239-836C-7C2C85204E17
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10500 0.000141317 5.06544e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C01B92ED-1462-4D7F-809B-2227A72F2361
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10600 0.000141317 5.06544e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2733C384-3941-4F1F-A5B7-25C6FD54C180
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10700 0.000141317 5.06545e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E3E1EDC-3F24-40F6-A065-DA26B8363FD9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10800 0.000141317 5.06545e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC1C486A-EA78-4124-8905-2A1EE761D4E9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
10900 0.000141317 5.06546e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D118882A-B184-46E2-B15B-DA3BFA4C7517
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11000 0.000141317 5.06546e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4195C57-9D28-4899-8E2D-BD0259531A2F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11100 0.000141317 5.06546e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CD29ABF-9A3B-44B3-BD94-D0C56DAD9A7A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11200 0.000141317 5.06546e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FF30EC2-5E87-4B12-B40D-D673BD9DAF12
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11300 0.000141317 5.06547e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD6FFF9F-B508-46EF-BA2C-3B96F8631F60
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11400 0.000141317 5.06547e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78F6E476-2E30-4B12-8701-D00230819503
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11500 0.000141317 5.06547e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C52E9DA6-9ED2-4A45-AD93-47220BD08475
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11600 0.000141317 5.06547e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30D70629-F155-4A9E-A57C-FD35E400AE50
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11700 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB1CB31C-2B24-4D64-9C3A-9928D1498701
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11800 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF428AFB-C75B-4070-B659-4E88C4727F96
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
11900 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D40C3ED5-1C1E-4948-AAB1-0C6EFBA0C5B6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12000 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38C02826-1BBF-4FE2-B427-308B9E36E40C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12100 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4BD3723-9D0F-404E-B036-70C1496A3509
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12200 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6D23F60-8096-48A1-A8BD-D96455518E0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12300 0.000141317 5.06548e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3058D12-5FE8-46E2-A28B-019BFB562C14
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12400 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06820B77-A071-45B5-8817-D05E7955132C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12500 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FB5F23E-AC58-479E-BA71-7C96DAC52121
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12600 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13284E65-7291-43A5-9451-0A484B0112A4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12700 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B21351C-F75B-4D40-831C-26B402F1E08A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12800 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5356C770-A218-474E-B4CA-FE2265BC35B4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
12900 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 517CE496-253E-4F37-BEF7-1C78BC0CBAD7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13000 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E2460AD-2623-41B5-9183-C219FC9E9BF1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13100 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F376A45-8FBE-477A-BD4D-060F200E890F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13200 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51916ED8-CBC6-4687-9601-F924387209D7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13300 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20704D00-6504-4DC1-8E86-A17FA488592B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13400 0.000141317 5.06549e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1308464-D432-4EAE-AF13-B0E6AA0B1316
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13500 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80F7D884-875B-48E6-A2EB-6AA9731B1047
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13600 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B7AB39B-8FA3-4149-9B03-0D38FEF1C14B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13700 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA9F0DD5-E78C-4C68-9090-7574664532DB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13800 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94B72D8D-B7CD-4DC8-8A9F-B73811ACCA19
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
13900 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40846BAF-C40A-4898-AC40-7A78EC86EA69
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14000 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B71FE92-4FE9-42EF-97C1-1F18A222ECE5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14100 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3827F1B-BE3B-43E4-8E0E-1458B813947A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14200 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFADE620-1147-40AF-BA4A-1A28198E659A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14300 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F64D1F3D-8285-488C-88E4-9A2DFACA66CD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14400 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63EAEA72-1B71-485F-BEDB-E405E8B35D6E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14500 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF7FFB88-CFCC-45DB-B2EE-F9987021D283
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14600 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D71995F-3D52-4A87-AB77-ECED8BB1D3D5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14700 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C4A6205-2567-49BD-A468-65B82E32FA5E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14800 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FF221B9-3FFC-4E66-A23B-4AC72F2E78FC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
14900 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C166EEE-57D6-48E0-BBAE-5D9529334486
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15000 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A78749D-956F-4FC2-BE5E-9CF4D7B69243
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15100 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 131D4D75-8FBC-4D8E-9890-33DDA4286D95
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15200 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BB49826-40AF-4A39-820C-4245DF974CD1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15300 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F066164E-D73A-4862-A5C3-145BA10EAFE4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15400 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C358B734-A90D-45AA-BCFF-2169FE92D6D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15500 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5596ADC1-FF27-4212-AF3F-937A117B7BAD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15600 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40156D3B-2BFF-4BA8-852D-14A6CD0A5466
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15700 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15337406-56C5-4CBF-853D-02DF37FC4EB8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15800 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B61A0258-6437-4A59-93E3-F85B420D01FB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
15900 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53851054-A243-4FEF-AD32-03740BE56198
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16000 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D0C2878-F9B2-4556-923E-83D4CCD36354
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16100 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1526682B-6E2B-4FD1-8BFF-667667E66E7C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16200 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB86F50D-9782-4460-8DD2-46CE3430B59E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16300 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1438F3EB-51E3-4872-9915-8B433101EBE0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16400 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C08EB00A-9047-4448-B106-0C2B454C38EE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16500 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F4146C6-C548-4CFE-97D6-212C1DD40DF5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16600 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 119917DD-6739-48B3-9018-642A6689A0D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16700 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8203550B-C730-4279-8E8C-E17398A3E4A8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16800 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6A12B6B-C145-412F-96A4-49B04B5166E0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
16900 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D461DBBB-CF91-4C78-A034-F21B29ACE555
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17000 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7E3908C-AABE-43C1-9C0E-D5451598358D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17100 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49092320-4989-4ECF-A635-8274EAAFC3EF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17200 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBF3DC93-5A0B-4979-8B31-163A023FCF6F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17300 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7969961-02FB-4A64-8ED5-F6E8F52B303D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17400 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6091E42-6234-4662-A35F-144E2224DAE7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17500 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEE59025-6E1C-4770-846B-FFE30616E71B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17600 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 294A3522-FDD3-445F-BDAC-B3F45B6899D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17700 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF3EE4BF-1DF1-42C6-B1DC-F20EE250DFAE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17800 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF698439-8384-47E9-B879-1439264DD98B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
17900 0.000141317 5.0655e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BCB9C56-3B4E-4940-A178-6F8202AE3562
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60EAC6CB-7A3C-4ACD-B14F-0B506C4A11F0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDCF4BC2-8E70-40C0-9131-CEEE7C705B91
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4B18E17-E807-421F-A300-C26183C93944
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE875213-3681-4CCD-9DC4-7F34F45F191A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F6FEC3A-9ADE-45B7-AFF6-E76ED8447365
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 179AED18-5824-42E7-A73A-1FDD95D79383
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DFFD9A6-46E0-4D99-9962-56EFB04BB4CD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 002D663C-2FAF-46B0-B64C-2F0E4411E2E9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 208787C4-80CF-42A8-AD9E-C431C89EE4E8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
18900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64096DEF-CF5E-4F25-A16A-079196A646D5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5907F8AB-3241-47ED-9C31-9E91B5043EBB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52C94DD7-6A5B-417C-A255-442A44BA219D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3595EF9B-83D7-414F-A8A3-6CE5D41EC182
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E0E0B64-F5D9-4E9A-8A1C-075AC446D9CA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02B7A322-F6D8-4A2D-9446-498AB7907A3E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F3B9FC6-9B87-4B39-802D-C56A02888C9E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C94B0C8C-0E7B-433E-A09B-26B0A5EAD79F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F792D1E-B468-45FB-A9F9-C7A94BBED702
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 375CCA3C-FC49-41D1-94AB-1DF0E4E25747
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
19900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8F8B437-E9A1-4722-859D-D795B5CC59A7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95A6C980-4883-4FA2-AAC6-F9AD6EE6EB84
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B0FAAB1-C2A1-4670-A1B6-9624DE51909C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA5275A7-2711-4447-9079-AA2BD89EC9D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A58A0E3-EC4E-47A1-ACE8-D2F2D87A0E6D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B625ECE4-3884-4EAD-9AD2-5F4BDF35899A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7911424-7B4C-4B82-9B31-AACD78FBD7DB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 152B3D18-9DBE-46D8-9BAA-6C9E8D080E58
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDF9F8FE-627D-4A4F-A6DC-A386A037E01C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5AEF6B2-57D5-45C2-88D5-986C4226666B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
20900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D570577C-E24B-41CA-9C38-090D70A0FFBD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 106F0109-DD53-429C-AC5E-E874116BB6EB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90300783-7092-4A4B-9CF2-72185EE749DC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB617DD6-4F35-4E6C-ABFF-86DD9617A3D2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24E1B54E-7D41-4240-954C-F9185BA5D951
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA856E7-95AF-4B9D-B715-8BB84CCB67BB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 930D8A3C-DC8E-4486-9F4D-E1B6A9232F07
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB6F52B3-20DE-41EC-9C5B-CFEC70DA6D45
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40B21F49-CD47-459F-9233-65B0916A2024
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7830B80B-0575-4146-9F8D-6A52FB43B228
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
21900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3386E387-5F51-4902-9385-E0699906036D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF6FFBA2-0509-4AFE-9C00-12A2B32D02B3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 984CE199-348A-4DD1-8DD0-F263549BBBFE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ADE6672-D47B-4FB0-8FEF-D57ED173C7BE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2AC3E81-E3E5-4B79-A737-184D672B0C5D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3CF71E1-6612-4B57-90BF-E3D6AD00BA79
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA13A266-588A-40E0-A13F-D3AED9B8EB7C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3501430B-5033-462A-8A88-7820CE0B69E1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E85CFE7-4F7A-497A-A1E0-A82AAEC2A0AE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 875072C3-B11D-4E11-B493-C454F442EB9A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
22900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C3FD7B7-43AA-42F9-AA41-84BF0CD9C3CE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60A21484-6C35-45F5-9041-B30F65752D5D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F93F018D-3F50-4902-BA01-16F4B5517F33
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42AB6357-CCFE-455D-B1D4-1AD2CF1F9426
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D32ABFC-9E90-4A4E-A7EA-CE910CC4AE88
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D777F1A-78C9-4745-B6B2-DC3C7E4EA749
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C99750C3-0122-490C-9B72-85D3A12A355E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2EEBC87-445B-4882-A8C5-2DAF4E9D4D7F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8F13110-9BFF-4A6C-B712-40939D0FA5D7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1F485D3-7FBE-46EA-AB30-2DBD482E8FA1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
23900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 315CC33B-FBE7-438F-8DFA-D56B74C99C0D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8CD2BB9-676A-4274-B1C1-181D2A0BB6CB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EFC8D7E-1E43-444C-BC0B-4618F47FE345
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE76B6AA-80B6-404D-A926-29FC5763131E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C892F21A-FA78-49DA-B409-7A11C8A40FFD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5437EEFA-95C4-4BAA-AF62-BF2375A1FA47
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32D4C3DA-4691-4A1C-B01A-7805BDC71B45
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E05391EA-9876-4AE8-B482-D7161FB6AA16
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85ED28FC-3E59-48C3-8A27-C09433A3F56E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68DA21AB-A720-42E9-8359-AD09087C7E40
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
24900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1E5807A-5767-428A-83A2-B19240377EBC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D5166FC-9ED4-4B2A-B9D0-AD7A120D141E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6356D5D5-010B-4891-A858-379A93EE1EE3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE835813-ED21-4895-A4ED-7892C2565258
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BB1E0FB-14B5-4FDB-BBB3-DDB68FE501A2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE481661-7AF9-4C04-B390-00F6B203AFF8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 351B90AD-1966-441A-84FA-F6C3C1CC143C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED0824DE-A88F-4E44-98C7-729C1A567877
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69855745-2475-42B2-9EBA-3ABEB6D836F0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1C9CD4D-0253-46CC-8168-9C267B087136
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
25900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C45FD301-7987-4622-B958-A8EBE345CBA5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 591F7EEE-545E-4BB8-AE9B-1EA9DEB482D8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9846DA84-BE07-4D94-94DE-9259F4465871
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 928E05A7-50F2-42A4-9EF7-D37B80280034
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E12DA8E-DDED-471D-AC57-62F045A90B90
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4C5FF98-C233-4DBC-AA49-9F14631195D2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3B2F9A4-784C-4F37-9F47-14866BD63F52
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1FD67D1-730A-4702-95AD-182A32610D6A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6966B070-BF13-43DD-B28E-25DFF938461F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00C5941B-AE1C-4B78-92D5-1E3D1A706E99
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
26900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 570CF266-7AB4-460A-9407-5FCD13874FC7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3322622-58A4-4D8B-9DC8-387D954E6CB7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02AE3122-7FD8-42D4-8A24-E21FAAADFA0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33E75F33-FA88-4C30-8328-BD507C28F476
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D858613E-8FDC-4A6B-BDF3-2AD3A06BE4CF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 852BEDB0-6E91-4228-AF94-724DB15A3099
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D71531EB-2E7B-4A18-97D7-7C8A80C5AD89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F64CD80-B13F-43A3-9907-9B249D1CF8C9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86F793D9-0147-4EA2-A9D5-501A4F02AB13
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07BFB414-8367-4AB3-86C5-54A6F53695CA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
27900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F13C22D-DA6E-4D24-8E0E-1857B304FE34
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFF985EA-011E-4827-9D91-DEB5F7A87F5B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E91382BE-B5A6-41DF-8EB1-F1F0FB0679BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 865E54EB-1F1F-4EF7-9076-F59697F03D3B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79EDEE0C-398C-4714-B75C-1C7AFB18A18B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6ED84F72-3A64-4E94-BC20-B0CDB8C0EB3F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7331FBA6-396C-4B67-96D6-171881AD5B84
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8ABE9230-7205-4ECB-A7AD-8C1E0AE2A414
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 336E5079-D6E2-4C40-B33D-3DCDAF2D0AFD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD96191A-32C9-44A9-BF31-C9C0CACB62D3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
28900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B977616-BF47-44D9-BEE8-88C19DE68A27
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 769809D9-46C2-43A0-AE28-9C8F74CBCCB0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E72513D1-A240-4158-BEB9-0B228C022D67
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 755C4D21-5AF6-40E8-9653-90FABDD260BC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1430B72F-CB55-49C3-B550-79C0858F1B63
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B0A7840-F944-4CE6-8062-6E0D27582A04
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BB10FE2-4AD1-4C91-A6F1-C8B50C6ABAC7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF67EEF3-806D-4752-B788-34E5E8C65EC3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6498D469-C265-458C-91DF-C8306A9616E4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 496D7DB6-5160-4829-BDDE-523BA1511075
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
29900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72B50666-F249-4954-B6A3-535FC6AC5E66
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 445C3AE1-3A17-4C8B-AB4E-BE1735E86225
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A6B44E0-9659-4DC5-BAC4-4E66623B09FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 906E8570-CFF8-47AF-82B3-3F76B450CE78
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A7E1E2B-A380-44D3-99D5-2EAF3A04E4ED
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 635F2607-E28F-449B-93D1-F6F606308CFD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BB40384-12C0-4039-A826-0C4895CEF165
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0400D5F-A3A0-4E96-A915-F924A1BBA4D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2FCA076-885C-4400-BA4E-22E18C58FF40
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33C88E1B-87D1-4D3B-A1DA-304277268255
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
30900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FDF07A9-F95B-4A10-8294-3AE5655529C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24E9F27C-410C-4371-8D78-C9AC9A599DB7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A24A174D-617F-4C98-B9F8-CB646707F9BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08B753A7-4ECB-42BC-AF87-430BC45B1271
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B024620-2CE9-4F46-A44B-3EC3FA903EA6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15503DC7-22EB-4D59-86B4-4570E3D1D883
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD9DFF11-80C3-44BB-9C07-2079634745E2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DF85699-56EE-4B29-9B77-BDDFA87A2105
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92A1848D-5489-4340-A4EF-67CB179449EC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FB71DF9-5114-4354-8020-2B15208279B5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
31900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 475FA17E-9B07-4276-9AB5-0AA620A14CD1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF870EFA-0568-4D2E-AD92-1277671B1FDC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F79A523-CD94-4D63-945D-DC3488C7EAB5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 162D69A8-EC35-446A-B1B0-70094F4A8B13
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9859E17-8AEC-46BB-89B5-31A05314220D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9142048-5C91-4A76-B8B4-196156F5D59B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D36337E-8511-42E8-8F8E-7B1E696E3732
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 282A4D5D-73DA-4D42-BFBD-1DA3DCC7EC0C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D406EC8-F9E6-49F7-AD58-F61D9557A87F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05A64FDD-0307-4B25-874D-66FF549D1420
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
32900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8983E85F-F353-4EE9-B1B4-89B0C64B0FBE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A4413EB-2B89-4AA9-BB04-3D1E3CFA6E76
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71ED1B34-2CE8-4D87-9591-E3C9D563A5DB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64128AF1-6817-4D4A-9CA3-3A61204693CE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A09AA2B6-370F-4E15-A5B4-9E9E52249ACD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1833ACC1-2667-4302-A3BC-7D29B7060BF6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F96B158A-1DD2-4366-87ED-48261FFA7808
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADF28013-14BA-419F-B5D9-C71FCBD385FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4A4D1F6-A76E-4386-9492-77AA51C1F14C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF54EAA2-B44A-43FA-9D16-D7EA98863C0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
33900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30CB53E7-12A1-4783-A70A-9CB31035E73C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D5EE4D5-3E58-4662-99ED-815B7897001A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F435F69A-54B6-4370-B74C-0982685E5D91
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31AFFBBF-1132-4DA7-B891-5D3D0253BC6D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D46560C-A64D-49E3-AF45-F93DD27C43D1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C8B32B2-747A-4C70-939A-21B7F9AFB5EA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D1D79C5-8C68-4BE8-A9E7-B820BB1651A3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44EC8F68-66E0-4A74-8C83-311FF6F31CAE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0388EB8A-5380-4A99-BEAD-1FD47674930D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 807D2EDD-48CB-42B0-B047-24A2AD379F62
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
34900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94D37EB7-0707-4B37-BA00-659CE066A7BD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA5B6D8E-7A19-475C-9605-786E898C65E6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D43739A8-04F2-4DB0-B285-4E0DB982E3F4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F6FFE7F-30F0-47BC-A359-BFA79EB1D08D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61CA419A-BF50-42A6-B692-2ABD8D379D47
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FDDB150-3518-4E93-BEB1-EBCD99BC52FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48C92D5B-9F63-4C59-8AE6-BF20E5C9C6C2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECBF62C4-1CDB-4C06-A407-CF9B00C495DB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8679018A-9EF0-4CDC-8BC6-EAAE810D28AC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAB97068-CC76-40BA-AFB0-FF8A78C14372
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
35900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9B7C7DB-F87E-4CBB-9DB9-1816EB7A5F53
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A24623DE-97A3-4521-91C8-F7C6FB9E9A30
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65354304-C897-4202-83CB-0FAD55920EC8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCB2E937-DF02-4C6E-AEE7-4E17BAC5E26D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D200A6BE-427D-46DB-AD77-0CD24D1818EC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A3D5446-5A0D-4994-9660-67B18361D4E9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 273E8DF8-A91B-4648-A2DC-DB4B64F6A36C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE12A184-039C-4932-8EB5-A9124C2FA94C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A2DA983-E235-4713-B4DB-8FE681781702
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 322AE8AA-2EE6-484B-9605-4341C4FB58F9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
36900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24E39ED3-1E06-4D1A-A5A5-65CED48CB38D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFE24422-F8EE-43DC-A143-2689C76FF4C7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF78F537-0C7F-4373-A23C-805E296D742C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CB0A336-4836-4018-9333-4BEFDDC7E182
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB4DE0DC-C2B8-4887-86A1-BB0B771DCBA0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 572F2287-11FF-462A-9F3B-9CF84B549123
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15FEEF55-B75F-409D-BF86-76B5E0029637
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B34D72E-FAC7-46DD-9A5B-D595FA82CA8E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E06CDCB4-2706-4B88-9E3D-15EB3F22B3C9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D12498CB-FB98-4982-AFC9-F93E3D3A679A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
37900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 151EE074-0368-4ED0-B272-69A36D884D0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 159F9FD3-C0CE-4AF5-80CB-74FCE79462D3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F80EC6B-6F94-4DEB-A83B-91C0F1A27ED0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B6265DD-10BE-4B5B-8708-3833343A85AE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF443482-C98A-461B-B584-FE52F49E55BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5C6184C-6177-4CB8-A62D-D679A3F36281
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 821140D8-09F3-4631-8D18-CADA2DFC099D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63BC9220-5840-4D25-B766-B4CC364FF2FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21D2FF3C-762C-49EA-ACDE-1E3A74B2F318
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDDC0A57-72EA-4AEB-A204-22860BCC6369
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
38900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B802A074-612F-49C0-8886-D41014EA7C63
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBFEAD00-0CF6-4142-BBC8-57815D68E566
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5B22152-E195-4955-AEB9-8EBB66B7E495
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8EE7D73-A52D-4F29-B642-3A05CE81EF9F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4D6A059-3361-4B55-8EFC-0FB719CFE8B8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CED5FB65-8E1E-43D9-A444-63B0C5909C32
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1CD404A-6F96-4D44-AE67-8B7408FB8EAD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C551912-20C7-4F9B-94FB-E46F2C04D213
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A03EEAF9-8722-43FD-8EFE-28C8DD229B09
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 478099D0-E387-47BD-B221-CF8516496BA1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
39900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47C3ACA6-18E4-4F07-94F3-ABB542AECDB5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A3DBAC6-F045-4A8A-90D0-8536A1375A2F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BE26D42-9AC6-44B2-A555-B74526D7BFE4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43B07617-7E4A-45B4-A9B7-18EF7040EC78
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 855A2726-2B99-4D93-BED7-625B1420F8D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F84413D5-D451-4767-8010-339DAFE57662
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3E72546-D887-4FF1-B043-E44128214626
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAF3C5FA-367B-4275-878C-C6ECAE25E867
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A884752-968D-48CF-B6FD-69B2AB1265F4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CB37232-B332-49D2-919F-634AAEE748B4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
40900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 261816F6-F3EF-4D32-980B-7DB8C0D1BE87
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49F43C05-232F-4D1A-86E2-B35074AA9939
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F06EA7C-9345-4A9B-98ED-6944B70CA1BB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE97B1D3-EC8A-4DD0-9D8B-7F8EB3DB3D39
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFC7271F-F2C6-4D79-958B-EEE85847ABE9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38D7BAED-6017-4EAB-B535-AF54FB47615C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFD1A78E-EC00-42EA-B098-F0A296DCEED0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C01CB33A-A812-41E6-9687-ECE2EF152641
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4341B090-5E3E-4057-BCFC-C6DDEB71BDFE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 107B5EBE-FF41-4A22-ACA7-D4C377103C04
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
41900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0EF1BFD-2295-49AF-867F-B46B75EC5397
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EE1A3AA-FFD3-4941-86B0-DED293D89CE3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F26F812E-1AE5-4586-9938-DCD8C976BA3A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 862B61DC-E977-4776-98D5-C5DD1769FD29
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 253206DC-5D7D-41B8-AE70-63DA72B5E44B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B37289EF-3CA1-4A77-9350-311F3C3A7A49
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17F9F769-3114-409D-A499-0575F6C4437B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6D9B2C9-729F-4E2D-A576-59681D167020
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AEE870B-4E58-4685-BC0A-07FAA37F96C2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9903674-8BFA-4BF5-A81C-32DB35249200
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
42900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D32280D6-FC51-4F81-8ECD-9DAE02AEE057
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A8DBB7D-DA5C-4CB8-B674-260D8706C499
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 910806E1-C699-4B98-B482-B9EDDA9D0B23
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8F5EF4D-A75C-4E79-B6B4-046D739AFFCF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDC42CF3-4737-43FC-9C66-A1E4EAD6A2D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8575498-4FD8-4B68-B73B-18B05A24D463
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFC1CD7C-9748-473F-A497-EB5979D00BB6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17768D3A-4509-4AFA-8B88-D80D67FB74CB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B3734A6-2068-4E82-82CC-4BF133BA4243
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BF658BC-0113-4906-83AB-89EFA4C836B2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
43900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07F99CB9-8D5E-4755-801A-87C8652355C8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27776EF5-C96F-41E5-8DE9-09D0D7B0C0C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFAE56EE-989D-4B09-B7F0-DC96758AED5D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52192BCA-9EA8-4539-BFD2-AE2297DA1ED7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D26E2BF0-BDBC-49D3-9334-75FC16F53A91
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E75794A-D6E8-4E84-B66A-B81B8A6B86FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55D7D44A-BB05-4E8C-ABD6-5B52E63C1F87
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 131B9868-2205-40E5-BD57-2B7BBFEA30C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA472606-A6D4-451C-898E-A21DA2178753
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24EC06EE-7733-45A3-AC37-4E8F78359A86
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
44900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFA5FC10-51E2-4E8D-B47D-CFD12C4D0EF7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 022C7117-0B39-4DC2-96D4-3FCD0F714D8D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD770E5C-BF33-4300-9730-EA35E47402BC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 438641B8-1DED-4867-B246-99637BBF0B1F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BAC75B8-B7E1-44A1-A8B7-06849BC5F159
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 233FF535-89B2-450F-B5CF-E1198C193DB3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D357EE2-0590-4C71-A0C7-92666EECB818
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A0478F3-1A4F-4C79-B2FC-F42DB7E62305
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A102B0B8-16C0-47E4-9A55-3B36A6B09F8D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 392FAC51-4233-4B58-A222-4F0CB758D869
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
45900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A7F6BDC-B4BD-4CB9-A803-9E5C36114800
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DC7AA75-DE18-422A-9AE2-2F1595ADFFAF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 222C021C-4A3F-4AA9-9042-32DCF3869C4D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F31433F-EE62-442E-8552-A76944617C96
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F1BCEB3-6522-4165-A858-A7DB8B7D4D8E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 636046D3-C020-4021-AFDC-6823BADFEDB7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C217D0E7-E234-4960-B64C-01779BBF9DAC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC7ABEDA-C2BF-476B-9EF9-568B04BC39B0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16FD9A39-6E1C-49A1-9A03-EAE8C3111825
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DFEFD22-2A60-4D35-B5B2-010859B59111
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
46900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D454AAAD-C039-483C-994F-CCC1E282494C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6617C267-8866-4227-91B9-E0D034F0C184
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7358284-F046-4FE5-AD02-E1A9EC4B05E0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9EBF469-78A2-496A-B7F4-8F18B4F9D613
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F474D227-D755-4AB3-B55F-6260CFB3C0C4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5B5FA39-D157-4CFC-A653-BC39A9534F6A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2398EDEE-DF7F-44D1-A7DA-4E2B52847D7C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12CC2652-59F5-4522-A2EF-ADAB1CFE9758
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23780BB2-F3E0-4E7D-8D78-BE931031F862
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E94B5023-7E95-494F-B452-F7754AD58E8D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
47900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10A71C62-B7D3-49FF-AD3A-A23883155DBA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 203D22D8-4939-4A68-A022-B999532D94F9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAAC39A8-26CF-427A-AD21-7DB384D3DC94
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3DC148E-B63A-4F42-B152-E1BFC1961D89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4D40C90-BED0-4150-BE5A-2F35A7D93516
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1C5E160-7FE0-464B-A2AA-A988EF252963
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B86689F-A710-4B98-B8D1-D2FE62BD57C9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42249CAF-8E4F-405F-A4EF-FF54A6B99D13
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F305F88B-3013-4BB9-9FD8-705457B25D90
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE5C558E-81EC-488B-812A-58BD907CC39F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
48900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAED5967-2BDF-4250-8D82-4DFA5068D353
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF0F8738-D5D2-4B8E-9A9F-ED190BA18FD1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E64C874C-D535-4536-9330-00FA99A2BDE6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 125677AC-78FB-4CBF-8E78-C1FEF96D5147
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B634EBE6-81D6-46DF-8326-BFA375FCF059
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90D120E4-AE81-4348-8727-1976C32883F6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C111A51-F993-46B9-84F8-4E63FC216F9B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 135351C5-F982-4FF6-8317-7CBD784B3D7D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19B0A512-3764-43F6-A395-459CB8127499
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F4833DF-4D89-40BA-A51F-0E0C1DEC8847
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
49900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73589135-1803-49DA-B240-80459569D9AE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED43C1BD-69C8-4619-8E14-5B08491FA740
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C128DD6E-6880-4E5F-BFF2-7DD735894D4A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAC372FA-2CBB-4CAD-9FFD-6228EA5E03D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C61848C-AFE0-416D-AD28-7FE52758D8C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C527886-4250-4060-AF9C-36F134997AC2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDAD633D-A872-4CBB-BD17-3A72A187B775
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1D8BDF8-8CB2-4922-9842-C615D157ACF3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F1D8410-97AD-49C8-82CF-1342586C0C2E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB5258B2-0E13-444A-8314-1153362DA09F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
50900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D27E6278-6A86-4D45-B858-793330935741
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C41A6059-6418-41A6-BA33-DE7566EBD5C9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BAB9EE8-804E-4052-A446-D0F195BBDFEB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05C31268-CD9F-4F0F-B8D1-22A57B4594BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 765B06AA-C7AD-4AA4-85ED-5782BF28A1CA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F02CD9-56FD-4FC4-B4C0-5926055B8B2E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC56A413-3113-48F6-BFDE-B4FA001F37A5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B849397-91CB-4949-A376-C2A6365431FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A8B62DF-237F-443A-B991-078B44EC477B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A549775-E016-4C49-AB72-8FB522B2E16C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
51900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C55F8C1-27EC-49EE-A360-F5C4B2E6D9DF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FDF240B-D035-44AC-A671-0CF3716378E0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 759F6025-816C-4CBA-85F7-2DBE748CD80E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63DE0D79-4C0C-4289-B70E-1F5879B9183E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 578A0E5B-7C9E-43D1-8DEE-99111FEF1546
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03F6FEA3-946C-4DC4-936F-E9643DECDE64
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08E5C949-67E1-4E7F-9E20-DC1A31B9CF26
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52171B75-ACE6-49D9-8286-4548D3E1CAA0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CC9FA5D-FD33-4216-B23A-ED32E093C735
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5F3E7FC-8FDD-46DE-8269-91EF46DA27DD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
52900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8247EBCA-59AD-4B7C-88A2-3A6CE9B7291A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6081B24-918A-4310-A25B-36CA49DE6EB5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3F75BC7-CDBB-4F0D-97D3-27223B2A993D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3EA1D87-2BE9-45A4-8F80-63AC1B0DFD4D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A1F5D56-D57B-434B-B8D6-CAB241AE17F1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07003C26-1D73-4EAF-9859-B7E156C143E2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 792054DB-0427-4A8A-8DC8-B3E965FFA57E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B0D5EC4-D533-43EE-90BD-91CBB3E935D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D662F9AE-1309-44BE-BECD-306F7C905692
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7D88C0A-93FE-4FF4-97F4-9E45D7843BE8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
53900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 872341C9-29D4-46AE-8C18-C9661E4F5B8C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41FC3448-1E99-4E42-BFBB-B18B15D33D47
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CE4397F-C73D-4A10-A97D-3BFABB16A9CB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE552E34-CCFB-4168-8C4F-5E66A3DDB490
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A886ECB-BBDC-4BCA-9C58-3DEB20EE9616
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FF6A9D9-60EF-48F6-B375-D30D3D732645
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF9A23E2-985A-4E8B-9342-8973494B3649
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E01FA78-CC6C-4476-BACC-A8B11A3175F7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCEFBCD2-E3B8-4ECA-82A9-A85AA5BE1A6F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF8A263-C53F-471B-919B-8BADDCC68AC1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
54900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34D87B49-0EF6-448A-9BBB-91594C5B816E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E5513F5-314B-4633-8066-6051A4D785AC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC383C3F-0DBD-420A-99FD-65DF3FF7E867
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7188A9C4-3F58-45F3-8DDA-A0B39E37879E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EBA9C2F-3DE2-4A52-B033-7C21FD8E5BB1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25CE3987-0577-4B05-81F7-5FF34C7E1024
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAEE32EE-6EBF-4A65-80CF-DF42D6328A59
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05F2E841-61A6-4FD2-9DD5-2EA6A7C1EB5C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08720F56-6CB9-43A2-9F91-B4878C33AEDA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4915EC02-B810-4D1B-82CC-18065BFDDF73
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
55900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC0E6D0F-45C2-4BF1-87F7-CCBB0D7F6E7F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC748C81-7E2B-4CA8-BA14-38D38AE4EB0D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA520485-AFA8-4D7C-B9A5-5044D2DDF62E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 907479DB-C623-4DED-B514-36EF15182117
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64790349-7B05-475F-ACB0-2EE962DCE168
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9EC4969-2730-4D2E-8503-1E2406305B8A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADAC3F8C-9DEC-43DA-8DC5-92B4C0B68FA6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2048FD53-365D-43FE-A87C-C461BEB1807F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1675B98F-0DD3-43FB-B289-4A747872CD2E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFDB77D1-3929-4FD1-969B-9AF6B7B79216
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
56900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AA6AAC5-94A7-4B2B-B628-7797F29FE49E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 670A6E2B-AD2D-4549-8E13-332B76B2EEF7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BF8C13D-9C1B-4364-8270-49077A40832E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E53643C3-0C75-499F-A7C7-6F2384A3F481
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C6408AD-84F5-4D78-A91D-F9C68FF41E90
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A6A7453-6729-47E1-BD4D-D03B3399DEFF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D32E80AF-CE5C-4C0A-8D90-AA936E6E11BA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 811D3A45-CC00-4FA3-BBA1-B4FF28B907D5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EDCD221-C434-4005-A554-A10B8F56DED7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 555371B8-49EC-4565-A3D5-68002F9F035B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
57900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1BB363F-402C-4B9F-9D70-21E72453E352
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6BC1B72-31C4-4EDF-A1FB-548497A0F0A4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32816409-6F35-4C60-B92C-9131FDDCD7FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F48F2DD6-E2E2-4C15-B36A-075F38E5B531
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AEE2966-2CF5-4D95-96B8-57EC1E2F49A5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E77CE7FE-FCD1-4BDC-A98F-F55717102211
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C92833B9-4F81-4C4A-AE3D-7C84ED824F5B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FA9516B-1CF1-4DA8-9317-07BB517B2130
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4C1C52F-D401-4869-B09E-F7779696793B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31246676-B00F-40C7-90B2-8A268DD44E7C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
58900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 343741E1-44D5-40E8-B313-5105DC0830BE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DFB886C-A506-4C08-A3BD-A9F127E5BA88
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 744203E1-597A-45FE-B39F-F449FB61EF67
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5289308F-180F-4BB1-B877-AE46F9380EDB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA65C6F5-25FA-419B-B0A1-6300EC142387
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7617E135-609E-4217-93E8-5E53652DB1B7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CB07419-95A5-42AB-9229-ABC5BC0B10B1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15B61ECC-B6E1-4A6C-9C56-D5D26465ECDF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B1005FC-F76D-4365-BAA4-A8B2F34B5E56
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1F87498-92A9-454A-B802-104806D8FC27
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
59900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B42AC5B0-36F5-498C-975D-EB21A165E336
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 044A1256-71E6-4E30-AF47-FAAEC0BA0F8F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76F167B7-3DF1-484C-A157-43C887B96B83
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDACBDFD-7C9B-4860-AC7A-880CDCE9E08B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8AFD604-2378-4D98-962D-351EE8164CC6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8FFE99D-EF94-4903-8EBD-4BC1A10BE58E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3A28C4D-A713-414E-B173-E145304AE7F8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C8CBDF7-6F7D-4AC1-BED1-4E7FED1EDBB5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F63C5B25-F901-471F-9FEA-621EC134AB4C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3CBCA14-3E05-4399-A245-28FE3E545FAB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
60900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E9DA742-4646-41AE-BB14-B63BF2E7041C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CAD0504-3E1E-4F01-94AF-CBDA974EAE8A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B40344DE-96BF-40B3-8835-F4DA68D896D4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FE6D8C1-E5C4-4BED-8D89-446D2B4EB935
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A945ED55-88B6-4203-93E6-703D6A89ABB8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2E56946-E4AB-477C-9AD0-046F68FC8A13
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6535BFA-586C-4294-994A-F0109083E1F2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FD66B8F-2461-4697-BBD1-943CFB153B9D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C39185EC-4A7E-460D-8956-0B8843F14AA2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80138957-82AA-4674-A1B8-76077A1DAC1C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
61900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 366F9D65-6575-4D26-AAF8-E5C36B31CC04
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5641AD0F-867A-4E6B-9D66-09873E8BBB3D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D69788D-A8A4-4228-9CCC-A9A8744DCB4B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A714DCCA-B256-481A-9645-4CF423F51533
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73988075-AE15-4AE7-B274-6D063F1E578F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EF755BB-96DB-48D6-BA9C-EB52D7F9BF34
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C460E75-78D5-40F3-8842-CB4D15B2DF2F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD395628-0B2E-43C8-BF42-7D3F5CB3164A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3187951F-010B-494F-802B-D8AD2ADEAD13
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0627E4-2233-499C-98AB-ED7B95AE4E19
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
62900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAEC48EB-8D9B-4A89-84ED-05FEA18F27C7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24135A61-2448-4489-83F7-23B4CD7F3B51
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88F36D33-E490-4E7F-B634-0A346FFDFE98
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E689D86E-2AF2-4214-9C52-08266C4569E1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 183BBA33-6C5E-4158-84FE-80739A303613
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49C27E02-A440-4498-A93B-F1A0AC973C6C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDC6AC83-5D98-41DD-9EC4-10873CAD0C2C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27A32048-FDD8-4AA2-A110-ED2F08235D22
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF53C16D-3572-4396-845A-D7C55009BE0F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2F8AAEB-04C4-4D72-A083-DC5B9B387551
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
63900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 747AE407-FAF9-4F8E-B7BD-25E614B61E4D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D767644-68AF-4C4A-91A0-AA080B1DAD39
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E687B002-C399-4805-B1C7-B4BBC103BAC0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 616B978A-5E17-4BAA-BB61-BD0F05198A7C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1DE6DB6-77C2-454D-953E-0CC78F15E9E9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6050A1D9-D233-428B-86D0-99A55C1AA345
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFE26968-3080-42FF-8944-6E502C3D0F36
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52CFE2C8-0A5D-47F2-94C9-28EA1E12FFD4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAC0EA50-E583-4A9F-AB0B-F12B118FC541
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A12FE407-ACEE-4C7F-9E29-08A6C195F298
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
64900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1201AB37-76B7-4E54-9337-3F0F9AC226FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE0FBC90-3850-4F25-86DD-84C05410F0B5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57310584-82C0-4881-B9C5-62D833CAB67E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C2165F0-F046-4584-A0F7-3FFBE82001CE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54A20D72-2DA6-4355-894E-E580E905EA49
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AC39AC3-1471-41AC-A356-9F117892DDB0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27D6BFFC-1DD4-43C7-A706-C7DF8C18E4FE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18A29418-35C9-4029-AD73-82DF2302D45C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E121ADE-119D-471A-B3AD-894373DF23D6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FF41F74-42DE-4224-985C-BE2DAC0A5C9E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
65900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE181FB0-BCBA-41CD-8B35-EF336D9BB603
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13D8A507-30B1-42AC-8A54-D18D476F743F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2032FAD-3A8A-465E-BD26-CE5CF421121F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B612878-5FA0-4D1A-B1D0-F31616BC1F0E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C496F71-2574-4C51-BC3C-63498B869B1A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AB45BCE-32ED-4B72-98E6-492B429AC86C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 152D9C48-0DB9-41C8-A827-6396BB500296
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACE3D878-1D65-446F-BCE4-C8911AAA6C89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7216E24-218E-4AD4-B84A-D3C67248F749
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C5E9F67-7BF3-4E64-8D66-2047881A8B02
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
66900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 629FDB91-B9AF-4DE3-825E-40FA47137615
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C59BE35-F0E3-4BE2-9934-00B4A2BCCDCF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E55B3036-9207-4030-AA88-26B5F86AB772
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC4425A6-F95F-4BC6-B0F6-DB48190FFF60
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C7E6327-4708-472D-89AA-5A5C1B5AE879
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A274CB3-C912-4E7D-8425-B9544C995604
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AB27847-D61B-4404-B5C9-745854CD6BD3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E656CFB-6715-43F8-8ECA-6AB99403676D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F55FD6D0-EBE8-4990-AED5-97C177CE0BFC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2801858-4D95-4AD1-89AC-74ACD61BE6B2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
67900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 326DAACD-26FA-4ABB-A2A7-85B9BAA7A047
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FFDFBBB-749D-4F42-A6BC-3E3831F6B8EE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ABDC1C8-9035-49F5-AF38-E320A6EE39E3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22D25874-119A-41FF-9373-9DB19F681C1A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BD56474-2AB2-49E2-94BF-BCC6E711B395
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC9DFD51-349C-49B3-B8DD-ADFAC0705ECC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A76BBB2B-23C8-4AD1-8F59-9F51E72FA47E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BEF3205-91A8-4B42-B2B0-4BC9D82E16E6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54F47675-4818-4A77-95D9-7134E1F4ACED
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE186604-AF72-48CE-B993-ED266C750A4E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
68900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07CCFECD-AACD-46D1-BCB0-1D0F6AC61E22
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 620B281D-AA6E-4B34-925D-E9C1B40F41CD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39CB0139-DA69-4BDF-8397-44C10D7BECE0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35E6093E-11D0-42A0-829E-970ED9F5D297
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61B81F48-2A25-42F8-81ED-BB5F4CEA9812
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F099943-2200-4BCE-A538-E72F839C548F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51349CB7-4946-448A-838E-B90B008A8CCE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF888B6-C0E8-496E-84CD-DDEDA4717EA2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBA9704A-8DF3-4DA6-AA2E-B2E1615A139C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDF5D437-D31C-4802-993F-9D34A9D8F575
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
69900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 370B1E25-93FD-48FA-87AA-EB81B48D96F3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE52776A-F53D-4BE9-AC04-69EF2B3E4BFB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6255C400-64C0-466C-AE52-5D78EBA1B813
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04B1CE39-D8E2-444A-A20E-E802EDFBB61B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDAE3BAE-A9CB-4D07-8ACD-0DC81541E1FE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AD65443-266F-4B08-82DC-B01F54FFBD91
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D38F278-CAAF-4CF7-BDE5-D55D5A61066E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA5A8A1-1DAB-4231-B4DF-9C6FF175CCD6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 429021B7-A42B-4D06-8D39-8D42D752EFB6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B9E9475-DF20-4852-A3F1-2958A4CC22C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
70900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6641FE7-F8C8-4244-B59B-70E0A884CE22
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E54FCA4-075B-4770-9889-21AAC8C23E7D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C38FA6B9-9F2A-465C-8E01-AE98E9F20C98
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3115434B-DC11-4860-9FA0-C88419C50BAA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6D09548-D2CE-4A40-8E03-A590604E1917
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44544BD8-06E4-45CE-AD86-3DFF8E2A55CF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AC9A729-92C2-4D60-9390-4CC9070A5472
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75C299CA-801A-49EA-8F1C-D39F5D01ACBA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D3E4C36-162C-436A-81AA-7EB30784293A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9273ADC5-5775-4AEA-BE26-49E03A383249
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
71900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C9A17C5-4886-4FF4-AE37-51F1618D3C89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3604B859-688D-42FB-82E7-CC6E6FC2F9C7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EB5CD8B-C967-4911-BBF1-15E10FBE6BE9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8C79E28-ADB2-4976-95ED-2596E294D6B5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CD50357-81F9-4B5A-99F3-C654F9EECC15
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F83F6605-7748-4B25-9B1D-E22F2F9ACB7E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6ADE3913-BAB7-45E1-811A-4DD23B99F7A6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AC8FBC7-DF60-42E6-8BA2-15D5FCF4A56B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0486BDBE-C75D-4A65-A35E-822AF17FFAD2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C27BA455-FDB0-4E7E-B076-46332E22D143
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
72900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 040A71BA-0D63-4863-BBC9-640EBFA51543
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45537EE3-9078-4DDF-BDB4-1C6F8611F23B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A628F7F7-F08F-4CA4-80EF-78E61FB2A2FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73A4D96B-F28A-4EEF-A862-FEE3CB77726A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCD5CFB9-178A-4B53-9559-909F1EBA6FC3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FB52C76-A6D6-4714-B99B-EE28D5338FC8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 140B7A02-3A9F-4CB3-A6DE-144A48541C10
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10F818BA-7B47-4E6C-859C-DBC6B3C12E9B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02EE5F6B-3BC6-42DC-9F0F-C84D82A9842C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46780FBE-9E31-40A5-8200-D5E881DFC573
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
73900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5D68B54-C595-42AA-8A3C-08D1B3ABA1DD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB32794B-F926-4BA1-9520-CDF251FF14A8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4AD9FF0-1CFF-4D6A-9D7A-BD565B09F75D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA237F76-610D-4570-AAC2-7E0E8BF2D192
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D252806B-EF85-4FFD-946B-B9E77F41ABAC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A73B1B0D-6580-4089-B488-55157D86816E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA32A7CB-2F42-4C34-B7EA-2131443DBF09
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87D90E7D-B290-4A84-9DD1-C69235666BCB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4788E43F-4E03-4CA3-BB66-0DF9427C954B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ED7A444-1E1E-459B-AB9C-149D86743A43
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
74900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 478A73D7-6F22-4C3F-8EA3-958EE9037623
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44F0F636-5CF4-4F2A-951A-1E089FA77C78
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F10F0C11-2905-4453-9144-7E9634EB0932
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA525053-F7E3-4C73-942C-3E290F3AA3D4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7B27E58-2796-46B8-8247-DBC898421AE1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D07EF948-B6FB-40AD-9798-8F61BF14C506
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 915C53C4-67FC-4FF8-AB62-959523B64D3B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4370F16-30D6-498D-9143-9809DBC0FB98
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 586D61B8-9AAF-4D9D-A33F-1DFFD4534A22
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EDE22DA-7FDD-4DEE-87D0-1B5611881A39
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
75900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97D1BE64-54FA-4784-82AE-E4B385275C0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 879BF0B9-1B5D-410C-A979-2D06D514951C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81860B1F-6D4F-4A1C-80BB-B3D7F0F82C5E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45FBA673-C41A-482D-A6D9-9FD143C993A7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCC1E0DE-5205-43FD-BC6D-A7BC3F4B831A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE39AC1D-788E-4E57-B864-6B2DA5225BFA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CDEDAEC-EC24-4606-9A0C-950CE795480C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 404A9406-11BA-474E-B3C4-1A4F5F7C1BE2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 501DFA60-6FA0-40BB-9867-C6289AD615D8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92E5D83F-5FF0-4354-A7EF-38DF67BD3DC5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
76900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 359D8589-B1D7-4AA4-A5C5-A651BFE71386
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8614BCF6-1545-447D-9C14-61447D3DC10F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7A2CB23-75B2-47E7-BA14-91B0D40267DE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43725D60-8F28-4D19-9EA0-975BBD248301
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6DBE108-5DFE-4213-9E6B-DB955FD575A2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C79DA2C-0BEC-4459-ACCF-70C25BAA8258
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90BDB9FF-0E1A-40A0-B64F-5E3BB2FF9E25
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65DA29FC-65EA-4CC3-A114-6C7A0CE9309D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A382FA54-B725-4D68-890B-F8199E74752F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D77B351-0AA4-4D1E-8DE9-62B5014EA804
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
77900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2544ED8-A954-4596-A64D-B393DD382950
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBFB4710-BAF0-420C-AB3B-E02B7A85C9A0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA3BFD3A-0470-4A89-8F35-2646C25C1BF9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50B6BC65-0978-4C7D-B030-6513EC2C363D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90E45613-BEAB-4F5F-9F90-BD1B849C3C16
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6439060-C6D8-4533-8ABD-AB0F5359E05A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B39B0696-789A-4952-93C2-8D6D5075AC05
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB54E894-58EA-47F1-8956-87E97274BA3E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A602BC98-58FC-4333-904D-2AFE93DA2BF1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E00AC383-118C-47E1-B72F-6CE70E388F00
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
78900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D34F946-2308-43C5-B8FF-221294E45E85
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6EDDB31-FEC3-4657-B4A5-D9FEA92A5D92
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39663D29-2E48-400B-9766-952F4BA7940E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA169A7-CCE2-498C-A8F1-EF80EF8F4CA2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 097B28BC-AE65-42CC-BAF7-5E70C760A998
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81F2F0DC-DDF5-4523-BE6D-DAC27D40FBD0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6691CFC-FF6D-4D20-88F4-4A320532A4BF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19141D0C-5360-4199-A5AE-C3DC2A40E38A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD726BDD-3963-44A7-B6E2-72FC776FC2C7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 070A9965-0D0D-4A92-BBE2-EBFA78382EB9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
79900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A044547-E7C0-4F2A-BD4B-282B85CA8A64
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87A74428-29CB-4127-9A99-B079FB648EA7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 155BB869-789A-49F1-BD66-3CEE11DEF17B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B4C4510-9408-46B4-8832-6EC0C1FF23FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBD5EC49-CD64-4D31-B247-A4974141119D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A97D20AC-1AD7-4BCF-B4AE-0F455F2CCC46
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1A53F21-0BAE-4845-9FD6-DD43BFFD9BC4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDF1A94E-06C9-4625-8D32-F7BD2C8E0416
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CB24E90-8AD2-40FC-AA3D-53A9DBBD0CEE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4AE89E3-56FE-4E29-B7EF-37B87D8E1D49
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
80900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A383B063-2C33-49CB-988C-F2800BE0EA12
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D52BA4CA-B02D-451D-B1F5-CC55E87A9844
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27C46850-3C5C-46F2-A501-9D3C8C5598BC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 094B4ECF-8B0D-41F4-B5A4-BA2BC1AB0DF9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CE376C8-B5BC-42C4-8AF2-68F834995DFA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDD2CA9C-EB2E-4B4A-AC9A-3B51FADA2971
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F9982FC-4B31-4DCC-8B28-106E252914C5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9881ED66-E0CC-4F04-A3BE-CDB856FF617D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F23AB1A4-43B5-4199-B29A-C277CC04C46E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAF5812A-4E64-4D3F-ADE9-ECD1A92A3E03
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
81900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E146A4A-74F7-4B0B-8E83-0499604F2F98
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB98C459-8D4F-4B3F-8631-7911954BC4A1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B391B78-6A6C-4180-AD36-92BFCC82C4D9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 201A3C2B-DF1E-499D-858A-B173A1DCAACA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 145A680C-FA1E-48F9-A3F6-86EC74784C8F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31AF64D1-8F05-4F3B-8D9D-A3B11A9AFA56
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 616879A3-210E-4C3E-8011-3F8E3985F570
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB11ABCA-E825-4D4D-B9FF-B37BAA0BCA84
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44080705-AC03-444A-88D1-F9A1D1EB8B54
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A24E2B0-992B-4A97-B2E9-1223F2DBEC9B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
82900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5568BFD2-3F21-423A-8F86-9A63C6C50D8E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 399C0F1D-1221-4B44-996D-070A23863129
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8709C799-C037-4813-9DFA-C9C6A211B3A3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8DA1B29-5BA7-430C-8C17-B41EFBE6856C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8493380-8F16-4365-B62F-B40D9CD2AC6F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 159D15B5-53C3-4FD2-B359-DE533DC6612D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A522932C-6978-46EB-89F0-8067DA1BDC4B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97875DC8-61F2-4AAD-8A38-10914BA42B22
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F96BDD6A-9D51-41FF-92F4-3398A49D8E7E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6049900-463F-4758-A43F-37CDEE02E85C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
83900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F9B5EC0-258E-4089-9825-F72C0EAB8FAB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FD50801-C2C1-4030-A778-DE7C69E35657
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5472D0D5-303A-4E1D-A130-BC12544C2E04
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF313371-2E81-40D2-A21A-82D784202C6C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D5CEA58-3758-471A-9DB4-87494EDC3E37
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBE76814-243C-48DA-9A13-2FB8A744EB52
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35D56532-C78A-4B98-9183-53CBE1FF1437
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FC54066-CBDE-48CA-9E43-9B7114364CC4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51CC2B42-C312-4226-B210-2C4A26450E2D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAA2FF89-052A-4AB8-ACE0-4B6531C243F0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
84900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAD237E9-0BE2-4CFE-BEA6-97C4314F5478
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8898B3D0-8FC5-46BE-8F83-3711D6AEAECB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CFFAE5E-4E1A-4BA5-87AF-209AB323315A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26349742-D05C-4779-AE4A-6AA18AE4C44A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 186F4F55-2576-47BD-9B64-9A45EE5489A9
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6777CFE0-CDBD-45ED-8440-6A23F6027180
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 139D44E2-295A-4EC4-862D-886A284BCCDC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D06A2CE9-8DCE-4E85-B24C-229985A24FB1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B77F2752-E215-4D44-A60F-F6F27DEA1371
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF359162-6F32-48C5-A4CD-927D161BB3FA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
85900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F672446A-23AD-459C-AA3E-D0FFC18F3867
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16130099-575C-4A30-861E-4058B2B0FBDD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BF7061B-2EB3-41E3-A5B5-3254BFA86E33
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AC9CDD4-AB03-41FA-9995-2B0C7094F159
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB5CC6E5-6497-4F30-B23C-51BD846B8413
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2D8D91F-B06E-4DEC-8349-9A59A4D285D8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0B1047C-BB7D-41C1-A625-5E1F4ED6F3C3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87E03272-02D3-40A8-9DA7-A89114D00FD8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20E450F0-3E76-4F44-9668-9FF5F52ECA89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0DED3E9-D1A7-47F4-B9B8-66E8A4A606F1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
86900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19E3C49E-45A2-4C7E-864F-0499C14D3A95
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D8E44AF-E842-4279-A7F7-5C64339CD7BD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45BBA10B-EB98-4CBB-A7D3-2CD38CF33C5B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E379677-1B24-48DE-9AB5-03778A354451
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C9B8F7F-80EC-4412-BEEC-FDFAAC982096
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 040209F0-3F25-41FC-AD78-20596CACC23D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E44B8B8D-DDA3-4195-AA2D-81166E9256C2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E3138A7-BE2F-4FA3-B379-598FAC3E87CA
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AABCBCDF-C30C-4CCA-8791-AEC1A7923DF7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 285CD75F-DE06-4DB8-875B-CD7551522797
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
87900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32562291-96E6-4F3E-A330-344A7E92EB02
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C8418FB-C522-45AB-A84B-632D3733F06F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB01214A-8F87-46F3-BD35-928CB76BC2EF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A109494-34B1-4F0A-B6D6-DEA365D9ABD1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBEDF1BE-F7DD-47BF-A70C-2D2C4C9EA702
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCA0BBDE-F516-426E-941F-8864D5CE249C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8F2E66C-0BB3-490E-B4CB-964C88522E21
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91EC5512-9DB9-4E04-9812-4A4AB675EC1D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D28737B-3366-41D4-9B97-6E92E219A870
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E714F730-30E0-43B6-B571-9B27A87BA88D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
88900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5310F217-315C-48EF-BC32-BC7109ADAF2C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60E1D9B4-BA26-4E12-9491-13445E19B6F7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4B768F4-6876-4E14-AEBB-7EB6A6C3DCD4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A06BE0D4-A94E-4BF7-A6F5-CE535853AFB8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 385ACEBA-913D-4158-9785-18C493372145
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A8AF1E7-4C55-4C3C-A919-30836193B8FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB5181CD-393B-450D-B842-0BED560C9568
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A08811BC-7309-43EA-8105-169B68C14212
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 785AA1B6-4C1C-48BF-B024-F9E3AD4628B0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0EF43A7-8155-442D-9734-0112E94A188A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
89900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86D5A70D-A80A-47E8-99ED-26A9B1B73029
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDBF6423-0B1F-4262-9666-2B3BB89371A6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 210D909F-7A89-4BD9-8EE3-35C72F403E82
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33D680A9-3BE7-4BB0-AE80-61D4F32443C0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C374CB8D-A6C6-47E0-89FB-35814F806A0A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D78C5C7-D328-492B-A41C-B470B1268DF2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46BC37F8-1026-4DE1-9316-58BA6E79F3C0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22BB0B9C-CAAA-47FB-B16A-354EDDC85B50
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0B165AF-29A6-4A5C-B4B9-46D8B6792CAF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E3FD9D8-98EB-4D7C-948C-D3A630DEBB89
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
90900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4AEC9DA-D786-4F9C-A321-927E509F1C10
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D557FE9-AFAF-458B-950B-D644500F57C7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D5DF775-9F45-4E55-BF58-D8A85A3D707F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 588D46C4-C734-4580-93B6-4D8DB9CE9B55
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A45E206-67B8-4415-BE97-584DA346C981
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D9733C1-61B3-42D0-A0CC-1EBE5A752A84
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DF1F342-C118-42D8-ABA5-1E922073F8FE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3382CC87-6CBF-4F1B-8A86-F4ED9B7EA136
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB7E7E2A-3092-4BD9-8BAD-B6B0CF945803
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAEEC1CD-E89F-463F-AF56-40AE0FDEEA74
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
91900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B1F758A-C480-4DEB-A26B-C6FE4549ABFF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16EB3342-7229-4B9A-AAC7-08A82BE5CDD7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20BCF727-5324-47E8-A61D-0C1CB3B83290
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2141BE6-16C3-4157-B726-2A4BBEC4B59C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E5FFF63-43E0-40C0-BA76-F59D64648125
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEC0FC2A-3533-4100-9962-0C03F3F59E82
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE5F2869-5B74-41C8-909C-43FD43808A3A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE64CA0E-AD26-4B5F-9BC4-3116B13297C8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C23220E-3481-4361-8360-560F51DCC5EB
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2A1F1A4-4E26-4888-8FA5-40E96CD34858
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
92900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94F0B2D2-5B31-4B3D-B4AC-8A4C2023DF0B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CA076BC-55C2-4C08-A2BD-9D31C32F71E3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3992A607-4CD3-459C-9A24-F6ED93901235
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BB10A27-BD50-4C5C-B779-7D46B16E11FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E0855C8-BE9C-44F9-855A-75889027549A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4BFDFB4-B06C-434C-B7D3-D070307FA487
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09FD2E89-EE40-4F27-B68B-64A71621EC06
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17BC58E2-5619-4FB9-9B7A-B2F95895482D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 455916DF-304A-430D-B864-6B4C30F47FC6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E351F0E6-AEA9-4E05-9C70-6B1EECDDFDDE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
93900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2368089-07E7-4338-8D6E-A316AFCC5C8B
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A57B6F7-3811-4FB4-AE56-5103F3BB55E8
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93C11603-6FB3-4531-A2F4-29EFCEC0CD18
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A991175-73F9-4B54-B9EC-2DC65B9E9A5F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE6A708F-D406-4E57-B33B-FE4F40FF68D7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4FB8328-269B-487D-8F4F-ECF1C1B37C8A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAA72689-4B75-4E20-90BA-8C5F3FD99640
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90FF473D-D2BF-4B8C-B839-BC72F9D5043E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0722BAC3-D3CC-4AEF-A1C6-E9B52E43CA65
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BEE7506-89FD-4FFB-946C-4B43C2DE18D5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
94900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E23D642D-CC61-4047-837E-0B9BCB2F2F1A
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2F41BAA-0BA4-49E9-8520-61A6A2EEFD4D
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98316013-50B9-40DE-8EBC-68B86B0606B1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F21EFF7-3BDF-40A0-81FD-65EF69EB8835
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63816676-1C59-4F8B-BB5B-8A959A674185
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B56ECDDE-D9D7-494D-ACF5-AF3D4563AAF1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 275F3BE0-4EA1-43C3-9941-643672C8CFA6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F7752E6-4466-40D3-AF04-036C6932587E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF3E59C4-54A7-4147-B733-152254352B70
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F682D7E6-A6C2-40F9-98AE-57A7900E5DC0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
95900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 446E193F-D07C-4A75-AE68-1123BCE96A53
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21CADC53-161C-421C-85CA-9252E9559A5E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BE554AE-4442-47E2-8FF2-0C101F15F6D0
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5FF77B7-0083-4363-9E76-1B6D99981994
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BC6F7B8-6E58-438C-96E3-6F78C311F4F3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D3FA270-AE25-4F2C-B60B-A9972EBE0CF6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0493E3-4D8B-4AFE-84D8-90AF430BA1EE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FEB9E77-33C4-4533-80BB-A8B17DB9E8DE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8166149D-91E9-430E-83F0-E9D58A1D2FFF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E01BED0-18D9-4157-B7AA-C4EB714104B7
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
96900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D917950B-0973-438D-87D4-1018FBF3FB3E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F7CB09-4D8B-487B-8A94-C9C123E9C2F6
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E1FA994-8E84-449A-A952-44B8AF1FF099
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D492A12-7A4C-47C7-91B5-9C7CEA4C14B5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A5E736B-C7F3-4056-A77B-B27C2C6A5BB3
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69CB9B9A-9AC5-4BB3-BB82-A411837EB2FD
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFDB20DB-153F-4BD1-878C-0264A9229316
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CD08432-4B5A-49FC-8301-892DE533956C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE04E90E-181B-4FC0-8F35-E2F12AA0BDD5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8C18313-828E-4842-BF55-E8422D54FE0E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
97900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5762C323-BABD-49DF-BEAE-9084655BAD65
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54DA32B3-D21B-42BE-B548-468863B012C4
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29B17ED6-51E6-4F51-BF0D-CD8FEF8715F5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B34CDA83-CD59-478C-950C-7265DF6BE03F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57FE1A67-8C75-43D0-8ABA-7602C793A44C
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C942BF4-B062-4FE9-8D59-530AB5AE9408
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3E8E495-F2F7-42B6-8BC7-A44ED108891E
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D62A62F2-28E8-498F-94CA-96AC53800DAE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 095F4013-BEE4-43AE-A0C3-567B8249B559
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32894B7C-43F7-4238-B3BD-F187A906E075
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
98900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A70A6489-5E6A-4D5F-95C1-1881389B75DF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B509F2D-79EA-4384-B99E-E1647861D4C1
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99100 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D23F3BF-49B9-49E8-9067-5F347D8E31D2
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99200 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 284AEF5A-B9D8-4787-BE1F-497F3DC8C52F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99300 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DCF97C9-51C8-4BC1-AED1-E0CAC4E19E9F
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99400 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAFD15AB-17E9-4E8D-8612-2B6C52B147DE
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99500 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 382AA7AB-895A-49C4-8968-7C2ECDAE6665
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99600 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3D75719-5B0A-4076-890B-78E406638320
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99700 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3508AB22-F7ED-428A-902C-4E70275B38DF
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99800 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09D0F8F7-46DF-4962-B307-8AE887CAFEA5
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
99900 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB51FE7D-24C2-493F-8C80-249AC8DD27CC
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39
100000 0.000141317 5.06551e-05 614.374 614.374 614.374 615.355 615.355 615.355 343371 227807 
# Curr Run  UUID - 4102E746-2C5B-421E-9BCD-3886AFB66E39


==> data/EkinFull20.0.100.0.1.0.0.001.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D33CB3A-094A-4D6C-A55B-BAB4E78FDEA6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
100 0.114118 0.00019245 945.469 945.469 945.469 760.781 760.781 760.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 156F756D-270E-448E-B325-4463CE7C3BE4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
200 0.102342 6.54259e-05 1040.61 1040.61 1040.61 747.563 747.563 747.563 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D2DE78D-9C80-415F-A81A-966880BAFD42
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
300 0.0572319 4.57797e-05 957.281 957.281 957.281 741.518 741.518 741.518 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 478BCB70-45CA-434A-97D3-27FE740739A8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
400 0.0263247 3.29735e-05 852.889 852.889 852.889 739.085 739.085 739.085 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9940601C-BCDB-42E6-8507-D9FCCAB56CE4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
500 0.0160578 2.59895e-05 848.265 848.265 848.265 737.295 737.295 737.295 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB448039-6C0D-4AFA-91A2-6DE335E8F03D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
600 0.0116728 1.97987e-05 831.63 831.63 831.63 735.133 735.133 735.133 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C68D3E55-0C1F-472A-8ECC-085B886857F7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
700 0.00905455 1.55813e-05 811.907 811.907 811.907 733.382 733.382 733.382 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3E4F51B-D1D9-4E09-A849-1AB474AD8492
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
800 0.00703885 1.21154e-05 797.642 797.642 797.642 732.082 732.082 732.082 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7ED68D1-C02B-4716-BD69-A7C0A5B19BFE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
900 0.00513145 9.94468e-06 786.935 786.935 786.935 731.107 731.107 731.107 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 797E2B89-7CA4-4158-AE45-2CD3844E7091
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1000 0.00361199 8.85048e-06 778.264 778.264 778.264 730.3 730.3 730.3 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC129FB2-112B-46B9-B94B-A3E260C5F186
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1100 0.00259975 8.56247e-06 771.459 771.459 771.459 729.595 729.595 729.595 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2283444D-9999-4D2C-833F-850994483AF8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1200 0.00194789 8.35738e-06 765.69 765.69 765.69 728.975 728.975 728.975 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DB903F4-AC48-4E90-9C59-A6246785438A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1300 0.00149674 7.93658e-06 760.625 760.625 760.625 728.437 728.437 728.437 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFE9CF56-F41F-421B-A1D3-2B8465812622
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1400 0.00115552 7.38924e-06 756.21 756.21 756.21 727.98 727.98 727.98 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB3C6789-AA9C-4B78-B624-354BD5D845B8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1500 0.000887161 6.86333e-06 752.372 752.372 752.372 727.592 727.592 727.592 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9729876D-DB24-455A-808F-B9DE64E12312
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1600 0.000678867 6.45571e-06 749.04 749.04 749.04 727.258 727.258 727.258 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC40CC23-BC8D-4826-A1E5-82755DC739B2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1700 0.000521325 6.17127e-06 746.158 746.158 746.158 726.967 726.967 726.967 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BE7B2D0-A3F6-48BB-889D-8D0FC98B3977
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1800 0.000403301 5.97265e-06 743.661 743.661 743.661 726.711 726.711 726.711 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70B01275-779B-4C2A-8D48-ECDF14DF4D88
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
1900 0.000314072 5.81365e-06 741.484 741.484 741.484 726.486 726.486 726.486 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0323215B-0447-44FE-998A-F25A43F5B29D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2000 0.000245566 5.66341e-06 739.576 739.576 739.576 726.289 726.289 726.289 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 382B12BC-A33A-4E28-AAC3-FFBD5CC4A8E2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2100 0.000192422 5.52177e-06 737.897 737.897 737.897 726.117 726.117 726.117 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D46C9BB-3EF9-40DB-A4E9-3CEC0E61DA0B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2200 0.000151074 5.39496e-06 736.419 736.419 736.419 725.966 725.966 725.966 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46AB89EF-9B5D-4F84-B78A-AB678F2FE9DD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2300 0.000118918 5.28634e-06 735.117 735.117 735.117 725.833 725.833 725.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0323D558-78F0-45F8-9B08-1315D0E51BDE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2400 9.39044e-05 5.19465e-06 733.969 733.969 733.969 725.715 725.715 725.715 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B6294BF-824B-4CAF-B148-4F0E02C2F5EF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2500 7.43967e-05 5.11633e-06 732.957 732.957 732.957 725.611 725.611 725.611 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C6B79E2-229D-4B2E-9F4B-7E303F8DB99E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2600 5.91282e-05 5.04803e-06 732.061 732.061 732.061 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00296B8F-EF81-4817-9715-89475728C8CE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2700 4.71384e-05 4.99098e-06 731.268 731.268 731.268 725.438 725.438 725.438 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEDF2843-3E77-4521-B84A-D557860BFB66
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2800 3.77011e-05 4.94132e-06 730.565 730.565 730.565 725.366 725.366 725.366 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B92EF5EF-5A91-4B95-94D7-ABF252F49EF0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
2900 3.02607e-05 4.89747e-06 729.94 729.94 729.94 725.302 725.302 725.302 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E032017F-565D-44BE-9AD7-224E6B962BD0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3000 2.43855e-05 4.85891e-06 729.386 729.386 729.386 725.245 725.245 725.245 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68391BA0-0F5A-4904-B3D8-A753E9C2EADA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3100 1.97388e-05 4.825e-06 728.892 728.892 728.892 725.194 725.194 725.194 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03F318A0-A949-45C5-9260-68668442D733
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3200 1.60575e-05 4.79513e-06 728.454 728.454 728.454 725.149 725.149 725.149 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A60FB7F-16CB-4C9A-9809-A4219BB4BCF3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3300 1.31361e-05 4.76873e-06 728.063 728.063 728.063 725.109 725.109 725.109 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CA27FFF-BA13-49C8-8701-7A699ADCBF32
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3400 1.08144e-05 4.74535e-06 727.715 727.715 727.715 725.074 725.074 725.074 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8224E216-2D1C-49C1-8F2C-23E2F5381132
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3500 8.96686e-06 4.72463e-06 727.405 727.405 727.405 725.042 725.042 725.042 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39920932-FA93-463F-8D0B-82B9E5B1F15D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3600 7.49481e-06 4.70624e-06 727.128 727.128 727.128 725.013 725.013 725.013 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BEEAAEE-100F-4BF9-A065-B78BFC0B787A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3700 6.32057e-06 4.68992e-06 726.881 726.881 726.881 724.988 724.988 724.988 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F33FD0D5-EA67-4B2D-9EB7-DEAA9A6C64A6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3800 5.38286e-06 4.67542e-06 726.66 726.66 726.66 724.965 724.965 724.965 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56FA16FA-0ED1-48DA-A284-4B8AE63378F3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
3900 4.63322e-06 4.66253e-06 726.463 726.463 726.463 724.945 724.945 724.945 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5685743C-5D62-468D-B51F-DABB7A895AEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4000 4.03334e-06 4.65105e-06 726.286 726.286 726.286 724.927 724.927 724.927 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92E8BCED-F175-42C4-9F6E-1C3B40E3FA3A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4100 3.55286e-06 4.64084e-06 726.129 726.129 726.129 724.911 724.911 724.911 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE5785A1-66FF-4975-8ED9-C2B26640F982
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4200 3.16768e-06 4.63173e-06 725.987 725.987 725.987 724.896 724.896 724.896 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9978EC2B-3831-4627-892F-6AEB726D3542
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4300 2.85864e-06 4.6236e-06 725.861 725.861 725.861 724.883 724.883 724.883 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66535D89-4287-4962-A692-7EEC6F8D67D8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4400 2.61049e-06 4.61635e-06 725.748 725.748 725.748 724.872 724.872 724.872 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C825CBDF-C907-4A4E-81C2-DE986D7FF220
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4500 2.4111e-06 4.60987e-06 725.646 725.646 725.646 724.861 724.861 724.861 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E9ED384-A934-48AF-A379-2F31BF39A3B4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4600 2.25078e-06 4.60408e-06 725.555 725.555 725.555 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F24FA9E3-1F32-44AA-93EE-CD18FEE4D2DC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4700 2.12178e-06 4.5989e-06 725.474 725.474 725.474 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48A748E8-968F-4AFA-B6D1-AD25758F9189
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4800 2.01794e-06 4.59426e-06 725.401 725.401 725.401 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 681D3FFA-1A53-4128-B3FD-8B701A730B91
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
4900 1.93429e-06 4.59011e-06 725.335 725.335 725.335 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A43A6815-423F-4A92-AFD1-8616036A4750
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5000 1.86687e-06 4.58639e-06 725.276 725.276 725.276 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB11DEEA-5261-4B1A-A85D-8E0CC85798A0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5100 1.81252e-06 4.58305e-06 725.223 725.223 725.223 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC9A29BE-5746-4DCD-9252-4B6FC8083318
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5200 1.76867e-06 4.58006e-06 725.176 725.176 725.176 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC5CB0A3-6255-408A-86C0-CCD48280E025
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5300 1.73329e-06 4.57738e-06 725.133 725.133 725.133 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DFB7891-C59A-44E8-8C13-275A9BAFA529
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5400 1.70472e-06 4.57496e-06 725.095 725.095 725.095 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B816FAD3-C3BA-4A66-ADB0-E8A97396986F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5500 1.68165e-06 4.57279e-06 725.061 725.061 725.061 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86BD2F0C-B9E1-4C00-AAB2-3B200E597957
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5600 1.66302e-06 4.57084e-06 725.03 725.03 725.03 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50A111C9-1C61-4E95-B2EA-07E9A824F7AF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5700 1.64796e-06 4.56909e-06 725.002 725.002 725.002 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB58A0E3-C897-4195-AB3C-E16024D79DE8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5800 1.63579e-06 4.56751e-06 724.977 724.977 724.977 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76F1B60B-4C15-4056-AB6A-926C65519B44
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
5900 1.62594e-06 4.56608e-06 724.955 724.955 724.955 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F410FA9-C60F-471C-B3B5-A9941F7532AA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6000 1.61798e-06 4.5648e-06 724.934 724.934 724.934 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E83F6462-DDFD-440B-9890-371AEFF4A177
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6100 1.61153e-06 4.56363e-06 724.916 724.916 724.916 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C835DDC-96D2-4D1A-97A4-F062753B5AE6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6200 1.60632e-06 4.56259e-06 724.9 724.9 724.9 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F33C4B0E-CC9B-4421-B053-645EC48E8318
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6300 1.60209e-06 4.56164e-06 724.885 724.885 724.885 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EEEFE06-F894-46AA-9123-7C38CCF47EDC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6400 1.59867e-06 4.56078e-06 724.872 724.872 724.872 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F15FDCC3-B6CA-46E0-B65B-A0DF794EB84D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6500 1.59589e-06 4.56e-06 724.86 724.86 724.86 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49F85564-EEBC-4271-A32C-2462EFEA5DAB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6600 1.59363e-06 4.5593e-06 724.849 724.849 724.849 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EC94DA9-3D55-4A4F-ACBC-E20AD75E3470
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6700 1.5918e-06 4.55866e-06 724.839 724.839 724.839 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 994D3DC9-F5FC-46FD-81B0-66346FF39367
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6800 1.59031e-06 4.55808e-06 724.83 724.83 724.83 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 313E0B2D-DD6A-4444-86A0-AC919CF9126A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
6900 1.58909e-06 4.55755e-06 724.823 724.823 724.823 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95F73EA7-18BF-4EA5-8DEB-D6A18B1FBB7A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7000 1.58809e-06 4.55707e-06 724.815 724.815 724.815 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EAD9D86-A0AD-4D9C-8144-AAE9D5DA861A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7100 1.58727e-06 4.55663e-06 724.809 724.809 724.809 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E00BC62-4789-4822-B295-162F076F0760
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7200 1.5866e-06 4.55623e-06 724.803 724.803 724.803 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EACBC00-0A37-4686-8D43-128E18AD1EBD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7300 1.58604e-06 4.55586e-06 724.798 724.798 724.798 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8781F943-B6FF-4310-82D3-3902172F15A9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7400 1.58557e-06 4.55552e-06 724.793 724.793 724.793 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEE5D7FC-007B-4777-A4E6-85245F32074D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7500 1.58518e-06 4.55521e-06 724.789 724.789 724.789 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6235195-36F8-41E3-A441-6AE55DCE80C6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7600 1.58485e-06 4.55493e-06 724.785 724.785 724.785 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04D2726C-9BC1-4C4C-903C-6ABC04441769
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7700 1.58457e-06 4.55467e-06 724.782 724.782 724.782 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FED0A2FD-3AF9-4FFE-B6F8-449FAD6AE095
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7800 1.58433e-06 4.55443e-06 724.779 724.779 724.779 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8A29D25-DA6A-48B0-8413-51ABEECE9301
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
7900 1.58411e-06 4.5542e-06 724.776 724.776 724.776 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B3813B6-1D4B-4E1D-A916-C50996C606E0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8000 1.58392e-06 4.55399e-06 724.774 724.774 724.774 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 978B36A5-DDD6-43CB-9E50-1FC5909B3B69
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8100 1.58375e-06 4.5538e-06 724.771 724.771 724.771 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47FC78EE-231F-4767-A05B-527ABD5F3997
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8200 1.58359e-06 4.55362e-06 724.769 724.769 724.769 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 295DD57A-DF4A-4AAF-8723-A29CFDCC3D52
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8300 1.58345e-06 4.55345e-06 724.767 724.767 724.767 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50830E64-01E0-44A0-8E89-F7AABFAF7AB0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8400 1.58332e-06 4.5533e-06 724.766 724.766 724.766 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3644A6D0-A899-445B-A1F2-5F51D83DB59B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8500 1.58319e-06 4.55315e-06 724.764 724.764 724.764 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F012F097-3382-4F44-82D0-5DF698ACC82B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8600 1.58307e-06 4.55301e-06 724.763 724.763 724.763 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4E49862-E0B6-4675-B9E9-F043B17CDDD5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8700 1.58295e-06 4.55288e-06 724.762 724.762 724.762 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBF0052F-F773-406F-B6A1-06A7770DCBD2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8800 1.58284e-06 4.55276e-06 724.761 724.761 724.761 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C384881-A576-4E15-A18C-D6B2F283CF5A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
8900 1.58272e-06 4.55264e-06 724.76 724.76 724.76 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC7182FE-3560-4DA5-8A92-C8DDE00565C8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9000 1.58261e-06 4.55253e-06 724.759 724.759 724.759 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A33A25E1-2493-4F25-9D1F-3274E21E3A53
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9100 1.58251e-06 4.55243e-06 724.758 724.758 724.758 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADD12236-1990-49C2-8F4F-36491BC59209
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9200 1.5824e-06 4.55232e-06 724.757 724.757 724.757 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 094AB6FC-3656-42B3-9AF2-801EBAC5E193
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9300 1.58229e-06 4.55223e-06 724.757 724.757 724.757 724.772 724.772 724.772 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0730DC6-D3CF-4EE8-929C-C01AF241C4A9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9400 1.58218e-06 4.55213e-06 724.756 724.756 724.756 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C34D0F6-ECAC-4582-92E5-75CA2BB5AA32
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9500 1.58208e-06 4.55204e-06 724.756 724.756 724.756 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ACDC95C-B8E4-4DA7-A0B8-D3279BBF3183
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9600 1.58197e-06 4.55196e-06 724.755 724.755 724.755 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2440AF55-BD8F-42F1-86D1-D4714540A2F8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9700 1.58186e-06 4.55187e-06 724.755 724.755 724.755 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6946DD27-147E-4827-B5F1-29DE8C3422FA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9800 1.58176e-06 4.55179e-06 724.755 724.755 724.755 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E6989CC-99FF-432E-BBC4-9500622BBDE2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
9900 1.58165e-06 4.55171e-06 724.754 724.754 724.754 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46D792F9-7D84-4592-BF13-A3DE7785DACC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10000 1.58154e-06 4.55164e-06 724.754 724.754 724.754 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D0E0031-93A0-4E1A-9280-ECECE584DDD1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10100 1.58143e-06 4.55156e-06 724.754 724.754 724.754 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCEF885E-D7A2-4295-BE05-28488B11E9F1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10200 1.58133e-06 4.55149e-06 724.754 724.754 724.754 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24668FF8-689A-429B-8122-40F643781F3B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10300 1.58122e-06 4.55142e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B03F93FA-73E7-4508-BA86-9F93A74A4C4B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10400 1.58111e-06 4.55135e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 149BF2F3-C351-4722-A2BA-A9D26E516C6B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10500 1.581e-06 4.55128e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DAAAFF0-FB7B-46CE-AEA7-F5DB5F90E669
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10600 1.58089e-06 4.55121e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C10FE181-8B40-4C1F-A34F-B1334AE0852B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10700 1.58079e-06 4.55115e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B95BE43-952C-4E95-B70B-8B3968C6F738
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10800 1.58068e-06 4.55108e-06 724.753 724.753 724.753 724.773 724.773 724.773 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B8110BF-D5DA-4A7D-8509-036D11CE2A4D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
10900 1.58057e-06 4.55102e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9F78AF7-7551-4FD1-99A4-6B61776A40B9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11000 1.58046e-06 4.55095e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B59E78C-49E6-4233-8642-7336544971AF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11100 1.58035e-06 4.55089e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F048EF2-F7D7-4D2C-9BC4-900FBB73D992
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11200 1.58024e-06 4.55083e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 708D50B6-C28A-40FD-B298-FB77C3119902
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11300 1.58014e-06 4.55076e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C5E1BAF-0EF0-4455-83A0-EC3EDC87D0A8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11400 1.58003e-06 4.5507e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EFA49BE-96C5-4653-8AA4-040ADFDF378D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11500 1.57992e-06 4.55064e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB13264C-EB74-4E39-BF83-7D5DCC4C6EA2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11600 1.57981e-06 4.55058e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F7C0A85-A106-4B35-8324-112CB8D3FCFE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11700 1.5797e-06 4.55052e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16D58826-7111-4DAE-A8BF-9A05F3015999
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11800 1.57959e-06 4.55046e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73FBDC2B-5BA0-4224-AB21-9C05AF98AA79
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
11900 1.57949e-06 4.5504e-06 724.753 724.753 724.753 724.774 724.774 724.774 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29A919B7-4A9C-41A8-B223-8FC15172720C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12000 1.57938e-06 4.55035e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22C47BB2-F0B5-4878-AC47-A0A0D286E82A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12100 1.57927e-06 4.55029e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69FF7DFD-CB46-4D28-8CA8-87D9E6E25426
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12200 1.57916e-06 4.55023e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34FE8050-0AB4-4D22-8E86-E61454339B3B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12300 1.57905e-06 4.55017e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7313715-ECF3-4FC2-9EE1-A7A199C456A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12400 1.57895e-06 4.55011e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4291E50-8344-4731-B00B-7FEC614FCEB8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12500 1.57884e-06 4.55006e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35769AB0-D474-4AE2-94DC-83ED271E4B33
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12600 1.57873e-06 4.55e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16EBADE5-9BD0-4D2A-A969-B1D10C900AAD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12700 1.57862e-06 4.54994e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 599E5E63-E270-4EF7-BCA8-3AA166EC62E4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12800 1.57852e-06 4.54988e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5491B983-502B-4729-9CC8-C8A622EC1F20
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
12900 1.57841e-06 4.54983e-06 724.753 724.753 724.753 724.775 724.775 724.775 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A41B89BB-39DA-4BC7-88E6-0A78B17BE5E0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13000 1.5783e-06 4.54977e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 484D784C-287D-4705-876A-253566640A3A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13100 1.5782e-06 4.54972e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D888109-4B3B-4910-99C3-1D106659D3BF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13200 1.57809e-06 4.54966e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7129ED1-9897-4CC8-B665-EBE1313C010C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13300 1.57799e-06 4.5496e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7ED21995-2278-4C4A-85FD-97E95F51F663
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13400 1.57788e-06 4.54955e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF4328CD-4B00-482F-B4C9-03CC3FD1E61F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13500 1.57777e-06 4.54949e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC411CF9-DEDF-44E4-80BF-CF08296F6DBA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13600 1.57767e-06 4.54944e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2526A94-4502-474E-8785-64BF26AB8BBF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13700 1.57756e-06 4.54938e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C89543-9BD1-4770-B906-096AD40CF8FE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13800 1.57746e-06 4.54933e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E84D2AA1-4E4C-49C5-8A95-70EAD806C7B6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
13900 1.57735e-06 4.54927e-06 724.754 724.754 724.754 724.776 724.776 724.776 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98547CDF-99BB-4804-9A03-1F1053D6B4D1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14000 1.57725e-06 4.54921e-06 724.754 724.754 724.754 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04B3F0A6-32FC-42D3-BE38-D7C26A3E346C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14100 1.57715e-06 4.54916e-06 724.754 724.754 724.754 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8DFF91E-99AE-46E5-B784-F09938A98D89
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14200 1.57704e-06 4.5491e-06 724.754 724.754 724.754 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78DE3083-CEB5-45D5-84ED-6E9040B7409D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14300 1.57694e-06 4.54905e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A43BEB7-F2B1-406C-9BD5-ED94E935739F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14400 1.57683e-06 4.54899e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23E3F10F-C29F-40A1-9C42-F611FEDD81D4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14500 1.57673e-06 4.54894e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 022C205E-833C-4A89-8B6D-B3EC2C68F575
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14600 1.57663e-06 4.54889e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07662BB3-E087-4809-98F0-2B86031EA4CC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14700 1.57652e-06 4.54883e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 827C6FAA-A2D7-455D-BB11-C62A8820AD7F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14800 1.57642e-06 4.54878e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23AE1D0E-78AE-4960-871D-43F2CC9CEEDF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
14900 1.57632e-06 4.54872e-06 724.755 724.755 724.755 724.777 724.777 724.777 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D51382F0-738A-41FC-AD6A-08987BC68AEF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15000 1.57622e-06 4.54867e-06 724.755 724.755 724.755 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DE3549A-73C4-42FD-A5EC-3EA756B8739E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15100 1.57611e-06 4.54861e-06 724.755 724.755 724.755 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DEE1B5F-E108-4818-84BA-9A556277AABC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15200 1.57601e-06 4.54856e-06 724.755 724.755 724.755 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7D8D20D-C98A-4994-A537-30F87368C0C8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15300 1.57591e-06 4.54851e-06 724.755 724.755 724.755 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DECED0BA-0F05-48AA-8E58-E2EAD74E775C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15400 1.57581e-06 4.54845e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0881CD3-0B93-49C8-B60A-9C5BB7E7C6F3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15500 1.57571e-06 4.5484e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 524119D2-6AE2-477A-ABFC-FA6067D9ED30
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15600 1.57561e-06 4.54834e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A5D89A3-519F-4AD0-82FE-A6D6DC0863FC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15700 1.57551e-06 4.54829e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 771E3713-BD6D-469F-846F-1B10582D906C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15800 1.5754e-06 4.54824e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CD0A3F9-5DB0-4957-A2D8-347381202AEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
15900 1.5753e-06 4.54818e-06 724.756 724.756 724.756 724.778 724.778 724.778 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 863FBE01-3C0B-4023-A3BA-CC100A574594
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16000 1.5752e-06 4.54813e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6194AF42-55F3-4B1C-B139-D73F36EC9A59
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16100 1.5751e-06 4.54808e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA67F3B3-3D06-4F2F-921D-8950F6970362
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16200 1.575e-06 4.54802e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 076DB735-1F4B-4A33-A5C0-CA3D399507FF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16300 1.5749e-06 4.54797e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEFCEFCC-A497-419C-AA06-D7B4C37A805C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16400 1.5748e-06 4.54792e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41413B15-A2C9-42DC-A31A-7EBDB28E665E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16500 1.5747e-06 4.54786e-06 724.756 724.756 724.756 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEEFED5A-9D50-4374-96B1-6DABD4334A1A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16600 1.57461e-06 4.54781e-06 724.757 724.757 724.757 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A2D0FF9-7040-40DF-9486-FD926FF4A155
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16700 1.57451e-06 4.54776e-06 724.757 724.757 724.757 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BD95FA9-E3F8-441B-BFBA-18074C64A4F7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16800 1.57441e-06 4.5477e-06 724.757 724.757 724.757 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21CF85BA-6143-45DD-BD06-FE5D1879B2B8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
16900 1.57431e-06 4.54765e-06 724.757 724.757 724.757 724.779 724.779 724.779 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8591B22D-F5E0-44A5-B1C2-28DCC667013D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17000 1.57421e-06 4.5476e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B0B258D-35FC-4438-A4DF-00D3C6F04B4A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17100 1.57411e-06 4.54755e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C24F5C32-A70A-4566-96CB-5840708BEA9D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17200 1.57402e-06 4.54749e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 833BB2F9-BC31-47A4-8D46-6B1C241F3493
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17300 1.57392e-06 4.54744e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7986829-8DAB-49EC-8734-96FEADD44D66
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17400 1.57382e-06 4.54739e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E245BC80-AEED-47E1-A6C5-4C105A9BE611
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17500 1.57372e-06 4.54734e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CE68744-63C7-44AA-8DA3-2A5BD6D3A328
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17600 1.57363e-06 4.54728e-06 724.757 724.757 724.757 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B8921AE-68B0-4996-86E9-E4FA438B91FB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17700 1.57353e-06 4.54723e-06 724.758 724.758 724.758 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1598D035-F670-4BE1-BED6-7E5451F0A8AB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17800 1.57343e-06 4.54718e-06 724.758 724.758 724.758 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6E12C12-F342-4467-8230-4127E5C7BC8C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
17900 1.57334e-06 4.54713e-06 724.758 724.758 724.758 724.78 724.78 724.78 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F88F2B6-2D41-465E-9292-94B6F5C19896
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18000 1.57324e-06 4.54707e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D9FB109-B57F-4DEB-A5BE-F3A6B3903F8C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18100 1.57314e-06 4.54702e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D74111A-E121-41EA-A718-EC2DA391F3B0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18200 1.57305e-06 4.54697e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DA1FE17-5358-469F-807C-F6E06BC0400C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18300 1.57295e-06 4.54692e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8797613-0360-4961-80F5-1F1BEDE78A97
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18400 1.57286e-06 4.54687e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACB59E7F-9B24-4E9C-ACA8-E21EAEF29AF7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18500 1.57276e-06 4.54681e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12B444A3-09CD-434A-B687-FEBB6B8E8BE6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18600 1.57267e-06 4.54676e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1559C50-77D1-478C-9D22-BBFF20B6FE78
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18700 1.57257e-06 4.54671e-06 724.758 724.758 724.758 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A858DA8-F46D-41DB-A03E-59540B89141A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18800 1.57248e-06 4.54666e-06 724.759 724.759 724.759 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 226A8872-343E-45A2-91EB-C2AEDBFB05FC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
18900 1.57238e-06 4.54661e-06 724.759 724.759 724.759 724.781 724.781 724.781 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E707CF70-4DE6-4426-ACCE-BF11D602DF8A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19000 1.57229e-06 4.54656e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F8B21A6-9E0E-495D-81B2-5C9BABE3F306
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19100 1.5722e-06 4.54651e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AECC4F9-49BF-4239-BBC9-D53FFF3CBA5B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19200 1.5721e-06 4.54645e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AC9D813-E7DF-49A2-8AB5-965680F34BA6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19300 1.57201e-06 4.5464e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EED58422-7219-459C-B2AC-A97FB09871A7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19400 1.57191e-06 4.54635e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3008970-EA3B-4518-BF00-6E7B7A369169
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19500 1.57182e-06 4.5463e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0FB3874-ED5D-42BE-891E-8E5FDDBEBC2D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19600 1.57173e-06 4.54625e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3E7AAE3-FD6E-4E0C-9771-6D409E760BB3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19700 1.57164e-06 4.5462e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7478004D-5066-4E03-A32A-AE92CF821E25
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19800 1.57154e-06 4.54615e-06 724.759 724.759 724.759 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC53D6DA-6B71-4845-B70A-5DBAA7D20213
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
19900 1.57145e-06 4.5461e-06 724.76 724.76 724.76 724.782 724.782 724.782 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF37C3E2-F7B5-48A3-83C7-D7FB1E7A8BD4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20000 1.57136e-06 4.54605e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B490D03-19E5-4D79-97A2-ED150C9FB76B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20100 1.57127e-06 4.546e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CDC0E0F-2CE5-4D69-BEA2-1A7AD860BCD6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20200 1.57117e-06 4.54595e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C2D0342-51BB-4F5A-A9A2-E7B32AFEC1DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20300 1.57108e-06 4.5459e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEFDBC79-8083-477B-8CBA-3CEED816DE22
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20400 1.57099e-06 4.54585e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB158AF0-E11B-4C83-928F-FEFF6415DFF7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20500 1.5709e-06 4.5458e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55BD02A0-CE37-40E2-9E03-B7E4C7AD03A3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20600 1.57081e-06 4.54575e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D306527E-C2C6-4836-97F1-F1A8FB550C43
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20700 1.57072e-06 4.54569e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0261461E-A77F-4057-BD4E-033128E12169
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20800 1.57063e-06 4.54564e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1D56DF4-FA19-405E-BBE4-D899BABA9FBA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
20900 1.57054e-06 4.54559e-06 724.76 724.76 724.76 724.783 724.783 724.783 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5573A2D-3200-4E4D-9872-D0D49E6F19A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21000 1.57045e-06 4.54554e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBBE8270-AD2C-4613-9D74-71D2331DEF58
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21100 1.57036e-06 4.5455e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1284C5AF-4159-4A55-9FCF-721F19E311EA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21200 1.57027e-06 4.54545e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F825F0C2-FE29-4332-9EC4-89654B6C2955
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21300 1.57018e-06 4.5454e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD365C5F-CF1B-48C1-A16F-0D076A9D1C44
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21400 1.57009e-06 4.54535e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B082357-5BDB-4A3E-A7F7-247017977C33
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21500 1.57e-06 4.5453e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FBA51EA-9D9B-4B57-8C5C-6E48A88B4B1E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21600 1.56991e-06 4.54525e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E862F4D-C06B-43B3-90FD-6214DC6EFDB9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21700 1.56982e-06 4.5452e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4DA60A7-4774-48B7-9AF6-3C2E0CC07105
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21800 1.56973e-06 4.54515e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 757E8CD6-7B63-4436-9E0B-226A36AE158E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
21900 1.56964e-06 4.5451e-06 724.761 724.761 724.761 724.784 724.784 724.784 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25DF47B5-2DCF-4694-85AF-601ABAF0820F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22000 1.56955e-06 4.54505e-06 724.761 724.761 724.761 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DECF567-2B4F-4F0C-A933-98056CC77495
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22100 1.56946e-06 4.545e-06 724.761 724.761 724.761 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A44BBB4-3F0C-4A02-9AA1-E2A933A2756A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22200 1.56938e-06 4.54495e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3906DFA0-187E-4907-93E8-0012B83D8AC9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22300 1.56929e-06 4.5449e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55C4163F-1897-4C74-9FA1-CB1DA16062C8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22400 1.5692e-06 4.54485e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7561671D-4822-4AB7-90C8-200EB95A2E7E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22500 1.56911e-06 4.5448e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3F4330A-C0E0-4153-9D29-28F5F5E5DEB3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22600 1.56903e-06 4.54476e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25B399FD-2673-4898-A642-65848A5D2F49
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22700 1.56894e-06 4.54471e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF4D27A0-7D41-4D09-BF91-EE3E90E9DFAB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22800 1.56885e-06 4.54466e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F91B5599-066B-49B7-8368-A63A814C1EB5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
22900 1.56876e-06 4.54461e-06 724.762 724.762 724.762 724.785 724.785 724.785 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54A573ED-A1F3-423C-A790-051265F3CB99
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23000 1.56868e-06 4.54456e-06 724.762 724.762 724.762 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 279C6A49-9FAA-4F3B-B8CC-AD9831C459C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23100 1.56859e-06 4.54451e-06 724.762 724.762 724.762 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 003F3D5D-475C-4672-973A-3F5836852AAC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23200 1.5685e-06 4.54446e-06 724.762 724.762 724.762 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81070D2F-DCF6-422E-8193-F78F232681F0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23300 1.56842e-06 4.54442e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E827407-3F22-4DCA-A28B-793634F2BDA0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23400 1.56833e-06 4.54437e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC085F49-F79C-4B0D-AD46-CBFD531D3843
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23500 1.56825e-06 4.54432e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94C63F73-5304-4162-B540-F95954186A45
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23600 1.56816e-06 4.54427e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B930F7E-B603-4865-BC91-807E61435341
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23700 1.56808e-06 4.54422e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74041B5C-FFDF-4889-A89E-F83721E36CDC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23800 1.56799e-06 4.54418e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A51D08D8-202B-4A98-BC0A-3ADBE9791A52
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
23900 1.56791e-06 4.54413e-06 724.763 724.763 724.763 724.786 724.786 724.786 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1014366E-7BA3-4724-9842-522822282C8E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24000 1.56782e-06 4.54408e-06 724.763 724.763 724.763 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67DAB67F-1DA9-4699-B831-BCEC03EE8526
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24100 1.56774e-06 4.54403e-06 724.763 724.763 724.763 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A2D56BB-610F-4183-BDD6-4852B6B53172
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24200 1.56765e-06 4.54398e-06 724.763 724.763 724.763 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52386900-B4C6-43E8-9904-37C77839744E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24300 1.56757e-06 4.54394e-06 724.763 724.763 724.763 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6906BAD3-28B6-4BD3-9226-5FCD70BEB726
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24400 1.56748e-06 4.54389e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D83D2FE1-0243-48C6-8848-A36BAAA330D2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24500 1.5674e-06 4.54384e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DAE60A1-0081-4EE6-9AB5-98125D9A1710
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24600 1.56731e-06 4.54379e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD6140FB-E2B6-4728-BF63-3DE1762BAF56
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24700 1.56723e-06 4.54375e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C359129-A3DB-468D-843A-C098E30B6E78
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24800 1.56715e-06 4.5437e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A9518D9-C20F-4FBA-A06E-BA67C61D1422
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
24900 1.56706e-06 4.54365e-06 724.764 724.764 724.764 724.787 724.787 724.787 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE3E7660-9790-4014-AA22-046AAE8830AB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25000 1.56698e-06 4.5436e-06 724.764 724.764 724.764 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2F51956-8CA9-417A-8C46-5C05074B23D2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25100 1.5669e-06 4.54356e-06 724.764 724.764 724.764 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F589642-E97A-430A-9154-5A57A83A085C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25200 1.56681e-06 4.54351e-06 724.764 724.764 724.764 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDA22F06-CE7B-4838-A816-82434C97E355
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25300 1.56673e-06 4.54346e-06 724.764 724.764 724.764 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0BEACE0-2037-4C48-8DE5-56D901E828B2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25400 1.56665e-06 4.54342e-06 724.764 724.764 724.764 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C01A9FF-0B84-49F5-99C8-BCB8398D14AC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25500 1.56657e-06 4.54337e-06 724.765 724.765 724.765 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7483A6C5-5219-4FA0-95AC-BACDAE190605
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25600 1.56649e-06 4.54332e-06 724.765 724.765 724.765 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29061C37-FD73-4EA3-8609-E3B7A2A4E6EA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25700 1.5664e-06 4.54328e-06 724.765 724.765 724.765 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E744F3D-AFA7-4BD0-A3F6-71566128FDB4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25800 1.56632e-06 4.54323e-06 724.765 724.765 724.765 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31A372F8-C686-432A-9183-D5EFAA517BBC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
25900 1.56624e-06 4.54318e-06 724.765 724.765 724.765 724.788 724.788 724.788 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37C1F16F-F968-4236-BFEF-F71BED8879D7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26000 1.56616e-06 4.54314e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10D55954-E50B-40DB-AA5C-95A0CC347CDD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26100 1.56608e-06 4.54309e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCEADFF8-39A1-4ADC-B875-59719A89AB24
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26200 1.566e-06 4.54304e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4FE2D30-2361-4A03-B8B9-C7B30BBD2D6F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26300 1.56591e-06 4.543e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5349045A-78D4-4B19-88E9-486CFBF5CDDE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26400 1.56583e-06 4.54295e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A3696A5-EA92-4469-93CA-5B8764936F14
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26500 1.56575e-06 4.54291e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECC001FA-7CB7-40AB-9D27-485CE6F9F5C8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26600 1.56567e-06 4.54286e-06 724.765 724.765 724.765 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6706EC7-44AE-479B-80CF-C15979E15A6A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26700 1.56559e-06 4.54281e-06 724.766 724.766 724.766 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09E11D5D-8BBB-4D23-A3FD-027CDF549857
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26800 1.56551e-06 4.54277e-06 724.766 724.766 724.766 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55FD6BCF-EBA4-45D1-9EC4-EF999B606402
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
26900 1.56543e-06 4.54272e-06 724.766 724.766 724.766 724.789 724.789 724.789 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8712C1A6-7B12-46BD-B2A3-D2215C533772
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27000 1.56535e-06 4.54268e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1009FB8F-A0AF-4197-8E7A-CEA629AC678B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27100 1.56527e-06 4.54263e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 925D0651-24FC-4A53-9F0D-ADFF56424701
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27200 1.56519e-06 4.54259e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C72DAC0-01A6-451D-864A-9EC487527788
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27300 1.56511e-06 4.54254e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6CCF788-36F6-4300-AEF0-23B429BCD3FB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27400 1.56503e-06 4.54249e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75D32836-6D53-4717-B45E-F27393165092
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27500 1.56495e-06 4.54245e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01DB83ED-168C-4EB4-9395-7AF93F6B7104
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27600 1.56488e-06 4.5424e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BBD8E8D-1D10-4A28-AD03-DB83E3E4EB6B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27700 1.5648e-06 4.54236e-06 724.766 724.766 724.766 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F43599E7-E374-4B37-A6E5-81C488017D2B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27800 1.56472e-06 4.54231e-06 724.767 724.767 724.767 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 046A6739-8AE5-4BA8-9092-99F2B53548B2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
27900 1.56464e-06 4.54227e-06 724.767 724.767 724.767 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 398ED80F-2AC0-445B-B544-DFEEFC36BF0C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28000 1.56456e-06 4.54222e-06 724.767 724.767 724.767 724.79 724.79 724.79 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE70C4B0-75A1-4A65-8C4E-4706AA901893
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28100 1.56448e-06 4.54218e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60114E17-5DC3-4B98-954A-A0F3BD8F2AE7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28200 1.56441e-06 4.54213e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99F3C405-4D57-470E-AA5D-E0A5DADA48B0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28300 1.56433e-06 4.54209e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A060C68-5C63-40BD-BE64-7250A4CF86EA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28400 1.56425e-06 4.54204e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 708CFF57-0F14-4945-97D1-C0C33ACBF280
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28500 1.56417e-06 4.542e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92729783-2C5C-4897-AAA1-483D08715ED1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28600 1.5641e-06 4.54195e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44FE6F83-4390-41B8-AA96-E7CE8F0E04A0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28700 1.56402e-06 4.54191e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EEDCBAE-B3FF-471D-9A7B-B7B94284C26F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28800 1.56394e-06 4.54187e-06 724.767 724.767 724.767 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F90EBE08-2CBA-4667-836F-7A19EA2BE96D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
28900 1.56386e-06 4.54182e-06 724.768 724.768 724.768 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3B7869E-401A-4844-8187-E1C252FA42B9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29000 1.56379e-06 4.54178e-06 724.768 724.768 724.768 724.791 724.791 724.791 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29BD446B-EA3C-4BB5-A348-CD2AB284CEE7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29100 1.56371e-06 4.54173e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B2F2E8F-6936-4A86-A055-A77834EC67D3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29200 1.56363e-06 4.54169e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9560D045-8F3B-402C-A919-C16C0EEA3861
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29300 1.56356e-06 4.54164e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C61A015-B615-4FA2-90EF-0BCED45BAD9A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29400 1.56348e-06 4.5416e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE06595C-6948-4020-BB40-2ACC0DEC0C92
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29500 1.56341e-06 4.54156e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9E639EA-CAF2-4BFC-BB08-EA27962862A2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29600 1.56333e-06 4.54151e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C747F94B-ECA7-471C-853F-6A7FEB47497E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29700 1.56326e-06 4.54147e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0953D3-EDB2-47CA-BBB0-C13915676208
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29800 1.56318e-06 4.54142e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DD41D4D-D4D5-4F2A-AEDF-41F630D8A7BC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
29900 1.5631e-06 4.54138e-06 724.768 724.768 724.768 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 045E1BCB-2E60-472C-98BB-EEFD4F76EA86
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30000 1.56303e-06 4.54134e-06 724.769 724.769 724.769 724.792 724.792 724.792 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94D63028-54BC-4C8B-AE47-7AA4E61A8FC3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30100 1.56295e-06 4.54129e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 585BB91A-92CB-4822-8A90-2F1570185FE8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30200 1.56288e-06 4.54125e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 038DF6EE-179D-407B-96FB-5186DB3C8803
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30300 1.5628e-06 4.54121e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15DA2651-E86E-48DC-BFBF-BE6E6947ED76
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30400 1.56273e-06 4.54116e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4A4D7E1-B594-4C46-B1C9-086186A39FD2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30500 1.56266e-06 4.54112e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C34BB17B-3AB5-42C7-BA4C-848FB888A13B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30600 1.56258e-06 4.54108e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19EE09CF-8711-492D-B24A-F08313D336DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30700 1.56251e-06 4.54103e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA10D183-C10D-438E-9E04-6A5C4F5854B2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30800 1.56243e-06 4.54099e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 223BB5B6-DD92-4C07-B0E2-CCD1EDACC371
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
30900 1.56236e-06 4.54095e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 634F09FD-3E69-45CC-985D-64FAC55A3A2A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31000 1.56229e-06 4.5409e-06 724.769 724.769 724.769 724.793 724.793 724.793 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FB52AC1-8824-4B8B-A8EA-DC92067F0B4F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31100 1.56221e-06 4.54086e-06 724.769 724.769 724.769 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11A361C9-B79D-49A9-8BE2-7D0421A522A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31200 1.56214e-06 4.54082e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB519468-338F-4708-A2EB-C22CC59E021F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31300 1.56207e-06 4.54078e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DF7F93A-420B-4B9D-88F7-D26CEF67047E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31400 1.56199e-06 4.54073e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C0CC5D6-1A4D-4B9A-B55F-83F52C4F2F33
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31500 1.56192e-06 4.54069e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADA45A65-C425-4586-9783-770ED8AC2476
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31600 1.56185e-06 4.54065e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D99B54C-D202-4B1F-A8FE-96F22B9E0D63
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31700 1.56177e-06 4.54061e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24A0648C-E759-4499-BED4-D9EDCDA72E78
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31800 1.5617e-06 4.54056e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C43F5281-F315-4F0E-AD11-CE603D3ED430
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
31900 1.56163e-06 4.54052e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE0DEAC1-32B9-477D-AD5D-6B81BBBAC9FA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32000 1.56156e-06 4.54048e-06 724.77 724.77 724.77 724.794 724.794 724.794 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A0149EA-2231-4BB5-B05A-300DC9208C87
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32100 1.56148e-06 4.54044e-06 724.77 724.77 724.77 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97D30017-A919-49ED-80BF-F1051FB3F33B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32200 1.56141e-06 4.54039e-06 724.77 724.77 724.77 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CDBB8CC-8035-4FF6-B23A-3470B8963858
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32300 1.56134e-06 4.54035e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E427BF7B-2BB5-44EC-83A6-2FADEED0C93D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32400 1.56127e-06 4.54031e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1CD050A-517C-4046-AF99-535D20E7C1AF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32500 1.5612e-06 4.54027e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D0C05EB-CD96-4BA0-9E8C-FE374452B560
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32600 1.56113e-06 4.54023e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AC4E753-5620-463C-BA6E-3283EB40D14A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32700 1.56106e-06 4.54018e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 763EDC4B-B575-4D07-87B4-63C05D5EE952
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32800 1.56098e-06 4.54014e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A587701D-CB57-4CE8-81F2-A4C72C38DF22
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
32900 1.56091e-06 4.5401e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4068DB7E-3220-4212-92B0-86B1CBE6116A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33000 1.56084e-06 4.54006e-06 724.771 724.771 724.771 724.795 724.795 724.795 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D48F884E-9151-4DA8-BFE5-5C13663428BA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33100 1.56077e-06 4.54002e-06 724.771 724.771 724.771 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B850DED5-77DA-492A-9345-51E027360AF1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33200 1.5607e-06 4.53998e-06 724.771 724.771 724.771 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA2CD595-5464-4669-8010-35FDB82CC18F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33300 1.56063e-06 4.53993e-06 724.771 724.771 724.771 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 161ADCCD-D80D-4A26-B364-9664F4E8AA28
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33400 1.56056e-06 4.53989e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EBF3D79-3C08-4674-8597-59FB4519724B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33500 1.56049e-06 4.53985e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36E32E37-87EA-4F8B-8F92-21921D41492B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33600 1.56042e-06 4.53981e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94A90ECD-987D-4CB3-A7E9-66CC6CFC5EE5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33700 1.56035e-06 4.53977e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3F04C6A-4EEE-4E29-A694-F67E9E5D6B5D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33800 1.56028e-06 4.53973e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85B07FCF-4F07-4074-B6B9-39640C086FA1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
33900 1.56021e-06 4.53969e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0321BFFD-A921-46E7-B409-4A128C910EE9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34000 1.56014e-06 4.53965e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE51F63B-91F3-48E6-86AF-3144D0FA7277
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34100 1.56007e-06 4.5396e-06 724.772 724.772 724.772 724.796 724.796 724.796 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11EC2DAE-F77D-4A4B-A759-0078E768B781
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34200 1.56e-06 4.53956e-06 724.772 724.772 724.772 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F3A738F-357D-4E2D-AA4E-7407135B6B85
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34300 1.55994e-06 4.53952e-06 724.772 724.772 724.772 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8ED83225-D0D9-4424-A997-7B7600D41F8B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34400 1.55987e-06 4.53948e-06 724.772 724.772 724.772 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97E2858B-C16F-4433-A0DC-777F559A5DEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34500 1.5598e-06 4.53944e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3E0F81D-2643-4A91-8C87-FDBFB81A277A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34600 1.55973e-06 4.5394e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B58B1243-8165-436D-BD38-2DB078F6DE73
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34700 1.55966e-06 4.53936e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E484EA17-B2A6-42F2-A604-F54811702FD2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34800 1.55959e-06 4.53932e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 448083D7-D1F1-4B50-9096-9C9B59B65AE0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
34900 1.55952e-06 4.53928e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 402F1B5A-EB10-4E0C-B1A2-08B48DE01978
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35000 1.55946e-06 4.53924e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F363E9F-7764-48DC-9941-273D1F71D430
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35100 1.55939e-06 4.5392e-06 724.773 724.773 724.773 724.797 724.797 724.797 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70A2D649-2323-4EB6-A684-676FD00BE3FE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35200 1.55932e-06 4.53916e-06 724.773 724.773 724.773 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F7522CC-C9EF-41F6-8C8D-5182D772D476
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35300 1.55925e-06 4.53912e-06 724.773 724.773 724.773 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34BD5FF4-92AF-43CD-A8F7-9A9F8E29ACE6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35400 1.55919e-06 4.53908e-06 724.773 724.773 724.773 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1EF9387-A998-4D13-93A6-7202FDE7238F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35500 1.55912e-06 4.53904e-06 724.773 724.773 724.773 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A90261E-A785-4085-834F-2FAE055E5D86
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35600 1.55905e-06 4.539e-06 724.773 724.773 724.773 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55BEE466-2743-408B-812B-E8423B95959B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35700 1.55898e-06 4.53896e-06 724.774 724.774 724.774 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D390369-0D1A-41EB-A1D6-0A08708375B2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35800 1.55892e-06 4.53892e-06 724.774 724.774 724.774 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1851294D-7BB6-4E5B-938F-68FD77E47105
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
35900 1.55885e-06 4.53888e-06 724.774 724.774 724.774 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3336853-729A-41AC-A34E-3FF77C8759DE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36000 1.55878e-06 4.53884e-06 724.774 724.774 724.774 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FC3718C-B0D6-4659-B59B-825A8296C569
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36100 1.55872e-06 4.5388e-06 724.774 724.774 724.774 724.798 724.798 724.798 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D14793FF-3133-48A8-B878-EC27624D88A5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36200 1.55865e-06 4.53876e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2126677-5D78-4733-928C-C4310E801F43
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36300 1.55858e-06 4.53872e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4DD14B5-A137-4B82-A07F-59C62BFA7A91
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36400 1.55852e-06 4.53868e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC3B261C-F46E-4F68-A289-93C817E01442
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36500 1.55845e-06 4.53864e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11F59A8A-6CDD-4EB2-B3B2-17105A3D8A4C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36600 1.55839e-06 4.5386e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF9457D8-CD0F-41BE-853D-3BEAC6AAC982
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36700 1.55832e-06 4.53856e-06 724.774 724.774 724.774 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4185B5D1-E732-4899-8B91-16ED3257F747
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36800 1.55825e-06 4.53852e-06 724.775 724.775 724.775 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55D56C54-B203-4466-8462-09000A286159
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
36900 1.55819e-06 4.53848e-06 724.775 724.775 724.775 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF2D6D43-988A-4C4B-86E1-51A5539892B5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37000 1.55812e-06 4.53845e-06 724.775 724.775 724.775 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 777A6789-2D61-41D7-94BC-271654864F4E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37100 1.55806e-06 4.53841e-06 724.775 724.775 724.775 724.799 724.799 724.799 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9C5465F-ACB9-45D3-932F-E2D984CBEAD2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37200 1.55799e-06 4.53837e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D8B2251-3E43-4AE6-A569-608EEB68DB94
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37300 1.55793e-06 4.53833e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71F54FCE-267A-4B51-B17B-EC81E62F217E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37400 1.55786e-06 4.53829e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 230ACAD0-E762-4D8C-9461-5BA73F12E300
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37500 1.5578e-06 4.53825e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 507B993E-F4DA-474F-9124-6D4FC4CBF6C1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37600 1.55773e-06 4.53821e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6A500E3-459A-4DB9-9B30-7D18E70E8C18
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37700 1.55767e-06 4.53817e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5668E2A-1E49-48E6-AB3D-B256762F9574
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37800 1.5576e-06 4.53814e-06 724.775 724.775 724.775 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B21D550F-71D7-47A7-926A-87EAE35B33C9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
37900 1.55754e-06 4.5381e-06 724.776 724.776 724.776 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F426098-2EF7-4DB9-AB9B-78D9544400AE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38000 1.55748e-06 4.53806e-06 724.776 724.776 724.776 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A03204A-1AA1-44F0-B3AA-056C6A0C7FFB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38100 1.55741e-06 4.53802e-06 724.776 724.776 724.776 724.8 724.8 724.8 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F3ED56F-613F-4E1A-9715-7183A41D7FAF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38200 1.55735e-06 4.53798e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A8528BA-7907-42AD-8E4B-5A5E258B011D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38300 1.55728e-06 4.53794e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26F57DF3-B8D9-4ABE-980C-710BD27CA7F8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38400 1.55722e-06 4.53791e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B05BD6B-A86C-4209-99A6-6DE9A1BE34F4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38500 1.55716e-06 4.53787e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B175C47-BC6E-4B80-9F7E-A92DC50546E4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38600 1.55709e-06 4.53783e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A95DAD8E-36E8-489F-8746-017468368CF5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38700 1.55703e-06 4.53779e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA9E0DA2-C32B-41E4-8BD0-7F8CC7F66459
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38800 1.55697e-06 4.53775e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8891AB9-F450-4AFB-B40F-D2D39209372F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
38900 1.5569e-06 4.53771e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9DDAC85-9F7B-4F72-B940-D05FD8223DB9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39000 1.55684e-06 4.53768e-06 724.776 724.776 724.776 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC1346D0-92CE-4AA6-916F-AA2EDA9B8CBC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39100 1.55678e-06 4.53764e-06 724.777 724.777 724.777 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E74C9643-5036-41AF-A397-B5519EBBB83D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39200 1.55672e-06 4.5376e-06 724.777 724.777 724.777 724.801 724.801 724.801 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 912EE290-7D39-4D15-9744-9860E0F932F5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39300 1.55665e-06 4.53756e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5205EE00-A472-4B41-A422-6DF5D0E6FFEF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39400 1.55659e-06 4.53753e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 449F0F8C-7A9B-48B9-BC2B-7E9B6BDC4839
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39500 1.55653e-06 4.53749e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AA0A52C-971A-479C-8889-948C3CA25DDA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39600 1.55647e-06 4.53745e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D3D72E0-1936-4B27-8F0C-D6677517D506
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39700 1.5564e-06 4.53741e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 938F0A12-3DCA-4C16-BA68-66DA1AAE4B3F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39800 1.55634e-06 4.53738e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ACF5421-0550-4798-90E3-A2617E883FC3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
39900 1.55628e-06 4.53734e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5E4B733-0B72-476B-8028-46A2EB2B5619
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40000 1.55622e-06 4.5373e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5F1AFB4-CA88-4B29-97B9-F24406675F4B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40100 1.55616e-06 4.53726e-06 724.777 724.777 724.777 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14149EE9-D7BF-4F02-AF36-F2BE1093005B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40200 1.5561e-06 4.53723e-06 724.778 724.778 724.778 724.802 724.802 724.802 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9F6268F-2B9D-40D3-BAFF-D4353DED95A6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40300 1.55604e-06 4.53719e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E89DB428-8AA6-45F4-B000-3B62E13E4D38
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40400 1.55597e-06 4.53715e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB00A644-0F57-4B5E-82B4-582F845BBD87
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40500 1.55591e-06 4.53712e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D482082-79FE-4DC1-92F6-688C27A0972B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40600 1.55585e-06 4.53708e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48D44C30-9754-4223-BADC-D445D66E0263
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40700 1.55579e-06 4.53704e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B432F793-310A-457E-8107-06A9230D1233
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40800 1.55573e-06 4.53701e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B6AC1D4-7BC0-4FF6-A913-050FB5CC5F85
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
40900 1.55567e-06 4.53697e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BD38D73-8D75-48AD-8CC4-3981E28628EF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41000 1.55561e-06 4.53693e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3733039-69DD-497C-8438-F96534D6E9FC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41100 1.55555e-06 4.5369e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0190D9B6-E410-48B1-9447-B4FBD9569047
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41200 1.55549e-06 4.53686e-06 724.778 724.778 724.778 724.803 724.803 724.803 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3FEE258-EEBB-463C-8630-96F389D92252
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41300 1.55543e-06 4.53682e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4DFB2F3-A2DF-41FF-9BEB-44A72130E877
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41400 1.55537e-06 4.53679e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C72FEECC-35AB-4920-A64F-6C21343A4B33
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41500 1.55531e-06 4.53675e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1429C34-58F8-4C05-BED5-403F5DA28670
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41600 1.55525e-06 4.53671e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 025DC536-357E-4ADB-A889-6BC2079D0BAE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41700 1.55519e-06 4.53668e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B94DD62-9131-4E05-A11C-7B95917E1A87
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41800 1.55513e-06 4.53664e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D7F1918-A499-415D-B46A-D788F5D4677B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
41900 1.55507e-06 4.53661e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43BA8257-3AE6-4C0B-B6B9-A5F02ED3FCE3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42000 1.55501e-06 4.53657e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70FA76F7-0757-43DC-ACCF-CD202102D04D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42100 1.55495e-06 4.53653e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F789918-2D6A-4C22-A629-B7C22DBCC2D8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42200 1.55489e-06 4.5365e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 389374F2-3AF2-42D2-915F-2600A6CC83B6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42300 1.55483e-06 4.53646e-06 724.779 724.779 724.779 724.804 724.804 724.804 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3864A9E-342C-4D26-8442-D554EC4E2E2F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42400 1.55477e-06 4.53643e-06 724.779 724.779 724.779 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEF8DDC9-9458-4FDA-8FE6-2C9BE559C302
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42500 1.55472e-06 4.53639e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8035CE3B-ADC0-4659-B821-2E02B762C93B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42600 1.55466e-06 4.53635e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2744BDA5-5834-4DE8-86E3-35D61FE12866
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42700 1.5546e-06 4.53632e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75DDCABC-9425-4B3E-90C1-C0EE6A40B841
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42800 1.55454e-06 4.53628e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23C0C463-2A01-4BD2-9446-A9387A95C0B7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
42900 1.55448e-06 4.53625e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B60041C5-EA8A-46F9-94E4-D8D7A01931A3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43000 1.55442e-06 4.53621e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 422F1C5D-BEE5-4FB8-A020-2F24A6CB7898
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43100 1.55437e-06 4.53618e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57FAE5DC-2633-4705-9E6F-E521C0602D5C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43200 1.55431e-06 4.53614e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE09E03E-1738-4B0B-98D6-BACD525F1ECC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43300 1.55425e-06 4.53611e-06 724.78 724.78 724.78 724.805 724.805 724.805 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A610744-95A5-413C-BFAE-146DAFB17834
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43400 1.55419e-06 4.53607e-06 724.78 724.78 724.78 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91EFCBAF-303B-49D5-81ED-0473A46A1778
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43500 1.55414e-06 4.53604e-06 724.78 724.78 724.78 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32115067-31E5-4B75-9692-702D096D7F43
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43600 1.55408e-06 4.536e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF2AC740-A5A6-47A9-9879-C7C1EFBD8555
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43700 1.55402e-06 4.53597e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FD67AA2-525E-49AB-AD0E-567ADAD5EEC2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43800 1.55396e-06 4.53593e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49FDF766-4A00-4949-8925-0AD35F161937
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
43900 1.55391e-06 4.5359e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B2391D0-E80B-45E9-8FA6-D51AD19C2035
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44000 1.55385e-06 4.53586e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 939B24DE-B70B-428A-B7EA-0F0F0BE3812E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44100 1.55379e-06 4.53583e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 552814AB-5649-4D0D-8F45-101DD1052CB9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44200 1.55373e-06 4.53579e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30B4708B-6606-4C3B-9276-46FA608D9DB9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44300 1.55368e-06 4.53576e-06 724.781 724.781 724.781 724.806 724.806 724.806 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 477C5825-A4A8-47CE-9691-439858A46F47
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44400 1.55362e-06 4.53572e-06 724.781 724.781 724.781 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7F1EB28-AC71-4B07-923B-478D73F2C8C7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44500 1.55356e-06 4.53569e-06 724.781 724.781 724.781 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99EAB144-5DEB-4658-B989-6D5602E2B364
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44600 1.55351e-06 4.53565e-06 724.781 724.781 724.781 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF40F63C-46E4-4DFE-BA30-B445EDE48B4C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44700 1.55345e-06 4.53562e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70E88178-16D9-4AC4-B81D-C4D839368995
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44800 1.5534e-06 4.53558e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF62850E-DF6F-4FA2-B41C-44F83C529FDB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
44900 1.55334e-06 4.53555e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77F64F5F-0C67-4D76-BB11-9D3065ADD533
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45000 1.55328e-06 4.53551e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79FEF72E-3587-4212-A5F7-3E43B8F4ECA3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45100 1.55323e-06 4.53548e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45F039FE-9E6A-4A5A-A7BD-B25830FA4D34
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45200 1.55317e-06 4.53545e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11ABCB03-C5A2-4F37-BCB1-E240682B11E8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45300 1.55312e-06 4.53541e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25BB8BFE-91A8-4C90-9849-184A5D5131F3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45400 1.55306e-06 4.53538e-06 724.782 724.782 724.782 724.807 724.807 724.807 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95E276F1-F79D-4406-A88C-A2F1CFB40DA0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45500 1.55301e-06 4.53534e-06 724.782 724.782 724.782 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8DD5A26-FDCD-4016-B594-4E170AF87579
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45600 1.55295e-06 4.53531e-06 724.782 724.782 724.782 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42A46500-85F2-479D-AFD2-90748D97CD5E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45700 1.5529e-06 4.53528e-06 724.782 724.782 724.782 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3B40F33-E697-4803-AFAB-DF5592DC4BAE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45800 1.55284e-06 4.53524e-06 724.782 724.782 724.782 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EED693D-7C1F-40A5-96CC-3266DB283D09
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
45900 1.55278e-06 4.53521e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D790E1F5-7803-45BA-8225-2DF7F1F822FF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46000 1.55273e-06 4.53517e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F863CF7-B0ED-4EAA-9972-2FD9403BD303
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46100 1.55268e-06 4.53514e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCF0A80F-C66A-46BA-B1A6-BFAB1A0C5DD9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46200 1.55262e-06 4.53511e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E2561D2-DB91-41F5-8F70-C1F2A284C4CA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46300 1.55257e-06 4.53507e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01F79874-97B5-4DFB-981C-BA2065559A0B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46400 1.55251e-06 4.53504e-06 724.783 724.783 724.783 724.808 724.808 724.808 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4610722-5446-4078-9DDD-FF7A4EA18E6D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46500 1.55246e-06 4.53501e-06 724.783 724.783 724.783 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C50F36B3-69BC-480D-8A0D-F60D6E3991FF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46600 1.5524e-06 4.53497e-06 724.783 724.783 724.783 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A759B463-CA8F-4173-B1D4-4446375C40A4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46700 1.55235e-06 4.53494e-06 724.783 724.783 724.783 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41D8542D-AE4F-42E0-B46A-553D11ABC10B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46800 1.55229e-06 4.53491e-06 724.783 724.783 724.783 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD45749E-7920-4D3A-A835-401515C81BEE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
46900 1.55224e-06 4.53487e-06 724.783 724.783 724.783 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07066E89-927A-4FD5-A473-440E3BD0F259
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47000 1.55219e-06 4.53484e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D596D05-1B97-463F-87B6-33E7AA83FD7D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47100 1.55213e-06 4.53481e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBE3DD8D-F56F-473C-A621-1A8A61998429
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47200 1.55208e-06 4.53477e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A213B88-6A35-4141-9A5E-607C1F2E2C7E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47300 1.55203e-06 4.53474e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AC81B31-79AC-47D3-81DD-AD5D9102420C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47400 1.55197e-06 4.53471e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 327B47EE-9A06-445C-ABBA-98E03EE3A720
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47500 1.55192e-06 4.53467e-06 724.784 724.784 724.784 724.809 724.809 724.809 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCB0B387-9C47-4A9B-9724-F72C4D29979F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47600 1.55187e-06 4.53464e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C522561-1211-4448-95D1-2375199BB12C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47700 1.55181e-06 4.53461e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C87ECD7-6198-48FB-A5E1-003B03D7048D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47800 1.55176e-06 4.53458e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 893C74DE-DDCC-49C5-B0E3-89C29D5A44C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
47900 1.55171e-06 4.53454e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54AD21E9-733A-44DF-B8B8-8FCF2C8F2FF4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48000 1.55165e-06 4.53451e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29350E91-36DB-4FC5-B036-C1397AAAC110
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48100 1.5516e-06 4.53448e-06 724.784 724.784 724.784 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E67159F-2874-4D3D-A38A-ACE049A10664
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48200 1.55155e-06 4.53444e-06 724.785 724.785 724.785 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1AF94C8-9E3D-46C6-B9E3-45D231F29758
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48300 1.5515e-06 4.53441e-06 724.785 724.785 724.785 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA135E8E-1FC7-46B4-8577-4B175D403CF4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48400 1.55144e-06 4.53438e-06 724.785 724.785 724.785 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AFD25D3-DF71-4606-8A3E-C4D18ADDD802
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48500 1.55139e-06 4.53435e-06 724.785 724.785 724.785 724.81 724.81 724.81 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4D853C0-FEAC-4BE8-A3CE-CB3CC8EDFCC0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48600 1.55134e-06 4.53432e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E62C610E-6094-4F61-A8C4-D19C081A0C81
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48700 1.55129e-06 4.53428e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BF692EB-7589-43A0-BA8E-93933D4FBB4C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48800 1.55123e-06 4.53425e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D4E6C82-8189-4A85-821A-319E9A4BF7D3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
48900 1.55118e-06 4.53422e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 823DA097-B022-42B4-BFAD-C5315CCB4023
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49000 1.55113e-06 4.53419e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EABB2578-3DA0-4E3F-90BB-68AC8B3993C3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49100 1.55108e-06 4.53415e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD35C671-786D-466F-8A15-E5776ADF3D34
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49200 1.55103e-06 4.53412e-06 724.785 724.785 724.785 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18DA5CC2-97D9-4DD1-9339-342840561E0A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49300 1.55098e-06 4.53409e-06 724.786 724.786 724.786 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6CC3B68-CD29-456A-9B82-842D63983A40
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49400 1.55092e-06 4.53406e-06 724.786 724.786 724.786 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF9E6AF5-A231-4EA3-8643-A83C1AD46DCD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49500 1.55087e-06 4.53403e-06 724.786 724.786 724.786 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F57CF66B-3622-4731-BC6D-169150318C08
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49600 1.55082e-06 4.53399e-06 724.786 724.786 724.786 724.811 724.811 724.811 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50A7A19C-B256-49B6-9502-EA980C0D7DF1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49700 1.55077e-06 4.53396e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEE031AC-5240-4F5B-A8D0-1DC14DBAE901
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49800 1.55072e-06 4.53393e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C3DBBCF-D302-453C-9F3D-96DA087690B0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
49900 1.55067e-06 4.5339e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F37B1375-E17B-4FDA-88AF-131B6CA6B927
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50000 1.55062e-06 4.53387e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B395AAA7-2557-425C-A116-E7C9E6DD87C6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50100 1.55057e-06 4.53384e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06596EEA-8B4F-4D51-804E-849B5492B18D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50200 1.55052e-06 4.5338e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE730079-023A-4A16-BB66-286DE1C490AE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50300 1.55047e-06 4.53377e-06 724.786 724.786 724.786 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8AFC9FD-A583-40F3-B467-7B2C5CED3FE9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50400 1.55042e-06 4.53374e-06 724.787 724.787 724.787 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA3A3428-7C77-4129-BE1E-C14432841902
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50500 1.55036e-06 4.53371e-06 724.787 724.787 724.787 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBADE6E8-19D8-4A0E-8134-489079390B68
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50600 1.55031e-06 4.53368e-06 724.787 724.787 724.787 724.812 724.812 724.812 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF634F0-CBF5-48B0-9E2E-BCED49489FAF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50700 1.55026e-06 4.53365e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDDA6BD5-D6E8-41BF-B8F2-778BCD1A97F5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50800 1.55021e-06 4.53362e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0CD5BB-F68B-4537-86BA-718A98682404
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
50900 1.55016e-06 4.53358e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9442FC37-33AD-4F3F-AF1A-0B4C66E7029F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51000 1.55011e-06 4.53355e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA1BEC1C-5292-44E5-8444-1334945812AC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51100 1.55006e-06 4.53352e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C6BC76E-840E-4487-97A0-8AF46E01BABF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51200 1.55001e-06 4.53349e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B30AFC4-ACE3-4ED1-96B7-A4CB60DBFC3E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51300 1.54996e-06 4.53346e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4313C40B-2855-496A-A392-9E2D2A528B9B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51400 1.54992e-06 4.53343e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60C9605C-B51A-4EE4-8FD6-563D24BA73A2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51500 1.54987e-06 4.5334e-06 724.787 724.787 724.787 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB1EB6D4-D3C6-4FDC-B934-A8D1410D5B98
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51600 1.54982e-06 4.53337e-06 724.788 724.788 724.788 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 733E7A0F-0810-40D4-9351-2F40E20DEBA5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51700 1.54977e-06 4.53334e-06 724.788 724.788 724.788 724.813 724.813 724.813 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32389C93-88A1-4F0B-8DA9-6321106A6407
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51800 1.54972e-06 4.53331e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A54688C-8905-4931-98C9-0A77C3A07B9C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
51900 1.54967e-06 4.53328e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63B51CF1-6461-4582-841E-B15D54268EAE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52000 1.54962e-06 4.53324e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65F4E42F-EB05-4DD4-BC35-FE6D1993CAB5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52100 1.54957e-06 4.53321e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81B11D84-5091-4FCF-A491-1BE2F5849020
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52200 1.54952e-06 4.53318e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21E6906A-2F09-4186-A01A-B4BF6C556FBD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52300 1.54947e-06 4.53315e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0A8135C-AE48-401A-8607-67359DD168C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52400 1.54943e-06 4.53312e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE9F779F-E98A-4FAE-9EA5-654A556C943A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52500 1.54938e-06 4.53309e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B54E5DF-A038-41D4-AAB3-97C19C2BA516
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52600 1.54933e-06 4.53306e-06 724.788 724.788 724.788 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85091C2D-708A-48BD-A668-876E9F322C71
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52700 1.54928e-06 4.53303e-06 724.789 724.789 724.789 724.814 724.814 724.814 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D745BF43-D35B-46B5-9CAB-924343674D82
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52800 1.54923e-06 4.533e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F83CC078-AF6E-422D-BE84-44134507B50E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
52900 1.54918e-06 4.53297e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0A60839-02AB-4006-9D65-55B4293EE8A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53000 1.54914e-06 4.53294e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28FA75BF-54E2-4DF2-988C-C99AE1DA240B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53100 1.54909e-06 4.53291e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4C358AA-4AEA-4603-B44C-71A68D30BEDD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53200 1.54904e-06 4.53288e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E644CEB-E4CA-4964-A8FF-98CD9BC18F40
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53300 1.54899e-06 4.53285e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F6C4E8C-7407-4003-8670-C00D71F2DC30
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53400 1.54894e-06 4.53282e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 339056F6-A6D0-44E5-86EE-FA1FDD4BE48F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53500 1.5489e-06 4.53279e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11036260-AEF0-495B-8355-EE8F164ED62D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53600 1.54885e-06 4.53276e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20570F67-2C8C-4636-900F-00B25F1C14DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53700 1.5488e-06 4.53273e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D783FD1-2EE4-41DB-955D-9EFB07B6C07C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53800 1.54875e-06 4.5327e-06 724.789 724.789 724.789 724.815 724.815 724.815 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA4B3189-C2BB-42B7-A5D3-2A097AAD33CB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
53900 1.54871e-06 4.53267e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1657555C-51D9-4FA5-879D-5F110B98EC6C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54000 1.54866e-06 4.53264e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 830B7F97-9479-4520-96A1-8634F05CE10A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54100 1.54861e-06 4.53261e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44C75BA4-A585-4FB7-8CE9-EA92D4D3C6DE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54200 1.54857e-06 4.53258e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1355BD38-135A-4C8B-8E58-113627F6B739
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54300 1.54852e-06 4.53255e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EF7DA08-1F57-4CA3-9158-A4B55362EFA1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54400 1.54847e-06 4.53252e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40F75361-B92C-4CF9-A80A-15A966D9288B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54500 1.54843e-06 4.53249e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBD18C5A-8610-460C-BCC3-89BDB3198B20
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54600 1.54838e-06 4.53247e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43256096-D915-46CC-9171-767EE54A2841
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54700 1.54833e-06 4.53244e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7F53332-836F-4038-B48B-4E3AC83DD557
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54800 1.54829e-06 4.53241e-06 724.79 724.79 724.79 724.816 724.816 724.816 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11A94309-7649-4EF4-9515-23B83EB94304
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
54900 1.54824e-06 4.53238e-06 724.79 724.79 724.79 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0B0A35E-EE59-4510-9E2F-D86137013DD0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55000 1.54819e-06 4.53235e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF0C2FAC-D81B-4FC1-8653-926B100959AB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55100 1.54815e-06 4.53232e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 423A8142-9D8E-471A-9D2A-3F156FEF5105
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55200 1.5481e-06 4.53229e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A29D89C8-D713-4D45-837E-2A534712914C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55300 1.54805e-06 4.53226e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9683881-4F44-43B5-8C58-BA2F6A0A7AB4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55400 1.54801e-06 4.53223e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83C21E8A-AB64-401B-AA5E-3D1A32007404
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55500 1.54796e-06 4.5322e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 012F2151-CF87-4495-98D5-F98D157C7834
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55600 1.54792e-06 4.53217e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16DCEF66-B382-46F3-9843-4A27577A9CAA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55700 1.54787e-06 4.53215e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB7666E4-1A79-4C74-8E04-F898A3C03494
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55800 1.54783e-06 4.53212e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FC8B562-8431-426C-B679-5371345CE7CD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
55900 1.54778e-06 4.53209e-06 724.791 724.791 724.791 724.817 724.817 724.817 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D65E9F39-AB77-4B43-824B-C81672A3FDCC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56000 1.54773e-06 4.53206e-06 724.791 724.791 724.791 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 997E54A1-2715-4E34-86FA-EFFB20780518
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56100 1.54769e-06 4.53203e-06 724.791 724.791 724.791 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2E8696F-74D3-4C54-9AFD-00A307B47A45
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56200 1.54764e-06 4.532e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4235797-4F45-428D-8F99-320CA231F29F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56300 1.5476e-06 4.53197e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 306940CB-E711-4679-A066-2874AF5EE21A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56400 1.54755e-06 4.53194e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D69BACBD-5578-43E9-9274-9A3F89BDBF1E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56500 1.54751e-06 4.53192e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BFE2A5D-A32C-4A91-9904-91EC6F2D352E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56600 1.54746e-06 4.53189e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C7EEBA3-B7F5-458A-9F85-6583D834D6D7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56700 1.54742e-06 4.53186e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 996B34A1-4E5B-482E-BC46-90D288FBFCBF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56800 1.54737e-06 4.53183e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD58AE04-03D8-477B-ADA0-425B1E934401
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
56900 1.54733e-06 4.5318e-06 724.792 724.792 724.792 724.818 724.818 724.818 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5172E55-02CE-4154-8FD4-2D3B32D86AD5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57000 1.54728e-06 4.53177e-06 724.792 724.792 724.792 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 814B1FFD-DF27-4D33-99D1-0E1BFB3774B4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57100 1.54724e-06 4.53175e-06 724.792 724.792 724.792 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF703AC7-9DD3-4D2B-8EFC-87E72F3266B1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57200 1.5472e-06 4.53172e-06 724.792 724.792 724.792 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD2CD912-79AE-437F-A55D-618571BAD314
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57300 1.54715e-06 4.53169e-06 724.792 724.792 724.792 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D586103C-9880-43A2-AB09-1A13BA8E2372
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57400 1.54711e-06 4.53166e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3D0E745-F5D5-4992-A610-4B69F4271A8A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57500 1.54706e-06 4.53163e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFB3121D-D574-4106-9D9F-DB1F55810CA2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57600 1.54702e-06 4.53161e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F112BBF-248A-48C1-B5CD-3DAF838835FA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57700 1.54698e-06 4.53158e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DDE37D5-F377-4959-8CCD-08FCF9F70A20
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57800 1.54693e-06 4.53155e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C42437A3-86B9-4335-88DE-BBB73CEAE183
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
57900 1.54689e-06 4.53152e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C4685F1-F946-407A-909D-DED64630A905
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58000 1.54684e-06 4.53149e-06 724.793 724.793 724.793 724.819 724.819 724.819 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27057A49-4A72-4291-AC08-E828B4EE7803
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58100 1.5468e-06 4.53147e-06 724.793 724.793 724.793 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CDD7AB1-B781-405F-A69D-2AA6A8B76CE5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58200 1.54676e-06 4.53144e-06 724.793 724.793 724.793 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15E099FB-254C-4790-8154-28B1B602D85E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58300 1.54671e-06 4.53141e-06 724.793 724.793 724.793 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25B85185-CA27-4383-8A87-CF23F61B725B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58400 1.54667e-06 4.53138e-06 724.793 724.793 724.793 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02D61488-91AE-4B63-A838-056B334217BC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58500 1.54663e-06 4.53136e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C75CCE0-E223-4D1B-A8F2-3B87BA349208
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58600 1.54658e-06 4.53133e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 239147E6-80F4-4C56-9AF4-B8A4637F80AC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58700 1.54654e-06 4.5313e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AE2CEC6-64D8-47E0-8C5B-E00CE33F1B6B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58800 1.5465e-06 4.53127e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51C4BB11-4789-4C23-AF47-C58B51829464
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
58900 1.54645e-06 4.53125e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DBE611C-51AF-43CB-8995-871795C76078
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59000 1.54641e-06 4.53122e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7797D9B-4595-4352-8153-8F5E8659140B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59100 1.54637e-06 4.53119e-06 724.794 724.794 724.794 724.82 724.82 724.82 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA43F81B-F747-4670-AFDF-FF66B76DDAF7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59200 1.54632e-06 4.53116e-06 724.794 724.794 724.794 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A30A44E-ABD3-4DAC-9E39-D55590B23A52
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59300 1.54628e-06 4.53114e-06 724.794 724.794 724.794 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAB30B2D-DA2E-4489-A7CA-074254C27AC5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59400 1.54624e-06 4.53111e-06 724.794 724.794 724.794 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF99C3CC-274E-4FD1-B0C3-3412783759F1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59500 1.5462e-06 4.53108e-06 724.794 724.794 724.794 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F2CBF64-CE6C-482A-A5E8-4A97D9B1318F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59600 1.54615e-06 4.53106e-06 724.794 724.794 724.794 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02A24085-58BE-43C3-A452-D879F0883795
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59700 1.54611e-06 4.53103e-06 724.795 724.795 724.795 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98CFD4ED-A462-49A4-9B0B-18EA979EC9DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59800 1.54607e-06 4.531e-06 724.795 724.795 724.795 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB73912E-892F-483F-9840-F0F2DDBE63AF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
59900 1.54603e-06 4.53098e-06 724.795 724.795 724.795 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF6EB4CA-EF39-476E-B564-338A5B501AB2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60000 1.54598e-06 4.53095e-06 724.795 724.795 724.795 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEDFB395-BD3E-4410-B20D-79E6127B82E4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60100 1.54594e-06 4.53092e-06 724.795 724.795 724.795 724.821 724.821 724.821 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99800018-990C-4F7D-B444-529C8E4EF5F7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60200 1.5459e-06 4.53089e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB37415B-45B1-4F89-AF42-42F9BF516F36
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60300 1.54586e-06 4.53087e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02D5BD9D-FDBE-4BA1-8552-211853C7733D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60400 1.54582e-06 4.53084e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4980AC45-8EDF-4533-A3D1-502F955E9867
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60500 1.54578e-06 4.53081e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F2446D8-AE3E-495B-9F6C-A113AF07B27B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60600 1.54573e-06 4.53079e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A499AD72-5E2B-4971-8557-F55E40169088
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60700 1.54569e-06 4.53076e-06 724.795 724.795 724.795 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EB7DA96-34E5-4613-AFBE-654685904439
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60800 1.54565e-06 4.53073e-06 724.796 724.796 724.796 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2595D464-602B-43D8-A44C-09A132DE1090
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
60900 1.54561e-06 4.53071e-06 724.796 724.796 724.796 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B996A5CB-E74A-4E21-95C3-4E99C53D9E51
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61000 1.54557e-06 4.53068e-06 724.796 724.796 724.796 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 395C75E8-7C0F-4B8D-BD61-8D776A682E5F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61100 1.54553e-06 4.53066e-06 724.796 724.796 724.796 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9C1AF67-FB7C-4762-8C5D-BF5698B1FC1D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61200 1.54548e-06 4.53063e-06 724.796 724.796 724.796 724.822 724.822 724.822 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE790203-9591-457F-8B01-316BFDE6807B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61300 1.54544e-06 4.5306e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE90AA65-BD4E-4A9C-AC4E-E32C1F8CAC01
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61400 1.5454e-06 4.53058e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C68923A-C8E7-4D2F-B988-3F619F2CF23D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61500 1.54536e-06 4.53055e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C23AC7D-527D-421D-AC19-D051941F0B26
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61600 1.54532e-06 4.53052e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 528E0A7F-C3E2-4E76-BCDF-E84C2D4412F1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61700 1.54528e-06 4.5305e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 043E7C97-4FD1-4EE8-9D46-977A6EA0C229
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61800 1.54524e-06 4.53047e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1B72829-DFF4-4A2A-932F-B3A20913957E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
61900 1.5452e-06 4.53045e-06 724.796 724.796 724.796 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A61CB725-873A-4D0F-ADBB-5D9573C4A604
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62000 1.54516e-06 4.53042e-06 724.797 724.797 724.797 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AA79701-B6DA-4DFD-9B53-1840DD09AF49
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62100 1.54512e-06 4.53039e-06 724.797 724.797 724.797 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D56B78C6-C7BF-43B1-83C0-FA118D71983D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62200 1.54508e-06 4.53037e-06 724.797 724.797 724.797 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51989B32-5819-44F5-8B48-320268C67B6B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62300 1.54504e-06 4.53034e-06 724.797 724.797 724.797 724.823 724.823 724.823 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA510556-677F-42D7-AEF0-24BBFD843BEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62400 1.545e-06 4.53032e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B5AE806-02A9-4E27-8C99-2DDCC419B7F3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62500 1.54496e-06 4.53029e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F7B507A-6282-401A-8016-60119AAAC449
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62600 1.54492e-06 4.53026e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0934B80-E438-4484-817A-BFD0DBD6D6D3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62700 1.54488e-06 4.53024e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60DA39EC-0235-4E94-98DC-088648AE411D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62800 1.54484e-06 4.53021e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80D7F8EB-8568-4BE3-96E8-67F0B69D1A14
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
62900 1.5448e-06 4.53019e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79FD0277-2AAD-467B-BC42-B63EB05BD542
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63000 1.54476e-06 4.53016e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 451F4127-0482-46DF-BB65-B934F3F7C971
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63100 1.54472e-06 4.53014e-06 724.797 724.797 724.797 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15B3CC9D-6C29-41C3-BCC6-C4012743FF2B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63200 1.54468e-06 4.53011e-06 724.798 724.798 724.798 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 663D0758-A6FE-4EA6-A210-0ECD9AAF4E4E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63300 1.54464e-06 4.53008e-06 724.798 724.798 724.798 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53377C4F-167A-4269-8C08-78EB6BAF8D35
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63400 1.5446e-06 4.53006e-06 724.798 724.798 724.798 724.824 724.824 724.824 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E67CDF7-EF94-4235-A67E-22CC042B9236
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63500 1.54456e-06 4.53003e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0430F37-0EAE-4BC4-9BD2-718CFC66EE25
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63600 1.54452e-06 4.53001e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 041331AF-D723-4B2A-97EA-58958974DBF0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63700 1.54448e-06 4.52998e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2DDE876-61F4-4C42-A8D8-1004F4A0AB5D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63800 1.54444e-06 4.52996e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C615388-7253-42A3-AF27-0A562CA68E36
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
63900 1.5444e-06 4.52993e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E969FDC-5648-47B8-9D6B-38A4D25C4F9B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64000 1.54436e-06 4.52991e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 215EFA75-9512-400E-8BE7-87F4D5C117F0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64100 1.54432e-06 4.52988e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F48B01B-7ACE-4C17-B84F-DD6A2B3D5BB5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64200 1.54428e-06 4.52986e-06 724.798 724.798 724.798 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33F4A8E4-7C54-4E2B-8AB2-31C1D44EE632
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64300 1.54424e-06 4.52983e-06 724.799 724.799 724.799 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1311A12-7EE7-4D21-8169-BE93474735B1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64400 1.5442e-06 4.52981e-06 724.799 724.799 724.799 724.825 724.825 724.825 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B9B969A-1AD0-482D-A08C-5C0705035B81
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64500 1.54417e-06 4.52978e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCBD2E06-E12E-412E-A288-C2E1F498D53D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64600 1.54413e-06 4.52976e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96127221-A708-40FB-B104-6DC338171505
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64700 1.54409e-06 4.52973e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F54A0277-394A-4B17-9EAC-B05B7849C24E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64800 1.54405e-06 4.52971e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6097DCC6-DDE9-4951-9EBF-F3C87BA55BEA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
64900 1.54401e-06 4.52968e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 082FD108-03B0-463E-8A29-DF8C638D55DB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65000 1.54397e-06 4.52966e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E24B6B1-AE57-4E4D-A591-BAA8A8EE7607
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65100 1.54393e-06 4.52963e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A1CE1B7-3A7C-49DB-A2D4-7DBDCBC0F20C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65200 1.5439e-06 4.52961e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B09CB426-CD81-4787-91F6-613C8287DED3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65300 1.54386e-06 4.52958e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EE556DD-33EA-414D-9C20-7F8CB15B2523
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65400 1.54382e-06 4.52956e-06 724.799 724.799 724.799 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99FB7571-AE60-4E66-A210-7A2020F423F2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65500 1.54378e-06 4.52953e-06 724.8 724.8 724.8 724.826 724.826 724.826 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56F41493-F589-439C-B823-E2F0934ABD90
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65600 1.54374e-06 4.52951e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2AAC040-6FB1-42EE-9E51-E128FD867A55
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65700 1.54371e-06 4.52948e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5D996C6-D178-413F-ADB2-2B55B66A4AED
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65800 1.54367e-06 4.52946e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEAF65B2-BBA1-4536-B064-7CE48907A875
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
65900 1.54363e-06 4.52944e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAC2D9EA-99E1-4251-BE87-E65B52186BB3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66000 1.54359e-06 4.52941e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A7211E4-5C49-4F0D-812E-986A7E0CB289
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66100 1.54355e-06 4.52939e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 663E48E6-EFC9-4036-B9D3-C6CD68D00A2C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66200 1.54352e-06 4.52936e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDCD5EF4-041B-4F0D-B9FD-0B0EF07CF6A5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66300 1.54348e-06 4.52934e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4979C446-05F4-4A3A-A61D-E57553AF49E8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66400 1.54344e-06 4.52931e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 756D930B-52E5-4ACD-8B4C-BE78CF4002CF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66500 1.5434e-06 4.52929e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 451B2746-6FD1-4F74-BCA4-9F8E3C406C92
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66600 1.54337e-06 4.52927e-06 724.8 724.8 724.8 724.827 724.827 724.827 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20B530DE-9762-4D56-B0C2-0200E3FF0354
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66700 1.54333e-06 4.52924e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9953810D-671D-4385-9CF3-CF9C0CC2C498
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66800 1.54329e-06 4.52922e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 019AD1D4-7545-4012-9363-FF29F256DDEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
66900 1.54325e-06 4.52919e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 618D4EC7-D466-4752-8C21-6A8F5F0A4D28
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67000 1.54322e-06 4.52917e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C2B824C-2D51-4997-8CCB-7EE0B963DABB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67100 1.54318e-06 4.52915e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F6FBD63-3C7F-4318-8266-E589D418E30E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67200 1.54314e-06 4.52912e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B535C67E-315F-4AD0-A2D9-966AF2F4B4A9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67300 1.54311e-06 4.5291e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C159F00-9C2E-470C-8ABC-DC9672FF57BC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67400 1.54307e-06 4.52907e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E10F6453-BE69-41D7-BED7-3BDE29385700
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67500 1.54303e-06 4.52905e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C9162F0-E7D3-4582-9F15-1B76F1ED1C1A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67600 1.543e-06 4.52903e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60FD8EED-5827-41A1-BEB5-C6CA28339328
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67700 1.54296e-06 4.529e-06 724.801 724.801 724.801 724.828 724.828 724.828 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8ADAB11-BF1F-4DB1-A3A6-A49A46232D83
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67800 1.54292e-06 4.52898e-06 724.801 724.801 724.801 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AC2F04D-A7EB-4EE4-9FA3-89831C557040
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
67900 1.54289e-06 4.52895e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 575373B9-D284-4EBD-A89B-BEF629AEB3C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68000 1.54285e-06 4.52893e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B18EE16-1397-4BF1-934E-CE581390A129
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68100 1.54281e-06 4.52891e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51128A8C-12F6-448A-8AB8-2E0F6AE9D66A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68200 1.54278e-06 4.52888e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BCD6335-FB0A-4F43-8DE5-C975A0054884
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68300 1.54274e-06 4.52886e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09DBE907-3216-4D41-BA9D-9DB734649343
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68400 1.54271e-06 4.52884e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EDAFD40-5FF2-4471-ADAC-69DEE4040AB7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68500 1.54267e-06 4.52881e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E7F92CC-3CFE-44BA-9E47-54A16A137D0B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68600 1.54263e-06 4.52879e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33133214-EE24-45A5-AA7A-F3231FF6CA38
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68700 1.5426e-06 4.52877e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E7AC4EC-B85F-48AC-B4A5-CD60B347608B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68800 1.54256e-06 4.52874e-06 724.802 724.802 724.802 724.829 724.829 724.829 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92E6FB61-FC0F-434A-99DA-1758A46D978B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
68900 1.54253e-06 4.52872e-06 724.802 724.802 724.802 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5365AC6B-983C-401D-93B8-027C3BAD8903
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69000 1.54249e-06 4.5287e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4923E924-22E7-41D8-B1BD-ABA6C4AA7309
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69100 1.54245e-06 4.52867e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54CBD356-03B0-434C-8F1C-7CDD1468834C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69200 1.54242e-06 4.52865e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F760278-19B1-499B-9918-F6911FC9CDDA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69300 1.54238e-06 4.52863e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9CB4AD0-6107-44C3-B08F-7B6B9FED6994
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69400 1.54235e-06 4.5286e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 028844DA-7E7D-4FBD-AE96-B366E993244A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69500 1.54231e-06 4.52858e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F4C0B01-BB2B-400C-9833-6B65DBD7B1E5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69600 1.54228e-06 4.52856e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D477A1A-55A1-4A43-B0B1-E061B9CDC70C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69700 1.54224e-06 4.52854e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFC923B2-182C-4D15-94A2-0776B991A01D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69800 1.54221e-06 4.52851e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4D2D621-6947-4369-ABC7-FB3DF37C5B73
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
69900 1.54217e-06 4.52849e-06 724.803 724.803 724.803 724.83 724.83 724.83 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B65789A-1C79-442F-8B43-DAA9F1BDA1C7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70000 1.54214e-06 4.52847e-06 724.803 724.803 724.803 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7133A74-27CC-4446-B5E7-D8F86D98CC89
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70100 1.5421e-06 4.52844e-06 724.803 724.803 724.803 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF115B21-28BA-4BB0-B5FD-6DA8A8301ED0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70200 1.54207e-06 4.52842e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EAF4A3A-A03A-4A67-8315-D94208241A59
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70300 1.54203e-06 4.5284e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A2DD6E8-646E-4C97-B382-7F1EDA0E5EEE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70400 1.542e-06 4.52838e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51528EFC-ECE2-4F8B-A79A-A0FFCB7A50E9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70500 1.54196e-06 4.52835e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66498D5D-06DE-464D-9E22-83D385E42925
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70600 1.54193e-06 4.52833e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B47E1912-D2CA-4998-9C63-9E7A833D19EC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70700 1.54189e-06 4.52831e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9349417D-42B9-47ED-A511-008C50230297
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70800 1.54186e-06 4.52828e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 741306C3-F9A6-4235-9897-4E453AF6B02E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
70900 1.54182e-06 4.52826e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8BADFCE-D22F-49C9-B5D9-DCF66D6D7156
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71000 1.54179e-06 4.52824e-06 724.804 724.804 724.804 724.831 724.831 724.831 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9905AB0B-9BD0-49E0-84FD-0B2C9E9AF0C3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71100 1.54175e-06 4.52822e-06 724.804 724.804 724.804 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1C6B2C4-1B05-41BF-A480-8F88B6B0363A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71200 1.54172e-06 4.52819e-06 724.804 724.804 724.804 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A3CB6F9-CA24-45FB-99B2-A15CF68CB12F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71300 1.54169e-06 4.52817e-06 724.804 724.804 724.804 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D31EEDAA-F7A1-4409-A8E3-DA6CAB365CB4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71400 1.54165e-06 4.52815e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C91F081E-923F-43C1-A1EA-4B857F7A58CE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71500 1.54162e-06 4.52813e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47D02E90-D15C-49DC-9032-C849AB329867
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71600 1.54158e-06 4.52811e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 920A11D5-B40B-42E9-BFE1-C212C67FCFB0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71700 1.54155e-06 4.52808e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B126BEBC-2955-4A0B-A66E-75389BE8EDF8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71800 1.54151e-06 4.52806e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9863DA79-8CBA-4778-BDBF-7D58729C21D9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
71900 1.54148e-06 4.52804e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9FF2A07-E872-4FAA-BA59-AFE1704774D9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72000 1.54145e-06 4.52802e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38F4D6B1-4C63-46B1-B430-213E709827B3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72100 1.54141e-06 4.52799e-06 724.805 724.805 724.805 724.832 724.832 724.832 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F94CB19B-7628-48F6-B25C-462CE8B8BF73
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72200 1.54138e-06 4.52797e-06 724.805 724.805 724.805 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91312F0E-85D9-4605-858F-482F80FB0DF5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72300 1.54135e-06 4.52795e-06 724.805 724.805 724.805 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6521531A-D9C5-44A5-82F2-A82534307D4F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72400 1.54131e-06 4.52793e-06 724.805 724.805 724.805 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8899AB1-3E04-4FA2-AB7E-A025742B057A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72500 1.54128e-06 4.52791e-06 724.805 724.805 724.805 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 591D28E9-CD14-475D-B011-E8EF9B4F164A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72600 1.54125e-06 4.52788e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 193B7DD4-53F4-4640-9F3A-DC551E2D269F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72700 1.54121e-06 4.52786e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10625F99-4FEF-4323-8007-13B94375E074
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72800 1.54118e-06 4.52784e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CE06486-A1C6-4AB8-BDEF-CBA0703F98EC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
72900 1.54114e-06 4.52782e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 352F0E57-244A-4F51-96B8-BC69FB1336F9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73000 1.54111e-06 4.5278e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1097CCE6-6DCD-4CDE-90A2-41034269B531
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73100 1.54108e-06 4.52778e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FEFE122-5B36-4EA3-9127-001D9D475755
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73200 1.54105e-06 4.52775e-06 724.806 724.806 724.806 724.833 724.833 724.833 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93D2EA40-BA0B-4947-A28A-31A50547C03D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73300 1.54101e-06 4.52773e-06 724.806 724.806 724.806 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22A7D5C9-0B86-486D-A9F2-1943F0BCFC49
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73400 1.54098e-06 4.52771e-06 724.806 724.806 724.806 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A61B8FBA-D490-4C12-BF30-5447F996C9B7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73500 1.54095e-06 4.52769e-06 724.806 724.806 724.806 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE1BD88D-9607-40C6-8D38-0E0E290B624F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73600 1.54091e-06 4.52767e-06 724.806 724.806 724.806 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94924189-699E-461E-90EC-D2C777303DB8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73700 1.54088e-06 4.52765e-06 724.806 724.806 724.806 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3382ECCD-3428-4748-B568-595A33295C8E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73800 1.54085e-06 4.52762e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53166B18-4835-47F8-BFFC-6CCB4C435E1D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
73900 1.54081e-06 4.5276e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57D350F3-AC1E-4E25-9885-F4C9A2725FF1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74000 1.54078e-06 4.52758e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 502D3C0A-BBFA-409E-9E7A-F30186AE9EBB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74100 1.54075e-06 4.52756e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8567989D-A69F-4F5E-9B0D-E25A383422D2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74200 1.54072e-06 4.52754e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 778A274F-8FC0-408A-9C75-672625FD03F0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74300 1.54068e-06 4.52752e-06 724.807 724.807 724.807 724.834 724.834 724.834 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C38FFA3C-13EC-4B0D-AC7B-5287DF5CEA34
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74400 1.54065e-06 4.5275e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7ADEC935-B7A9-4047-857F-87563F03027D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74500 1.54062e-06 4.52747e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2162FCF1-A4C2-4B25-A08A-A3AFB19146CE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74600 1.54059e-06 4.52745e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 336975DE-1C58-4AA9-804D-2DDC08F2BA8A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74700 1.54056e-06 4.52743e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6B0C0CF-5DC4-40A7-B9D1-A5046730AC6B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74800 1.54052e-06 4.52741e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F301775B-E464-40B5-9AA3-277A6D94D2DB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
74900 1.54049e-06 4.52739e-06 724.807 724.807 724.807 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3ACB934-F2D8-4069-A2F6-5EC6CAA4930A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75000 1.54046e-06 4.52737e-06 724.808 724.808 724.808 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79D6F7CB-0235-4990-AAD3-DF11EA043057
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75100 1.54043e-06 4.52735e-06 724.808 724.808 724.808 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A205108-0124-4840-AA9E-22337D7C5EEE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75200 1.54039e-06 4.52733e-06 724.808 724.808 724.808 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B9BC24A-68F2-4BD0-BAD6-2C2E5533F177
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75300 1.54036e-06 4.52731e-06 724.808 724.808 724.808 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAA9FC68-7398-41AB-B3A4-7AFA1594CD24
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75400 1.54033e-06 4.52728e-06 724.808 724.808 724.808 724.835 724.835 724.835 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0104B091-B410-4036-9F62-93C8D40E2798
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75500 1.5403e-06 4.52726e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37E14397-A937-4554-9E6A-F17679A8B1F8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75600 1.54027e-06 4.52724e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2CECB0D-64DE-4639-B334-68F2C60FC873
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75700 1.54024e-06 4.52722e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 562D7BFA-B81C-46E1-ACF7-332F7D761D55
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75800 1.5402e-06 4.5272e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D99E06A1-E084-4648-AD1F-65EB6E6E882B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
75900 1.54017e-06 4.52718e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41540026-DAE8-4709-B9CC-003F7DDCF8C0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76000 1.54014e-06 4.52716e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34E853FC-D240-41F8-B176-01DB0320D718
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76100 1.54011e-06 4.52714e-06 724.808 724.808 724.808 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C798A3F7-7F55-41A4-B714-EEE5DECA2A85
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76200 1.54008e-06 4.52712e-06 724.809 724.809 724.809 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EB4CFE8-3C89-4595-89FC-1A838F1CE448
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76300 1.54005e-06 4.5271e-06 724.809 724.809 724.809 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01D3E480-8823-451B-8C5D-AC509E010452
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76400 1.54002e-06 4.52708e-06 724.809 724.809 724.809 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2F738CF-A3D2-4409-AFE2-716BAE5614A4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76500 1.53998e-06 4.52706e-06 724.809 724.809 724.809 724.836 724.836 724.836 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AEA7864-F297-4F60-9B0B-06A668748A3D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76600 1.53995e-06 4.52703e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0CFF47B-EB3C-411E-998E-9483237BDD89
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76700 1.53992e-06 4.52701e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BC17381-3AFF-4D54-B443-49548A3A6598
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76800 1.53989e-06 4.52699e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 796C4870-41E3-44DC-B818-8B31279F1CEC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
76900 1.53986e-06 4.52697e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 096DDE31-42B1-400B-82E7-D5F68510DCDE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77000 1.53983e-06 4.52695e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2475ACF-A7E0-40D9-B799-F716F0E77D46
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77100 1.5398e-06 4.52693e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F717FFDC-3AD5-4907-A04A-3CB1418E6542
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77200 1.53977e-06 4.52691e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5077270A-B886-4905-BE70-A6494F66189A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77300 1.53974e-06 4.52689e-06 724.809 724.809 724.809 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B54F2344-2CEC-4757-8CEC-12E3EB6BB6AA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77400 1.53971e-06 4.52687e-06 724.81 724.81 724.81 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37D07656-7500-49B8-AC02-964E35BB43DA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77500 1.53967e-06 4.52685e-06 724.81 724.81 724.81 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FFB547F-3F3C-47AC-9E5F-8209AF1A6D91
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77600 1.53964e-06 4.52683e-06 724.81 724.81 724.81 724.837 724.837 724.837 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0DB4F06-10C4-463D-8054-C6E5D73E1308
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77700 1.53961e-06 4.52681e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 596B71A4-B62A-4435-8ACB-95E2A72A4E05
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77800 1.53958e-06 4.52679e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DB30CFA-8DFD-4DAE-A3CF-BC02351B994E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
77900 1.53955e-06 4.52677e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F9A857-3084-456E-90AD-173B2E0F0DAC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78000 1.53952e-06 4.52675e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BC3257A-3E4C-4451-9379-E52C04FD3988
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78100 1.53949e-06 4.52673e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E27EF9C-F0F6-4073-8ACA-4339E92D7FA9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78200 1.53946e-06 4.52671e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BBA07C5-FD9D-43AF-9B53-949B4258FC26
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78300 1.53943e-06 4.52669e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78AA0B84-4A7F-4BDE-BF2C-128C08494181
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78400 1.5394e-06 4.52667e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3EF2791-813B-4E00-8626-ECAA7E3E57C3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78500 1.53937e-06 4.52665e-06 724.81 724.81 724.81 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C79ECB1-22B1-4821-A943-DFA172C4E7A2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78600 1.53934e-06 4.52663e-06 724.811 724.811 724.811 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC7EF383-BB21-4838-8513-F1503F7C31EA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78700 1.53931e-06 4.52661e-06 724.811 724.811 724.811 724.838 724.838 724.838 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEAF4724-96AD-4975-A1DE-3419CC2887A6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78800 1.53928e-06 4.52659e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8154F512-BA55-4DD0-A11C-3B88B9197050
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
78900 1.53925e-06 4.52657e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41B7FB1E-DE9C-424F-86DE-29792CE481F5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79000 1.53922e-06 4.52655e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3984DFA6-8B5E-441F-822C-EE91BA072EA1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79100 1.53919e-06 4.52653e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9DBECAF-8E84-4682-8600-D71945F5703A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79200 1.53916e-06 4.52651e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16B9A20F-BFB4-47AB-B6DD-A0FEF66EC24E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79300 1.53913e-06 4.52649e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17756030-D98B-4890-8796-5B8ED6DBBB50
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79400 1.5391e-06 4.52647e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BD5FCA9-5F31-42A3-A861-261FE5C403CA
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79500 1.53907e-06 4.52645e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 132C0F94-FE96-4672-BD77-18A5855B9BA9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79600 1.53904e-06 4.52643e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3C6C4B6-FC16-48E2-815D-8FEB5AF761BD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79700 1.53901e-06 4.52641e-06 724.811 724.811 724.811 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F7633F7-2EDF-454F-AAB4-DB96C99B0A10
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79800 1.53898e-06 4.52639e-06 724.812 724.812 724.812 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F6E3BFD-6FED-4E48-BEF9-6AF7DD3C481C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
79900 1.53895e-06 4.52637e-06 724.812 724.812 724.812 724.839 724.839 724.839 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31AC8BCB-E503-42FA-9B9B-21623C03BF26
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80000 1.53893e-06 4.52635e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B974D944-9C42-4E0B-A891-9739C5B34800
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80100 1.5389e-06 4.52634e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC3D5253-35C8-41AE-AE61-138C486A403B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80200 1.53887e-06 4.52632e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87FD272E-FAAF-4347-B4A0-6FD6156979F6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80300 1.53884e-06 4.5263e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FDC749E-DF6A-44CE-A607-63B3838FAAB1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80400 1.53881e-06 4.52628e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B6DBD99-A2FB-4197-8A33-5F40769BAA26
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80500 1.53878e-06 4.52626e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 700A1DA9-42A8-4EE7-B650-6888D4ACC2AE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80600 1.53875e-06 4.52624e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFCCA558-CA50-4F48-BB2F-31D43E6E3632
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80700 1.53872e-06 4.52622e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 857C602B-2754-40F0-9DB1-56600B7B0AC3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80800 1.53869e-06 4.5262e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C909C65D-5C4E-4ECD-B40E-870DC80F90DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
80900 1.53866e-06 4.52618e-06 724.812 724.812 724.812 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2CA850A-1227-498A-9DCF-71D34CB3F650
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81000 1.53863e-06 4.52616e-06 724.813 724.813 724.813 724.84 724.84 724.84 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D70B3C55-F463-473B-AA14-022F481C7D0D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81100 1.53861e-06 4.52614e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 144BBCF1-23FB-4111-8F59-2DC1BC970B21
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81200 1.53858e-06 4.52612e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53549137-6967-4887-86FE-780676122EE7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81300 1.53855e-06 4.5261e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB374615-8599-496E-B7D8-99479E498823
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81400 1.53852e-06 4.52608e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 664EB138-C07D-400D-AB5B-4FFEB33B666C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81500 1.53849e-06 4.52607e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C1A0B77-5A11-489E-9881-04C984BFAD8D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81600 1.53846e-06 4.52605e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4281989F-60E9-466A-9DF9-9F955F64E60B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81700 1.53843e-06 4.52603e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29B582D0-DE5C-4CD5-92DD-F1B8BA6AA1BF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81800 1.53841e-06 4.52601e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7481EA48-E097-415A-A5D3-8A62B86EDD0F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
81900 1.53838e-06 4.52599e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C89CD8F7-CE56-4FCB-970A-9987541BF999
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82000 1.53835e-06 4.52597e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D52ED462-B75A-43A4-A819-E31507F730E8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82100 1.53832e-06 4.52595e-06 724.813 724.813 724.813 724.841 724.841 724.841 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FAD54C2-3704-4AF7-AD75-3CC1B96C7355
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82200 1.53829e-06 4.52593e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D19A02BA-9A8F-4303-9AD1-6AEAA40891E3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82300 1.53826e-06 4.52591e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D0A9DD2-F5B6-4986-B483-BCBA263EDEB2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82400 1.53824e-06 4.5259e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3C98A81-E0D5-45E0-B2B9-470DD20EB377
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82500 1.53821e-06 4.52588e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDF66CD7-B94F-427C-B926-58D970074B72
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82600 1.53818e-06 4.52586e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17E85A61-BA1A-4DB0-9567-3830036546D7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82700 1.53815e-06 4.52584e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44F39BC2-F201-4AB9-B470-796BF9826752
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82800 1.53812e-06 4.52582e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCD2EF52-9D51-4E19-8A65-0916FA65617C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
82900 1.5381e-06 4.5258e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45FE2BDE-5598-4000-A44B-7A0838E51C61
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83000 1.53807e-06 4.52578e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDEBA630-F5DD-4DCC-AE52-A904415809A3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83100 1.53804e-06 4.52577e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 082CAEC2-AC16-4706-A582-F89782E523CD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83200 1.53801e-06 4.52575e-06 724.814 724.814 724.814 724.842 724.842 724.842 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0B7F6B8-0630-45E0-9273-EAA768B1B227
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83300 1.53799e-06 4.52573e-06 724.814 724.814 724.814 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7604FC81-C2E9-417C-A5E2-A796CDF05525
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83400 1.53796e-06 4.52571e-06 724.814 724.814 724.814 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8932DC7F-FCC4-4FF5-B9AC-BE0D2A40B062
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83500 1.53793e-06 4.52569e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EDB0BC5-5460-4877-8ADB-D0EB2E111CAC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83600 1.5379e-06 4.52567e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C55314A9-C40F-4A66-91DB-8ADFA5FBF099
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83700 1.53787e-06 4.52565e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9B37D94-F63E-443F-B8E0-3A7DDE6AAD52
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83800 1.53785e-06 4.52564e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE977F58-04B5-4C4A-B1E7-21AB97337C45
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
83900 1.53782e-06 4.52562e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40BDBB04-F1D5-4EA3-8DA9-41A42900B3D3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84000 1.53779e-06 4.5256e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BEE137C-705B-4ADA-B5C0-85E529B37E80
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84100 1.53777e-06 4.52558e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A551536E-0ADD-4811-890D-9113A3A37F8A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84200 1.53774e-06 4.52556e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 171D1184-0D98-47A8-8613-40C57681B6ED
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84300 1.53771e-06 4.52555e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78A56FC7-EA1B-4634-A3B8-9CD4EDB6BC8F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84400 1.53768e-06 4.52553e-06 724.815 724.815 724.815 724.843 724.843 724.843 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B50EB260-2059-427E-94F9-7FCEF26B495F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84500 1.53766e-06 4.52551e-06 724.815 724.815 724.815 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 260658C2-1C6B-4A4C-8388-1F581EDDF86E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84600 1.53763e-06 4.52549e-06 724.815 724.815 724.815 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0446A09A-309E-41A0-8CFC-DEB34EA7CEB8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84700 1.5376e-06 4.52547e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B601ED71-E188-48C5-969B-C7228DF8AA01
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84800 1.53758e-06 4.52545e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CD13820-294C-441A-A570-A860B8963155
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
84900 1.53755e-06 4.52544e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22D9D806-400C-4691-9558-CB51DD9FD11F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85000 1.53752e-06 4.52542e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 281D7D53-FB92-48E9-99F4-9E4265CEC837
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85100 1.53749e-06 4.5254e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98A0B977-D85E-4F5F-9D8F-2F1D4EB15D88
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85200 1.53747e-06 4.52538e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A8A6319-E496-4096-A9C0-16911CE56C7B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85300 1.53744e-06 4.52536e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3760568-E033-4589-8993-5131345AB47B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85400 1.53741e-06 4.52535e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79035799-D525-4232-B0D0-7B7E7F733127
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85500 1.53739e-06 4.52533e-06 724.816 724.816 724.816 724.844 724.844 724.844 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4E8B029-BAB1-4ADD-BFD9-EA1A4C4B4E87
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85600 1.53736e-06 4.52531e-06 724.816 724.816 724.816 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43121DD7-B7D5-4732-BDA8-B486A21997C3
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85700 1.53734e-06 4.52529e-06 724.816 724.816 724.816 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC54F1E4-5F2D-4161-AD7D-EAC15BE6D1D9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85800 1.53731e-06 4.52528e-06 724.816 724.816 724.816 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCE647B5-5871-4FC3-B868-E1980C90A209
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
85900 1.53728e-06 4.52526e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91142C6B-BA5C-4F9D-9646-1D678BAB285D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86000 1.53726e-06 4.52524e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3302A4EF-99CB-42BA-A472-9798A5890F07
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86100 1.53723e-06 4.52522e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ADB486A-C842-456D-8510-6EF5B38A0481
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86200 1.5372e-06 4.5252e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB67DAB7-4231-40EC-BE36-49024CA02DA9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86300 1.53718e-06 4.52519e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74664EDC-EBC9-4FB7-AF2C-A147C2785281
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86400 1.53715e-06 4.52517e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCD164C4-8B1E-4BBD-A637-C3ED6CF361DC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86500 1.53712e-06 4.52515e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A032165C-540C-47EE-985F-CF336C82E038
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86600 1.5371e-06 4.52513e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5FD4B40-666C-4C9B-BEEA-FD781E543BA6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86700 1.53707e-06 4.52512e-06 724.817 724.817 724.817 724.845 724.845 724.845 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 966F84F7-CE81-45DA-A260-48C452CB4C33
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86800 1.53705e-06 4.5251e-06 724.817 724.817 724.817 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4862EE9-A559-435E-83AD-DD184C0DB9CE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
86900 1.53702e-06 4.52508e-06 724.817 724.817 724.817 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDC607DD-7907-4FBF-95B2-C0022751A5D2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87000 1.53699e-06 4.52506e-06 724.817 724.817 724.817 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9143BF3A-732D-4AB3-90F0-ADA477E32A05
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87100 1.53697e-06 4.52505e-06 724.817 724.817 724.817 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65A1DF61-85AB-4080-A379-38A8B22E79DE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87200 1.53694e-06 4.52503e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5551DC18-FEA8-465E-864C-F49CE249AB49
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87300 1.53692e-06 4.52501e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BC1D8D3-11BD-45BE-805C-622390C5CA37
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87400 1.53689e-06 4.525e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F13851D5-4ADA-4ACC-94B6-86F7FF96CC98
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87500 1.53687e-06 4.52498e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5076EF52-58CB-480B-A4D1-26BC3556EB7E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87600 1.53684e-06 4.52496e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA38C2C1-D14F-4D03-986F-6DA3E7F5A1BC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87700 1.53681e-06 4.52494e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9475816-FC52-49CA-A945-EE9DF539979D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87800 1.53679e-06 4.52493e-06 724.818 724.818 724.818 724.846 724.846 724.846 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF85C4EE-D706-475A-A3E1-08F6C816D56E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
87900 1.53676e-06 4.52491e-06 724.818 724.818 724.818 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90E7F47A-E4CC-4A12-B6EB-F331D7F52AF4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88000 1.53674e-06 4.52489e-06 724.818 724.818 724.818 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1BBE2D5-DB1C-48AC-871D-6B444CFA4C0D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88100 1.53671e-06 4.52487e-06 724.818 724.818 724.818 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC6AA1D6-B21C-4DC1-A38F-52DEEE0131AC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88200 1.53669e-06 4.52486e-06 724.818 724.818 724.818 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 811997B3-A95F-410E-AB1D-2940FD6880AF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88300 1.53666e-06 4.52484e-06 724.818 724.818 724.818 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5351839-2F24-4C87-ADC9-F9B7C1785EE7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88400 1.53664e-06 4.52482e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69B4C1E5-ED3E-464A-B194-1CF10B2F6B3E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88500 1.53661e-06 4.52481e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1358CEED-BDB6-4281-BC4F-B312067FC31F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88600 1.53659e-06 4.52479e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B12A471B-2085-4966-A637-F56DFE773DFC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88700 1.53656e-06 4.52477e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B867023A-4E25-4276-8555-CA1545216719
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88800 1.53653e-06 4.52476e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51BE356F-DA14-44AF-9D7A-642090DBC248
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
88900 1.53651e-06 4.52474e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4701F75-74D3-4E85-AFDF-C4528914EC76
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89000 1.53648e-06 4.52472e-06 724.819 724.819 724.819 724.847 724.847 724.847 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E1B69BC-1A28-4668-AC19-397B601A8280
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89100 1.53646e-06 4.52471e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9230B5E-48AD-4984-8BB3-09F4D7518704
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89200 1.53643e-06 4.52469e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D259BDA-2724-4593-880C-F8D5B9E16251
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89300 1.53641e-06 4.52467e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFD46068-EF9F-4CED-B9B1-D2D0CAA1ACA9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89400 1.53638e-06 4.52465e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42A8671B-BA03-4C93-823D-AE0A78BD0A53
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89500 1.53636e-06 4.52464e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 531EA1CC-509E-4E2E-8452-A7E61E8C5F04
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89600 1.53634e-06 4.52462e-06 724.819 724.819 724.819 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01E42674-7CD1-40F3-9B3B-1D0DD7A6EBEE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89700 1.53631e-06 4.5246e-06 724.82 724.82 724.82 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4FBCE9A-E7E9-4F01-A7A6-D96BC27A496D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89800 1.53629e-06 4.52459e-06 724.82 724.82 724.82 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED630C28-4905-43EB-BB5A-4029A423679D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
89900 1.53626e-06 4.52457e-06 724.82 724.82 724.82 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E26E709-C3AD-4F4A-B636-23A4E4FD035F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90000 1.53624e-06 4.52455e-06 724.82 724.82 724.82 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41EB3BB3-8200-4625-AFCF-9340A9C5FCD8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90100 1.53621e-06 4.52454e-06 724.82 724.82 724.82 724.848 724.848 724.848 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A5FE1ED-7B5B-466C-9553-6BA6307E1869
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90200 1.53619e-06 4.52452e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10C6AD37-A7D3-4E12-976D-7FFAA0CD3D65
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90300 1.53616e-06 4.5245e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B0D614B-589C-45D2-9930-95790E20DDA7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90400 1.53614e-06 4.52449e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBE14A09-55E0-44F1-B551-6016617C8336
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90500 1.53611e-06 4.52447e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BB60F6C-349F-4FA5-8C0E-A10B867A833F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90600 1.53609e-06 4.52446e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECAB7302-FFCF-452D-8937-C25AF091901E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90700 1.53607e-06 4.52444e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B107E18D-433B-44CB-8ED4-356DEA9947F9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90800 1.53604e-06 4.52442e-06 724.82 724.82 724.82 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59FFEF1D-DBF1-493F-A091-DDCB59ED542B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
90900 1.53602e-06 4.52441e-06 724.821 724.821 724.821 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7AC8F0C-68C0-449B-A953-324CBC5EAC41
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91000 1.53599e-06 4.52439e-06 724.821 724.821 724.821 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36075035-D37F-45F3-8C8A-98647F6DE86E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91100 1.53597e-06 4.52437e-06 724.821 724.821 724.821 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEDAD425-CA96-46BD-AD57-B7EA87F9DEE6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91200 1.53594e-06 4.52436e-06 724.821 724.821 724.821 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E04DA28E-44B8-4FDB-8AE7-C08595020A2E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91300 1.53592e-06 4.52434e-06 724.821 724.821 724.821 724.849 724.849 724.849 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE945E56-0491-4452-A00D-D2891249F4AE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91400 1.5359e-06 4.52432e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 333CD833-8BB6-42F6-B217-C15A5B4D43DF
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91500 1.53587e-06 4.52431e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B972F32-811B-49C0-9D38-03874DA1514C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91600 1.53585e-06 4.52429e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 158D5483-AE55-4899-AC09-354810B55D24
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91700 1.53582e-06 4.52428e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7A018A5-7E59-4E00-A7AC-FFC437D5E6F2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91800 1.5358e-06 4.52426e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7943AB60-3A6D-4B7E-ADA2-3A9AD6C0C935
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
91900 1.53578e-06 4.52424e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C5475CD-D9CB-4EEE-9DC5-6226BD5A6B1B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92000 1.53575e-06 4.52423e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE313F28-8635-4753-B305-865A41683FA5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92100 1.53573e-06 4.52421e-06 724.821 724.821 724.821 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2B30A85-DC9E-4D7A-9C7E-177AB00A52B1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92200 1.53571e-06 4.5242e-06 724.822 724.822 724.822 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83C8B654-FD53-49AB-916B-0DE077DCEFB4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92300 1.53568e-06 4.52418e-06 724.822 724.822 724.822 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56444AC4-CEAE-4152-ACD6-9CF3C098A835
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92400 1.53566e-06 4.52416e-06 724.822 724.822 724.822 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBE588E1-1F31-4BE3-AA12-773D3B40D3DD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92500 1.53563e-06 4.52415e-06 724.822 724.822 724.822 724.85 724.85 724.85 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFD272FD-71EF-4D07-8FCB-D09B637B80CB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92600 1.53561e-06 4.52413e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 490F8445-6697-4729-92E6-B1EC2A2B6C2E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92700 1.53559e-06 4.52412e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 055BD6F6-F860-47E1-A215-877AD434D69C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92800 1.53556e-06 4.5241e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 759EEB47-AFA3-4B0D-A887-13FF56CED977
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
92900 1.53554e-06 4.52408e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 740BFB19-48FD-4503-9830-E79F07F2281A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93000 1.53552e-06 4.52407e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E68A8AD-E9EF-45FF-8362-9855C67D9A46
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93100 1.53549e-06 4.52405e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D770053-D853-465A-9BB0-21121FE2CAC2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93200 1.53547e-06 4.52404e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6ADD4D1F-7CDF-4DE2-9B03-7BD2E8376C55
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93300 1.53545e-06 4.52402e-06 724.822 724.822 724.822 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23B82A0C-764E-45FD-BA81-7A03EB0F4D39
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93400 1.53542e-06 4.524e-06 724.823 724.823 724.823 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 190C77BA-717D-4987-8EC2-31C3DF0B134B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93500 1.5354e-06 4.52399e-06 724.823 724.823 724.823 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F951789-C5A8-413F-BB81-90439AD3243C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93600 1.53538e-06 4.52397e-06 724.823 724.823 724.823 724.851 724.851 724.851 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EEC586E-4153-41EF-902D-50CAB42D9F39
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93700 1.53535e-06 4.52396e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FD1DBF1-FE9B-40D4-9CED-8757803DADB4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93800 1.53533e-06 4.52394e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F522C279-289F-434A-85B1-C6A4B2013391
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
93900 1.53531e-06 4.52393e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F33DF763-5C3C-408D-B4B8-5404D8A2DDD6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94000 1.53529e-06 4.52391e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7B6E259-67C8-4419-A3FC-8E361671E16A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94100 1.53526e-06 4.5239e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9326D07-8931-45DB-A282-D386A9011E69
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94200 1.53524e-06 4.52388e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38772386-9676-4944-B477-9136361FD838
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94300 1.53522e-06 4.52386e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C70701F-E99A-4BAF-BCE2-7F4A894241A5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94400 1.53519e-06 4.52385e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D70313E-D439-47E9-8AA2-3E2F803189F4
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94500 1.53517e-06 4.52383e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F007111D-02AA-43CB-B409-4E54E78CC67A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94600 1.53515e-06 4.52382e-06 724.823 724.823 724.823 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BB9D3CF-A453-47C8-9FF3-343A770589E9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94700 1.53513e-06 4.5238e-06 724.824 724.824 724.824 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E7D1A17-3F8D-4C2D-93DC-1C1046EB64EB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94800 1.5351e-06 4.52379e-06 724.824 724.824 724.824 724.852 724.852 724.852 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D43D2E19-7650-481D-86A7-79304ED3B3BC
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
94900 1.53508e-06 4.52377e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E996C70E-A17E-4F25-90BE-38EDEDAD981A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95000 1.53506e-06 4.52376e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63EA0388-564F-499F-A615-D4BEACB1AC3B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95100 1.53504e-06 4.52374e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50253BD3-D6AD-438F-ADFC-642CE9E81347
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95200 1.53501e-06 4.52373e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C07A5C6-8B14-4D5E-95BA-D64AB012BC7E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95300 1.53499e-06 4.52371e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6AA6DDF-11BD-4EDC-909A-7E2D3107A0F8
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95400 1.53497e-06 4.5237e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3079F62-BBA0-4DF1-B309-99B9569ED90A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95500 1.53495e-06 4.52368e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25F55372-28F8-4491-95DB-2AAA5A882799
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95600 1.53492e-06 4.52366e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC2D8A31-9A58-4384-A718-2113D1B96E4F
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95700 1.5349e-06 4.52365e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C6BF9EF-16AF-4604-BF20-35CCA81C2FA2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95800 1.53488e-06 4.52363e-06 724.824 724.824 724.824 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7463DEA-A178-4079-882E-F4B04CE899CE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
95900 1.53486e-06 4.52362e-06 724.825 724.825 724.825 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EC6A9BD-3C97-4783-89EC-5F4769FF2AFB
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96000 1.53483e-06 4.5236e-06 724.825 724.825 724.825 724.853 724.853 724.853 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E82E927-B027-4733-82EA-FA1DE58B7B5E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96100 1.53481e-06 4.52359e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24624B4A-B8E7-4E2E-B3DB-88C6A309DC9D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96200 1.53479e-06 4.52357e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E71CE48D-E2DD-454D-BC5E-338AD0232D06
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96300 1.53477e-06 4.52356e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A11C737-3377-440B-9A81-4974344B64C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96400 1.53475e-06 4.52354e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BA56CC7-AF33-454B-9062-EF2EC6747A2C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96500 1.53472e-06 4.52353e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F67135F-B2C9-4B28-B745-6D7B6E074EF6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96600 1.5347e-06 4.52351e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F2F2A69-C460-4A18-AE33-F36E35DDCA74
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96700 1.53468e-06 4.5235e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5147A12-CFF5-41B2-A21C-4901417EA7BD
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96800 1.53466e-06 4.52348e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 357885C8-3CB0-47B4-A55A-808C406C69C7
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
96900 1.53464e-06 4.52347e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9826F772-49E5-487F-AFB4-F17EE73B4188
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97000 1.53461e-06 4.52345e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11B1452C-0CCF-4692-AEA3-5A97473D0373
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97100 1.53459e-06 4.52344e-06 724.825 724.825 724.825 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F2C703F-9F4E-402B-B3D3-58856BD00B09
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97200 1.53457e-06 4.52342e-06 724.826 724.826 724.826 724.854 724.854 724.854 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E13B865C-3DFE-4F1D-B3A3-A60EDDAF2B1C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97300 1.53455e-06 4.52341e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FA929CC-706A-4CDF-8F4A-29D451ACC0D6
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97400 1.53453e-06 4.52339e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E189492-19A1-44B9-B72D-84FD1CCEA474
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97500 1.53451e-06 4.52338e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0098B7-3203-4B9F-8D5A-9147EDB8424A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97600 1.53448e-06 4.52337e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 837ACCD5-9046-4C9D-B543-B3A4D8B39C7A
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97700 1.53446e-06 4.52335e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50FF4BB8-3126-40D0-85E6-1E0AD1A08871
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97800 1.53444e-06 4.52334e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80F0A81B-1C44-4175-87C1-AFE319659AB5
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
97900 1.53442e-06 4.52332e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DCC9DCA-210E-4F66-9B1D-E120BF46CD5D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98000 1.5344e-06 4.52331e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D95CC471-2019-4072-8242-D18936F68C7D
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98100 1.53438e-06 4.52329e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79995B15-6D31-4FBB-8562-65069A411161
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98200 1.53436e-06 4.52328e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17233868-AC61-4B27-9830-3567840405E9
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98300 1.53433e-06 4.52326e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3AD4002-44AB-4E84-81AF-65BA983F2139
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98400 1.53431e-06 4.52325e-06 724.826 724.826 724.826 724.855 724.855 724.855 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48DBB588-D1AB-43F4-9A15-61FD4C3086A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98500 1.53429e-06 4.52323e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5B3F8DE-8879-4D99-9392-32DBDEAB644C
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98600 1.53427e-06 4.52322e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A6F87DE-8747-4A4C-9B79-786BCB73CF2B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98700 1.53425e-06 4.5232e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DCFA2AA-D554-48A5-BD4B-7CF91771D0FE
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98800 1.53423e-06 4.52319e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6DFD51B-46AC-4EE1-A01A-2DC02A923517
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
98900 1.53421e-06 4.52318e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66E3FF59-7E76-4D33-B08C-143A617B02C2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99000 1.53419e-06 4.52316e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01BE498A-61BA-4C9E-838D-542E6839BA3B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99100 1.53417e-06 4.52315e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F74021D-4666-42B4-82EE-B6942E4A9752
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99200 1.53414e-06 4.52313e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AB6458E-3B87-42B2-9047-BF1A3BB5A90B
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99300 1.53412e-06 4.52312e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3969C2BD-A8A1-4426-9B2D-86D8FD0C40A1
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99400 1.5341e-06 4.5231e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07EDC2A6-9AF1-488C-B7BB-A1698A620D02
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99500 1.53408e-06 4.52309e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF4992E7-CB71-49FA-88D5-B51E2A77693E
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99600 1.53406e-06 4.52308e-06 724.827 724.827 724.827 724.856 724.856 724.856 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 226FEBAD-3239-4D71-8573-66C415FA9CD2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99700 1.53404e-06 4.52306e-06 724.827 724.827 724.827 724.857 724.857 724.857 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7077F14-0334-4C6E-BB5F-F25BAB729BD0
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99800 1.53402e-06 4.52305e-06 724.828 724.828 724.828 724.857 724.857 724.857 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2DA3D73-AC97-4336-845E-10856F83DDA2
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
99900 1.534e-06 4.52303e-06 724.828 724.828 724.828 724.857 724.857 724.857 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BE3A40B-B0B4-475E-B7A7-43CC4FCAA354
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF
100000 1.53398e-06 4.52302e-06 724.828 724.828 724.828 724.857 724.857 724.857 3.43371e+06 227807 
# Curr Run  UUID - 4589B7C1-FE74-4B77-96F9-4D56295BD5CF


==> data/EkinFull20.0.100.0.1.0.0.01.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F8436BE-93FA-4A69-B5E2-75476ABCB5C8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
100 0.137271 0.000167055 1030.54 1030.54 1030.54 758.173 758.173 758.173 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BC2712E-E28D-443B-A4B1-7522A704C72A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
200 0.118219 0.000102666 1088.96 1088.96 1088.96 745.85 745.85 745.85 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4055D009-5B1E-4DA3-BE61-B5143517A5FB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
300 0.056534 8.33513e-05 956.733 956.733 956.733 741.598 741.598 741.598 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2277ED50-A405-44E2-98A3-2254976D2731
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
400 0.0247869 6.77151e-05 856.047 856.047 856.047 739.605 739.605 739.605 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5911BE9-0A55-46A3-9A28-445E2C995535
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
500 0.0160781 5.91154e-05 853.602 853.602 853.602 737.658 737.658 737.658 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A24798FB-5C3A-4A28-9E15-16EB92D93B65
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
600 0.0119262 5.22992e-05 832.717 832.717 832.717 735.582 735.582 735.582 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F59F750C-B07B-4656-8D42-ED4073C60B90
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
700 0.0094362 5.09041e-05 811.317 811.317 811.317 733.893 733.893 733.893 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 358D629C-BD4A-4755-9F58-02F883F3D01E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
800 0.00734999 4.9848e-05 797.364 797.364 797.364 732.603 732.603 732.603 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4732B33-123C-4660-82AF-6567DFE94224
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
900 0.00528679 4.92966e-05 786.506 786.506 786.506 731.633 731.633 731.633 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F1A7FF4-EE9F-4026-B875-4DC710423A22
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1000 0.00371512 4.8882e-05 777.872 777.872 777.872 730.848 730.848 730.848 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F2BE14D-4A8C-413F-A71E-A41ADC5BF74C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1100 0.00271818 4.85139e-05 771.205 771.205 771.205 730.157 730.157 730.157 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADEC8D25-3FD2-4B32-B32C-45D415B6B705
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1200 0.00208695 4.81797e-05 765.45 765.45 765.45 729.543 729.543 729.543 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A9EF2DA-026D-4F98-BC2A-CA1E934261D0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1300 0.00164497 4.7783e-05 760.37 760.37 760.37 729.011 729.011 729.011 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF045644-0E41-45E4-86EA-0A636B9A5EBF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1400 0.0013038 4.73785e-05 755.948 755.948 755.948 728.558 728.558 728.558 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED6F24D0-88D5-42E4-BC9E-D2B820B0CFAE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1500 0.00103289 4.70321e-05 752.101 752.101 752.101 728.174 728.174 728.174 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 310BFF42-4F7A-4D37-8CAF-EB79E31DE7D3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1600 0.000823452 4.67775e-05 748.767 748.767 748.767 727.842 727.842 727.842 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 256E47DC-3539-48DC-A3AA-3B7584B357AC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1700 0.000666377 4.66016e-05 745.893 745.893 745.893 727.553 727.553 727.553 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB92145D-357D-44A7-92E7-D4AF97D9E9AC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1800 0.000549326 4.64676e-05 743.407 743.407 743.407 727.298 727.298 727.298 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7A79AAA-4AAD-4F80-B4F3-A6BA448954CD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
1900 0.000460874 4.63482e-05 741.243 741.243 741.243 727.075 727.075 727.075 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF1ED3CD-BCDE-4475-ACF9-F462EC4D71C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2000 0.000392847 4.62347e-05 739.346 739.346 739.346 726.88 726.88 726.88 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36429921-7CA1-4523-AF49-672D704DDD4A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2100 0.000340027 4.61301e-05 737.678 737.678 737.678 726.709 726.709 726.709 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBD6B793-BB09-4725-9989-B6744ED5E03C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2200 0.000298971 4.60395e-05 736.21 736.21 736.21 726.559 726.559 726.559 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 794B2BE1-2969-4A0F-90B8-2534CF1680B0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2300 0.00026711 4.59638e-05 734.919 734.919 734.919 726.427 726.427 726.427 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA0CADB-1620-410E-A96B-3D89E4EE0EE7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2400 0.000242377 4.59008e-05 733.782 733.782 733.782 726.31 726.31 726.31 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA9D1E8C-4168-4865-9E51-A1757CAA60C6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2500 0.000223123 4.58471e-05 732.78 732.78 732.78 726.207 726.207 726.207 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26D6F561-5E82-46E9-BE6A-921F55FC7155
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2600 0.000208075 4.58003e-05 731.895 731.895 731.895 726.116 726.116 726.116 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96109570-0A27-4E80-A05F-D6050EBA9261
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2700 0.000196277 4.57591e-05 731.112 731.112 731.112 726.035 726.035 726.035 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 014A510D-03C5-4D07-ACD6-4B00DF482B90
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2800 0.00018701 4.57229e-05 730.418 730.418 730.418 725.964 725.964 725.964 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ED7A07E-ECE6-41E7-8068-36F0797B7856
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
2900 0.00017972 4.56914e-05 729.804 729.804 729.804 725.901 725.901 725.901 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 269E0C87-3B8B-4B2A-A4F0-3F664B018046
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3000 0.000173979 4.56641e-05 729.259 729.259 729.259 725.845 725.845 725.845 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3210CB63-6601-4CF8-B0C8-F6C274E4634D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3100 0.000169451 4.56403e-05 728.775 728.775 728.775 725.795 725.795 725.795 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 807483DD-5201-48C4-918E-F1F880A42633
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3200 0.000165875 4.56197e-05 728.346 728.346 728.346 725.75 725.75 725.75 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 926C2AF1-D062-458C-BB33-FCAD9B8741D9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3300 0.000163046 4.56017e-05 727.964 727.964 727.964 725.711 725.711 725.711 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5DF2F68-6F6F-4375-94EC-0A40E86FB9EA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3400 0.000160806 4.5586e-05 727.625 727.625 727.625 725.676 725.676 725.676 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F70BEE0D-45C4-43F2-A6AE-A24EA8E4A721
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3500 0.000159031 4.55723e-05 727.323 727.323 727.323 725.645 725.645 725.645 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99DB7C2E-9B94-42F4-9CCA-74A1A84E422D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3600 0.000157622 4.55604e-05 727.054 727.054 727.054 725.617 725.617 725.617 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1DFA244-7D96-4E99-8C57-0C8B4308AAC3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3700 0.000156504 4.555e-05 726.815 726.815 726.815 725.592 725.592 725.592 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 808E212F-5475-4A9D-AF6C-5882A002FE50
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3800 0.000155616 4.5541e-05 726.601 726.601 726.601 725.57 725.57 725.57 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABCF4B54-44B9-451F-83EE-3060E2824FA7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
3900 0.000154909 4.55332e-05 726.411 726.411 726.411 725.551 725.551 725.551 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7107860B-80E6-4DDF-B807-EA471B8550C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4000 0.000154347 4.55264e-05 726.242 726.242 726.242 725.533 725.533 725.533 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81FF03D5-7BF1-4ABD-824A-58CAAB8DBCE5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4100 0.0001539 4.55206e-05 726.091 726.091 726.091 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BBC189E-47C5-4AFC-9B66-CFACF9C030E3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4200 0.000153543 4.55155e-05 725.956 725.956 725.956 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49728696-60FD-45D0-ADF2-54070F3D4689
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4300 0.00015326 4.55112e-05 725.836 725.836 725.836 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B88D3F0-5A9E-447A-B1FA-E6DC336B1D39
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4400 0.000153033 4.55075e-05 725.729 725.729 725.729 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26C0D421-5107-4DFB-A764-3DB50B765A41
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4500 0.000152853 4.55044e-05 725.633 725.633 725.633 725.471 725.471 725.471 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17993EA0-26A5-447C-9DC2-691FD16423E3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4600 0.000152709 4.55018e-05 725.547 725.547 725.547 725.462 725.462 725.462 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C1B54F6-0CC2-4FB3-BD99-F350A853DF14
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4700 0.000152593 4.54995e-05 725.471 725.471 725.471 725.454 725.454 725.454 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0CA9DD3-30EF-4472-B084-7FF58F67DE54
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4800 0.000152501 4.54977e-05 725.402 725.402 725.402 725.447 725.447 725.447 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 618050D9-0E56-484C-86A3-6D1E7BF048F3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
4900 0.000152428 4.54962e-05 725.341 725.341 725.341 725.441 725.441 725.441 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D255B5A3-19BE-444F-9FAA-B12AA569ECBA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5000 0.000152369 4.5495e-05 725.286 725.286 725.286 725.436 725.436 725.436 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAFD13BB-EF71-41B3-A7D3-264C3685F9EF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5100 0.000152321 4.54941e-05 725.237 725.237 725.237 725.431 725.431 725.431 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBA8DB2D-1C48-4919-9EDE-87C85A43A06D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5200 0.000152283 4.54934e-05 725.193 725.193 725.193 725.427 725.427 725.427 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DA287CE-1823-46F3-8A13-475A2C62199F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5300 0.000152252 4.54929e-05 725.154 725.154 725.154 725.423 725.423 725.423 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4EF571F-8333-4715-AF56-51825ED8BCA4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5400 0.000152227 4.54925e-05 725.119 725.119 725.119 725.42 725.42 725.42 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 881A6336-C708-4F2D-AA3D-4B220A5F820D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5500 0.000152206 4.54924e-05 725.087 725.087 725.087 725.417 725.417 725.417 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1755D4E-7D91-412C-82F8-54411383521C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5600 0.000152189 4.54924e-05 725.059 725.059 725.059 725.414 725.414 725.414 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C01922CE-34D8-47D8-8886-A88CA2CB9A46
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5700 0.000152175 4.54925e-05 725.034 725.034 725.034 725.412 725.412 725.412 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 656CFFC8-E44E-4232-B250-2ECA0C2A57D9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5800 0.000152163 4.54927e-05 725.011 725.011 725.011 725.41 725.41 725.41 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AC87234-1B9D-4A8D-A4C8-77A489A9E498
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
5900 0.000152153 4.54929e-05 724.991 724.991 724.991 725.408 725.408 725.408 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F724DAA-D078-46D6-AF67-3D207AB0369F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6000 0.000152144 4.54933e-05 724.972 724.972 724.972 725.407 725.407 725.407 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6677FAB8-2D53-49BC-9AA4-D14CFBFBE27D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6100 0.000152136 4.54938e-05 724.956 724.956 724.956 725.406 725.406 725.406 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 607A13A1-197D-407A-B45F-5B3B1BC1BC5E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6200 0.00015213 4.54943e-05 724.941 724.941 724.941 725.405 725.405 725.405 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B414C950-5B33-46C3-9DA0-25BFAC858F71
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6300 0.000152123 4.54948e-05 724.928 724.928 724.928 725.404 725.404 725.404 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9BF259E-30E4-4D06-A3D8-8389558A4D9E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6400 0.000152118 4.54955e-05 724.916 724.916 724.916 725.403 725.403 725.403 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4CDDFEC-E1E9-4411-B625-1D73B3C84B9A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6500 0.000152112 4.54961e-05 724.906 724.906 724.906 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE0C4E61-2249-4C49-B4CD-F152008DD8CB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6600 0.000152107 4.54968e-05 724.896 724.896 724.896 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D77CDBD4-7B2B-415B-AC8F-4068753A89B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6700 0.000152102 4.54975e-05 724.887 724.887 724.887 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFD3910F-75C4-43A7-9808-FE17BF9489E0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6800 0.000152098 4.54982e-05 724.88 724.88 724.88 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F164D691-EBF8-4E25-8A0B-3EAD31A4EDF1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
6900 0.000152093 4.5499e-05 724.873 724.873 724.873 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E77BCC91-70DC-49D2-B7D0-2C83305080E6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7000 0.000152089 4.54997e-05 724.867 724.867 724.867 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62A40117-A44A-4956-93EE-EE421ECABECB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7100 0.000152084 4.55005e-05 724.861 724.861 724.861 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2FE79E4-FBEC-43AD-9F92-49C829E13645
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7200 0.00015208 4.55013e-05 724.856 724.856 724.856 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACF5D8AE-F99D-4600-AB08-DD66D8055197
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7300 0.000152075 4.55021e-05 724.852 724.852 724.852 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B2C5ACB-3BCF-4FB7-9D62-6109DF1929E0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7400 0.000152071 4.55029e-05 724.848 724.848 724.848 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 648DF56D-DFAE-4EEF-A080-EB56D4CAA15C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7500 0.000152067 4.55037e-05 724.845 724.845 724.845 725.401 725.401 725.401 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40D3F3D9-5210-4A7D-BCC2-5081CA7A0EAA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7600 0.000152062 4.55045e-05 724.841 724.841 724.841 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A02BF61F-B4A4-4B5D-9E36-9D6858F502EA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7700 0.000152058 4.55053e-05 724.839 724.839 724.839 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96D86673-8066-4FC4-9F34-FC0389D9D3AE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7800 0.000152054 4.55062e-05 724.836 724.836 724.836 725.402 725.402 725.402 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51A29A4C-E5C7-4860-9B14-D65DAFE05E41
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
7900 0.000152049 4.5507e-05 724.834 724.834 724.834 725.403 725.403 725.403 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A34F995-2360-4B2E-87A0-6BDF1E49AAF5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8000 0.000152045 4.55078e-05 724.832 724.832 724.832 725.403 725.403 725.403 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADE5ED20-D27F-4E3E-B7EF-A1A15136C809
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8100 0.000152041 4.55085e-05 724.83 724.83 724.83 725.403 725.403 725.403 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3F513F5-6A02-4A50-8349-08503AEEE95E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8200 0.000152036 4.55093e-05 724.829 724.829 724.829 725.404 725.404 725.404 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE76C2F9-B438-4FFE-842A-1049B5E7081E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8300 0.000152032 4.55101e-05 724.827 724.827 724.827 725.404 725.404 725.404 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8BD5474-4AD5-41B1-915C-ADDAF4BAF276
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8400 0.000152028 4.55109e-05 724.826 724.826 724.826 725.405 725.405 725.405 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D7573E9-75A7-45B3-8A0E-C019F4FB2D47
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8500 0.000152023 4.55116e-05 724.825 724.825 724.825 725.405 725.405 725.405 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CC253BB-EC82-4D91-B708-1A1EBEEC28BD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8600 0.000152019 4.55124e-05 724.824 724.824 724.824 725.405 725.405 725.405 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2349AF4D-4892-46B2-B251-EF7B54ABC6E0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8700 0.000152015 4.55131e-05 724.824 724.824 724.824 725.406 725.406 725.406 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 527BF0B7-0107-4150-A1B8-E92CA3B33566
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8800 0.00015201 4.55139e-05 724.823 724.823 724.823 725.406 725.406 725.406 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2048BF3E-2623-4BBC-8757-2A0319AC1607
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
8900 0.000152006 4.55146e-05 724.822 724.822 724.822 725.407 725.407 725.407 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA0B5CE8-C61E-47A9-A953-5FAB539904B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9000 0.000152002 4.55153e-05 724.822 724.822 724.822 725.407 725.407 725.407 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 373FA78C-3602-48EB-8CE8-36D7A491AFFF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9100 0.000151998 4.5516e-05 724.822 724.822 724.822 725.408 725.408 725.408 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49AEAEF9-D299-480F-A396-46BA5FB3E714
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9200 0.000151994 4.55167e-05 724.821 724.821 724.821 725.408 725.408 725.408 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1B40315-31F5-4E76-AD3B-D8B1D61FD251
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9300 0.000151989 4.55174e-05 724.821 724.821 724.821 725.409 725.409 725.409 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08B51330-0BE0-4192-9952-81CA98870495
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9400 0.000151985 4.55181e-05 724.821 724.821 724.821 725.409 725.409 725.409 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35AC7B98-C557-436C-A249-1339C0C5627A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9500 0.000151981 4.55188e-05 724.821 724.821 724.821 725.41 725.41 725.41 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0DDAC81-E838-4BDA-8596-C49B11371912
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9600 0.000151977 4.55194e-05 724.821 724.821 724.821 725.41 725.41 725.41 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 990F8606-50A0-412A-A240-45950D9FBDA4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9700 0.000151973 4.552e-05 724.821 724.821 724.821 725.411 725.411 725.411 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78C2612C-811F-4867-94E2-A5DAE2E329A8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9800 0.000151969 4.55207e-05 724.821 724.821 724.821 725.411 725.411 725.411 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F543E402-FB73-4286-8753-FFB220FD3355
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
9900 0.000151965 4.55213e-05 724.821 724.821 724.821 725.412 725.412 725.412 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 381BF60C-1232-497F-A06C-9C00236CF9B8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10000 0.000151961 4.55219e-05 724.821 724.821 724.821 725.413 725.413 725.413 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 260EB6E7-303A-4C38-8B99-5F4A02725E79
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10100 0.000151957 4.55225e-05 724.821 724.821 724.821 725.413 725.413 725.413 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FE42593-C0BF-4E93-9CA3-574AFF621474
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10200 0.000151953 4.55231e-05 724.821 724.821 724.821 725.414 725.414 725.414 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CD6BA21-C784-44AF-AA57-70719AD57C7B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10300 0.000151949 4.55237e-05 724.821 724.821 724.821 725.414 725.414 725.414 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80EF3A25-F591-4319-9B7D-F8B3B52127D9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10400 0.000151946 4.55242e-05 724.821 724.821 724.821 725.415 725.415 725.415 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B21D886F-646F-4E56-ABFB-3DAB8EBB94BE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10500 0.000151942 4.55248e-05 724.821 724.821 724.821 725.415 725.415 725.415 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4EC5687-E53C-4701-B09A-34C1726AF37C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10600 0.000151938 4.55253e-05 724.822 724.822 724.822 725.416 725.416 725.416 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52B74D49-4D2C-4725-82BE-C537A58E2C15
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10700 0.000151934 4.55258e-05 724.822 724.822 724.822 725.416 725.416 725.416 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 427F57C9-DF55-41BA-9DF5-49929742BE67
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10800 0.000151931 4.55264e-05 724.822 724.822 724.822 725.417 725.417 725.417 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F29EE3D2-AD9F-4D8D-A7EA-C9BD424E4055
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
10900 0.000151927 4.55269e-05 724.822 724.822 724.822 725.417 725.417 725.417 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99018780-5E20-442C-AC22-005088455EE5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11000 0.000151923 4.55274e-05 724.823 724.823 724.823 725.418 725.418 725.418 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6162E38-1F10-48A4-A9FD-339A0737301A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11100 0.00015192 4.55279e-05 724.823 724.823 724.823 725.418 725.418 725.418 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 615D6B0A-4D8D-4A8E-A87C-664053DE11AE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11200 0.000151916 4.55283e-05 724.823 724.823 724.823 725.419 725.419 725.419 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EF19A63-9782-4DDB-93BE-BCD32A2B4751
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11300 0.000151912 4.55288e-05 724.823 724.823 724.823 725.419 725.419 725.419 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 183A1710-9FA9-4D49-94D5-BC5E38FE476F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11400 0.000151909 4.55293e-05 724.824 724.824 724.824 725.42 725.42 725.42 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38AB3B88-3CBD-4723-8AF0-CCED8CDEB8DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11500 0.000151905 4.55297e-05 724.824 724.824 724.824 725.42 725.42 725.42 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15F00780-5AE7-4457-9AC7-31A591FEFB94
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11600 0.000151902 4.55301e-05 724.824 724.824 724.824 725.421 725.421 725.421 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89BC7AE4-18C8-4AFC-BF76-9FF239A2DFAD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11700 0.000151898 4.55306e-05 724.825 724.825 724.825 725.421 725.421 725.421 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 241864AE-FE29-4D2C-A5BA-39ED3D345BBE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11800 0.000151895 4.5531e-05 724.825 724.825 724.825 725.422 725.422 725.422 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5512CF0B-B34F-4609-99AD-DC009B8B859F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
11900 0.000151892 4.55314e-05 724.825 724.825 724.825 725.422 725.422 725.422 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDCB3BE3-825C-44FF-A152-3FB84A377E94
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12000 0.000151888 4.55318e-05 724.825 724.825 724.825 725.423 725.423 725.423 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 534877B7-8722-4E3D-91F0-6CFF10C41F48
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12100 0.000151885 4.55322e-05 724.826 724.826 724.826 725.423 725.423 725.423 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FD7DE62-DC6C-46FA-9F44-F60CD7540FFD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12200 0.000151882 4.55326e-05 724.826 724.826 724.826 725.424 725.424 725.424 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F8CD773-0909-4936-A96D-7941446891B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12300 0.000151878 4.55329e-05 724.826 724.826 724.826 725.424 725.424 725.424 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8392B545-0231-4A69-8C4B-66CA56139C8C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12400 0.000151875 4.55333e-05 724.827 724.827 724.827 725.425 725.425 725.425 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46ED768B-B980-40A5-8A60-91C44E658357
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12500 0.000151872 4.55336e-05 724.827 724.827 724.827 725.425 725.425 725.425 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDF60AF8-CAFA-4DB7-8FA4-D887754FD32C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12600 0.000151869 4.5534e-05 724.827 724.827 724.827 725.426 725.426 725.426 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46DB1DF8-F105-4F33-8340-4F2866C7C008
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12700 0.000151866 4.55343e-05 724.828 724.828 724.828 725.426 725.426 725.426 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C11F803-1E56-415B-9A00-8FE1950FC28A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12800 0.000151863 4.55346e-05 724.828 724.828 724.828 725.427 725.427 725.427 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2AB1098-4A05-4664-A13D-EDB8B2C70102
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
12900 0.000151859 4.5535e-05 724.828 724.828 724.828 725.427 725.427 725.427 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 636F58C6-0131-484D-A98B-C1885514CE20
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13000 0.000151856 4.55353e-05 724.829 724.829 724.829 725.428 725.428 725.428 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EA2379C-E6D9-44D7-800B-0E3616479634
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13100 0.000151853 4.55356e-05 724.829 724.829 724.829 725.428 725.428 725.428 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C41B6E4A-3150-4AD3-84FF-3FAF14C17E1B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13200 0.00015185 4.55359e-05 724.829 724.829 724.829 725.429 725.429 725.429 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9807DC2-534B-4709-BF66-1B2993601F37
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13300 0.000151847 4.55361e-05 724.83 724.83 724.83 725.429 725.429 725.429 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5473C92A-DEF9-4A1B-A2E8-624E6D0C3B8F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13400 0.000151844 4.55364e-05 724.83 724.83 724.83 725.43 725.43 725.43 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 278C3EA3-54DD-43FF-BFB1-96029535DB97
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13500 0.000151841 4.55367e-05 724.83 724.83 724.83 725.43 725.43 725.43 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87A47B29-B0B9-405B-9B86-1CAF5CF3EECA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13600 0.000151839 4.55369e-05 724.831 724.831 724.831 725.431 725.431 725.431 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19B6273D-F97D-4FB1-B47F-C5101B65BBFC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13700 0.000151836 4.55372e-05 724.831 724.831 724.831 725.431 725.431 725.431 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B130DF26-214B-4E22-A406-85A2FC783CA8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13800 0.000151833 4.55374e-05 724.831 724.831 724.831 725.432 725.432 725.432 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B824CF03-5631-4EEA-87EA-B83DBAF64B03
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
13900 0.00015183 4.55376e-05 724.831 724.831 724.831 725.432 725.432 725.432 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01BF4678-8564-428E-BE60-6E0D30539157
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14000 0.000151827 4.55379e-05 724.832 724.832 724.832 725.433 725.433 725.433 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A743FAA-E81E-46AD-B981-C257939B6255
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14100 0.000151824 4.55381e-05 724.832 724.832 724.832 725.433 725.433 725.433 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FBE0C3E-BA57-459F-B4C5-4CAB1BAE8ECC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14200 0.000151822 4.55383e-05 724.832 724.832 724.832 725.433 725.433 725.433 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF11A5B5-768C-4493-B9C2-4A11364A6ED1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14300 0.000151819 4.55385e-05 724.833 724.833 724.833 725.434 725.434 725.434 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92CF098A-6641-4B78-AA2B-BD07C38891BD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14400 0.000151816 4.55387e-05 724.833 724.833 724.833 725.434 725.434 725.434 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E0FB508-4F91-493A-9FDD-7E33611E045A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14500 0.000151814 4.55389e-05 724.833 724.833 724.833 725.435 725.435 725.435 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 493B0082-A033-4903-84CC-28F2DE74910D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14600 0.000151811 4.55391e-05 724.834 724.834 724.834 725.435 725.435 725.435 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C581E78-5F8C-4122-A021-BAFD6B8ED13C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14700 0.000151808 4.55392e-05 724.834 724.834 724.834 725.436 725.436 725.436 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 129D6C49-44ED-4A2E-A91C-B9FCE7B219A7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14800 0.000151806 4.55394e-05 724.834 724.834 724.834 725.436 725.436 725.436 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4C6F0A3-E5D2-4C0C-A1F4-C826547199FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
14900 0.000151803 4.55396e-05 724.835 724.835 724.835 725.437 725.437 725.437 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00C11901-438D-405C-A9D3-352C8CF7E419
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15000 0.000151801 4.55397e-05 724.835 724.835 724.835 725.437 725.437 725.437 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 526E10B4-7813-4760-8470-0BDCBD07C11F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15100 0.000151798 4.55399e-05 724.835 724.835 724.835 725.437 725.437 725.437 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82F97D3D-0699-4747-AF65-E553ABF584B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15200 0.000151796 4.554e-05 724.835 724.835 724.835 725.438 725.438 725.438 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB72E137-CE0B-456B-A89F-2208B97E8A6D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15300 0.000151793 4.55402e-05 724.836 724.836 724.836 725.438 725.438 725.438 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99C6FFD1-2036-4CF6-9ACB-4CCEAA8E1A33
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15400 0.000151791 4.55403e-05 724.836 724.836 724.836 725.439 725.439 725.439 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5130B494-93AA-4163-B0FA-3861649DDED5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15500 0.000151788 4.55404e-05 724.836 724.836 724.836 725.439 725.439 725.439 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2229E18D-C821-425B-A488-05FF36DACCD4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15600 0.000151786 4.55405e-05 724.837 724.837 724.837 725.44 725.44 725.44 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FC21BF6-E4BD-433D-995F-A5A4CA565B96
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15700 0.000151783 4.55406e-05 724.837 724.837 724.837 725.44 725.44 725.44 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8868F316-1E6B-47CE-8118-37FDFCCA3237
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15800 0.000151781 4.55407e-05 724.837 724.837 724.837 725.44 725.44 725.44 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C23F87A6-57A4-46E2-B333-CEDC7F4E1E08
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
15900 0.000151779 4.55408e-05 724.838 724.838 724.838 725.441 725.441 725.441 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3861A2ED-8FBF-4A51-9879-9405BBACAE04
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16000 0.000151776 4.55409e-05 724.838 724.838 724.838 725.441 725.441 725.441 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A79C839C-558F-479F-9CD9-3C8383B6E2FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16100 0.000151774 4.5541e-05 724.838 724.838 724.838 725.442 725.442 725.442 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8CC8017-E1B5-4E57-A058-8FFC90ED4912
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16200 0.000151772 4.55411e-05 724.838 724.838 724.838 725.442 725.442 725.442 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D21045E3-8BC1-4100-A826-ECD5D51C0745
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16300 0.000151769 4.55412e-05 724.839 724.839 724.839 725.443 725.443 725.443 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A722F551-FB9C-40F0-ADE7-C1FAB4E51DF5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16400 0.000151767 4.55412e-05 724.839 724.839 724.839 725.443 725.443 725.443 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5FDD50C-8423-4915-A982-3083787BE0CC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16500 0.000151765 4.55413e-05 724.839 724.839 724.839 725.443 725.443 725.443 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F123A38F-4314-422A-9048-2A19CBE57CF0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16600 0.000151763 4.55413e-05 724.839 724.839 724.839 725.444 725.444 725.444 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4B43C9A-53DF-4650-A0E0-9E89EBAEB008
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16700 0.000151761 4.55414e-05 724.84 724.84 724.84 725.444 725.444 725.444 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74D6346C-A193-42E2-8C1D-2263EAB7EFDB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16800 0.000151758 4.55414e-05 724.84 724.84 724.84 725.445 725.445 725.445 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E002F36-4CA9-47BD-A27E-B6D32FD981FB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
16900 0.000151756 4.55415e-05 724.84 724.84 724.84 725.445 725.445 725.445 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7D459ED-E10F-41B0-8F57-54744C583ED4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17000 0.000151754 4.55415e-05 724.841 724.841 724.841 725.445 725.445 725.445 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A8CBE47-EA32-4F43-99CA-34FCFE0DC0E8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17100 0.000151752 4.55416e-05 724.841 724.841 724.841 725.446 725.446 725.446 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BFAD540-9E6E-4FBC-B57F-F4D7C4AB620D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17200 0.00015175 4.55416e-05 724.841 724.841 724.841 725.446 725.446 725.446 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ABF079D-0BE3-4948-B697-F0B7C24DE252
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17300 0.000151748 4.55416e-05 724.841 724.841 724.841 725.446 725.446 725.446 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEFD60B1-ACC6-428A-97E9-F53ACA1A9FD9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17400 0.000151746 4.55416e-05 724.842 724.842 724.842 725.447 725.447 725.447 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D22CC7A2-B17B-40BC-83D0-F92AE7964F47
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17500 0.000151744 4.55416e-05 724.842 724.842 724.842 725.447 725.447 725.447 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DCDF77E-38C5-4976-8789-04C789D94D6A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17600 0.000151742 4.55416e-05 724.842 724.842 724.842 725.448 725.448 725.448 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13C3700C-959D-46C6-8835-8EF431243CD1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17700 0.00015174 4.55416e-05 724.842 724.842 724.842 725.448 725.448 725.448 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2F6B6D2-31F5-4C2B-8C29-1C550E15DEFB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17800 0.000151738 4.55416e-05 724.843 724.843 724.843 725.448 725.448 725.448 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 705060CE-5E16-4693-BB04-57A3A4AAE9D1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
17900 0.000151736 4.55416e-05 724.843 724.843 724.843 725.449 725.449 725.449 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEFFF968-9A0A-44F9-9A91-D6A184A41B30
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18000 0.000151734 4.55416e-05 724.843 724.843 724.843 725.449 725.449 725.449 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A84160E-2C8F-46AC-BF06-7DEC9AE84C0B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18100 0.000151732 4.55416e-05 724.844 724.844 724.844 725.45 725.45 725.45 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E184B14-BD37-4955-80FE-18FB5DE806AC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18200 0.00015173 4.55416e-05 724.844 724.844 724.844 725.45 725.45 725.45 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAEC87D5-79D9-4B7D-A088-2DC52666A187
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18300 0.000151728 4.55416e-05 724.844 724.844 724.844 725.45 725.45 725.45 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E89BE77A-CE58-46CF-8ACE-ADEF358D27FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18400 0.000151726 4.55415e-05 724.844 724.844 724.844 725.451 725.451 725.451 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12821819-DAD3-4A3C-9067-BEE280791EEB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18500 0.000151725 4.55415e-05 724.845 724.845 724.845 725.451 725.451 725.451 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE8B01C5-B756-471B-8D32-60AED94B70EE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18600 0.000151723 4.55415e-05 724.845 724.845 724.845 725.451 725.451 725.451 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 211D5461-6FE7-42CA-958A-0B0787251617
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18700 0.000151721 4.55414e-05 724.845 724.845 724.845 725.452 725.452 725.452 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8AD09F2-3990-40EA-BF7A-488FF319523F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18800 0.000151719 4.55414e-05 724.845 724.845 724.845 725.452 725.452 725.452 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDBBAEE1-FE5B-4DE4-BC17-DDD7A2FA97F5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
18900 0.000151717 4.55414e-05 724.846 724.846 724.846 725.452 725.452 725.452 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82616692-A5C3-45F1-AD76-9FF13D067E29
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19000 0.000151715 4.55413e-05 724.846 724.846 724.846 725.453 725.453 725.453 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99A0CE69-93B1-45D3-9284-5368EE1E7683
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19100 0.000151714 4.55412e-05 724.846 724.846 724.846 725.453 725.453 725.453 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D91EAE96-6045-4F49-B816-E8A17CF7C41C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19200 0.000151712 4.55412e-05 724.846 724.846 724.846 725.453 725.453 725.453 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23B9426B-1627-44D0-9442-B6252D757BCC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19300 0.00015171 4.55411e-05 724.847 724.847 724.847 725.454 725.454 725.454 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C2C11CA-4E09-4E10-96D8-D8489FC3DF3C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19400 0.000151709 4.55411e-05 724.847 724.847 724.847 725.454 725.454 725.454 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBAFF363-5AF9-441D-8C40-27FFD991040E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19500 0.000151707 4.5541e-05 724.847 724.847 724.847 725.455 725.455 725.455 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EED863E8-377B-4521-814F-9EE72DD308A2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19600 0.000151705 4.55409e-05 724.847 724.847 724.847 725.455 725.455 725.455 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 325D604B-4C88-4DC9-9005-14FFCD137B9D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19700 0.000151703 4.55408e-05 724.848 724.848 724.848 725.455 725.455 725.455 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 610A439E-F96E-4D0C-9446-CB9E4E18E80C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19800 0.000151702 4.55408e-05 724.848 724.848 724.848 725.456 725.456 725.456 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED2D5B9B-7788-4E75-81D9-B7E5CDBDEBAD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
19900 0.0001517 4.55407e-05 724.848 724.848 724.848 725.456 725.456 725.456 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5624C9F2-154D-411F-821C-061AC642E6D1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20000 0.000151699 4.55406e-05 724.848 724.848 724.848 725.456 725.456 725.456 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A106CBC3-29BF-43E1-A45F-DD0023B06A1E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20100 0.000151697 4.55405e-05 724.848 724.848 724.848 725.457 725.457 725.457 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0196D03-4CDF-48F9-A6C5-5DDD9E4587FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20200 0.000151695 4.55404e-05 724.849 724.849 724.849 725.457 725.457 725.457 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94BA1176-5835-4610-8549-C36220E66821
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20300 0.000151694 4.55403e-05 724.849 724.849 724.849 725.457 725.457 725.457 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B81CB22-05DE-4331-9BA9-C2A70F80D5B7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20400 0.000151692 4.55402e-05 724.849 724.849 724.849 725.458 725.458 725.458 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4944F336-BADD-450A-AEBB-E827867A4629
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20500 0.000151691 4.55401e-05 724.849 724.849 724.849 725.458 725.458 725.458 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A78C473A-DB67-45DA-8F78-931DF7EB8A2F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20600 0.000151689 4.554e-05 724.85 724.85 724.85 725.458 725.458 725.458 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85169A80-A74E-4C9D-8ABC-5CCF03726A4D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20700 0.000151688 4.55399e-05 724.85 724.85 724.85 725.459 725.459 725.459 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBB556B1-4432-4BFC-80B2-E1C63ECE34E9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20800 0.000151686 4.55398e-05 724.85 724.85 724.85 725.459 725.459 725.459 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A25EE2B0-C43A-4081-B587-9C4A649389DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
20900 0.000151685 4.55397e-05 724.85 724.85 724.85 725.459 725.459 725.459 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44B8A9C8-70D9-4CAB-A071-44DBD63E7927
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21000 0.000151683 4.55396e-05 724.851 724.851 724.851 725.46 725.46 725.46 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF4F5A3C-D65C-450F-A4DB-B28BF72F2E54
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21100 0.000151682 4.55394e-05 724.851 724.851 724.851 725.46 725.46 725.46 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF1F2E2D-2CDB-429E-810A-BD6DF5E3D1B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21200 0.00015168 4.55393e-05 724.851 724.851 724.851 725.46 725.46 725.46 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABD6DCEB-EFB0-47E7-B405-72F022247D17
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21300 0.000151679 4.55392e-05 724.851 724.851 724.851 725.46 725.46 725.46 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87AFCA41-2136-48E6-AE7C-C15047296F26
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21400 0.000151677 4.55391e-05 724.851 724.851 724.851 725.461 725.461 725.461 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA5C8C8E-5E80-49D2-AFC2-00498CDBA458
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21500 0.000151676 4.55389e-05 724.852 724.852 724.852 725.461 725.461 725.461 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA5A7BA-E47C-4F7B-AF8D-0FEE5A5167E6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21600 0.000151675 4.55388e-05 724.852 724.852 724.852 725.461 725.461 725.461 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67825C6F-4381-4FF5-9605-E66B48AF037F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21700 0.000151673 4.55387e-05 724.852 724.852 724.852 725.462 725.462 725.462 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BEDDBF8-4A4C-4881-BD87-A6BEBD10AB62
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21800 0.000151672 4.55385e-05 724.852 724.852 724.852 725.462 725.462 725.462 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA966739-421D-4098-8930-6F15E4B65AB0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
21900 0.00015167 4.55384e-05 724.853 724.853 724.853 725.462 725.462 725.462 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5EF462B-F2E8-4AAA-91B9-4F6D6D4C5F9C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22000 0.000151669 4.55383e-05 724.853 724.853 724.853 725.463 725.463 725.463 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87FF7901-CD25-4B9B-AAD9-15475582CB3E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22100 0.000151668 4.55381e-05 724.853 724.853 724.853 725.463 725.463 725.463 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 253A711B-031D-4908-ABA8-FBDDE0D97D74
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22200 0.000151666 4.5538e-05 724.853 724.853 724.853 725.463 725.463 725.463 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20C7A0D5-2C04-4854-89FA-11537FB37733
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22300 0.000151665 4.55378e-05 724.853 724.853 724.853 725.464 725.464 725.464 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E17717C-346A-47C4-850D-92749CD995AC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22400 0.000151664 4.55377e-05 724.854 724.854 724.854 725.464 725.464 725.464 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 561D2BE7-E534-49CB-99EB-8ED2999E1E7B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22500 0.000151662 4.55375e-05 724.854 724.854 724.854 725.464 725.464 725.464 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14E2846E-ADD9-46C4-96AF-06162FF20A12
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22600 0.000151661 4.55374e-05 724.854 724.854 724.854 725.464 725.464 725.464 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F55236BB-3837-4EE0-9DC9-D30EFE10ADF0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22700 0.00015166 4.55372e-05 724.854 724.854 724.854 725.465 725.465 725.465 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7118DA6B-DE55-415E-8A3C-CAF61EA5E38C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22800 0.000151659 4.55371e-05 724.854 724.854 724.854 725.465 725.465 725.465 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66ADF270-88DB-4753-A70F-1E4321979CCA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
22900 0.000151657 4.55369e-05 724.855 724.855 724.855 725.465 725.465 725.465 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92B6478D-8057-4B04-A4FD-6FDA83F1FCDB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23000 0.000151656 4.55367e-05 724.855 724.855 724.855 725.466 725.466 725.466 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0029580A-AFC6-44D1-AF89-FE1917971277
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23100 0.000151655 4.55366e-05 724.855 724.855 724.855 725.466 725.466 725.466 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6A1A3CF-209F-4785-9234-6A1B8063A8C6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23200 0.000151654 4.55364e-05 724.855 724.855 724.855 725.466 725.466 725.466 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2F7BE48-559A-4B7C-8E31-146F4EA9FB45
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23300 0.000151652 4.55362e-05 724.855 724.855 724.855 725.466 725.466 725.466 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAB151D2-6E3C-4A73-97B9-C19DF31CC4A1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23400 0.000151651 4.55361e-05 724.856 724.856 724.856 725.467 725.467 725.467 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E281A395-A9CC-4205-92F0-5B03D117229B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23500 0.00015165 4.55359e-05 724.856 724.856 724.856 725.467 725.467 725.467 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 934123F7-F0DC-4B9A-B086-83FF2CE2343C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23600 0.000151649 4.55357e-05 724.856 724.856 724.856 725.467 725.467 725.467 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9257BC9B-9B29-4AB8-ACAF-E1760B6C8188
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23700 0.000151648 4.55355e-05 724.856 724.856 724.856 725.468 725.468 725.468 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE618B0B-DD31-474F-A6E8-A81CBEC2C48B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23800 0.000151647 4.55354e-05 724.856 724.856 724.856 725.468 725.468 725.468 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5B7A76D-8FBD-44B4-919A-735C27376976
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
23900 0.000151645 4.55352e-05 724.857 724.857 724.857 725.468 725.468 725.468 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3575C6B-55AB-47C5-A06B-8385F9F87A57
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24000 0.000151644 4.5535e-05 724.857 724.857 724.857 725.468 725.468 725.468 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DCAC964-E9B7-4CB2-BB93-6ABFFAA7A479
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24100 0.000151643 4.55348e-05 724.857 724.857 724.857 725.469 725.469 725.469 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE7DD90C-BAEB-4B17-AF82-704E7360C1B8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24200 0.000151642 4.55346e-05 724.857 724.857 724.857 725.469 725.469 725.469 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8148DD21-49AA-4083-BC87-D9FFEF4B53FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24300 0.000151641 4.55345e-05 724.857 724.857 724.857 725.469 725.469 725.469 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4860624-6CBF-4620-B7AE-8C1EB1E70341
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24400 0.00015164 4.55343e-05 724.858 724.858 724.858 725.469 725.469 725.469 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6E2A871-9EDC-4C8D-AB21-8EDBAC3C5108
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24500 0.000151639 4.55341e-05 724.858 724.858 724.858 725.47 725.47 725.47 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41FA8CAA-D0D5-4D6F-AE49-9C61862D64C4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24600 0.000151638 4.55339e-05 724.858 724.858 724.858 725.47 725.47 725.47 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B86F33C-415E-4957-B2C7-B394F00E4762
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24700 0.000151637 4.55337e-05 724.858 724.858 724.858 725.47 725.47 725.47 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DDA56A3-7E1A-4814-B4A1-D0A03EC17879
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24800 0.000151636 4.55335e-05 724.858 724.858 724.858 725.471 725.471 725.471 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75732042-C112-4643-8677-0B94EA42B22D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
24900 0.000151635 4.55333e-05 724.859 724.859 724.859 725.471 725.471 725.471 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 712383BF-408E-4A9F-B620-B4E4EA89732F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25000 0.000151634 4.55331e-05 724.859 724.859 724.859 725.471 725.471 725.471 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4AF3551-27D3-4EB7-8ECE-559E92DCA121
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25100 0.000151632 4.55329e-05 724.859 724.859 724.859 725.471 725.471 725.471 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CA3134F-9136-4879-90DC-BE6A0AE1CDA0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25200 0.000151631 4.55327e-05 724.859 724.859 724.859 725.472 725.472 725.472 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 991A8CE2-FFBB-4E70-8E16-6E422AF04908
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25300 0.00015163 4.55325e-05 724.859 724.859 724.859 725.472 725.472 725.472 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 304BBAE0-A12A-45FE-8536-299773EA418A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25400 0.000151629 4.55323e-05 724.859 724.859 724.859 725.472 725.472 725.472 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D87E4BA5-D1F7-4C80-9A1B-322A1DB6AC51
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25500 0.000151628 4.55321e-05 724.86 724.86 724.86 725.472 725.472 725.472 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD732080-D80A-4BA8-9BFE-DEE735CC83EC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25600 0.000151627 4.55319e-05 724.86 724.86 724.86 725.473 725.473 725.473 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8FD96B2-9501-417F-913F-CE8283CE8605
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25700 0.000151627 4.55317e-05 724.86 724.86 724.86 725.473 725.473 725.473 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 452A84D7-E27D-4D22-A6A8-738FA4F0938A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25800 0.000151626 4.55315e-05 724.86 724.86 724.86 725.473 725.473 725.473 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28E019D4-B8D4-4F00-BD49-B728B4C4894D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
25900 0.000151625 4.55313e-05 724.86 724.86 724.86 725.473 725.473 725.473 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 614C44DC-AB77-48E2-BB69-BA3A41E7D1B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26000 0.000151624 4.55311e-05 724.86 724.86 724.86 725.474 725.474 725.474 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1B3B7B9-0DAC-4BE7-BB71-9D1708FB4870
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26100 0.000151623 4.55309e-05 724.861 724.861 724.861 725.474 725.474 725.474 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15092A1B-44DE-467F-ADB7-478D860B6F96
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26200 0.000151622 4.55307e-05 724.861 724.861 724.861 725.474 725.474 725.474 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B631DFDA-C813-46AC-A0E6-EF8160423B1A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26300 0.000151621 4.55305e-05 724.861 724.861 724.861 725.474 725.474 725.474 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3D108B7-720C-4206-970A-89AE08C855FD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26400 0.00015162 4.55303e-05 724.861 724.861 724.861 725.475 725.475 725.475 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3834C73B-B361-4635-82C1-0E0D433C87F7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26500 0.000151619 4.55301e-05 724.861 724.861 724.861 725.475 725.475 725.475 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2932A6A-2A00-4799-B44D-E3094A95CDD8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26600 0.000151618 4.55299e-05 724.861 724.861 724.861 725.475 725.475 725.475 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81B4DE57-E1EC-4634-AA88-11E9E811DFDF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26700 0.000151617 4.55297e-05 724.862 724.862 724.862 725.475 725.475 725.475 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E57411ED-32F5-42F9-AC1F-37FD38330FBE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26800 0.000151616 4.55295e-05 724.862 724.862 724.862 725.475 725.475 725.475 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CA22C06-8D48-4274-B58C-44B220941095
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
26900 0.000151615 4.55292e-05 724.862 724.862 724.862 725.476 725.476 725.476 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD980D7B-1C1C-46BF-B16A-323263BF5720
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27000 0.000151615 4.5529e-05 724.862 724.862 724.862 725.476 725.476 725.476 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2145201-1182-4659-92E2-217A1C786F07
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27100 0.000151614 4.55288e-05 724.862 724.862 724.862 725.476 725.476 725.476 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21D46FD8-47DC-4462-975B-14EBBF889FD0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27200 0.000151613 4.55286e-05 724.862 724.862 724.862 725.476 725.476 725.476 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8900BCC6-A4F1-45A6-9C5E-9A8B7B7D29B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27300 0.000151612 4.55284e-05 724.863 724.863 724.863 725.477 725.477 725.477 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19CDB8D1-6226-4A16-BEC1-AC8F622051A3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27400 0.000151611 4.55282e-05 724.863 724.863 724.863 725.477 725.477 725.477 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C00C787-E8A5-45DB-9042-DA4002A2D363
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27500 0.00015161 4.5528e-05 724.863 724.863 724.863 725.477 725.477 725.477 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 464DACFF-7C5E-4A39-A52E-DB934DFC4D3E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27600 0.00015161 4.55277e-05 724.863 724.863 724.863 725.477 725.477 725.477 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E171765B-2D56-4B5A-A7C6-8E620336F789
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27700 0.000151609 4.55275e-05 724.863 724.863 724.863 725.478 725.478 725.478 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99C96794-EAF0-4D6B-A31E-ED5DB725283E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27800 0.000151608 4.55273e-05 724.863 724.863 724.863 725.478 725.478 725.478 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1402AC03-1C6A-49CF-8BC8-FEE69840B914
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
27900 0.000151607 4.55271e-05 724.864 724.864 724.864 725.478 725.478 725.478 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5810EAD4-D900-485A-8F97-F77D5CB227F9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28000 0.000151606 4.55269e-05 724.864 724.864 724.864 725.478 725.478 725.478 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B6B222E-A597-447F-9E41-95EA667DD523
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28100 0.000151606 4.55266e-05 724.864 724.864 724.864 725.478 725.478 725.478 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70C8D497-5032-4F3F-9B98-8D1CA8A8115A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28200 0.000151605 4.55264e-05 724.864 724.864 724.864 725.479 725.479 725.479 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95F0AD45-2CB8-4819-921F-4605D224BA90
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28300 0.000151604 4.55262e-05 724.864 724.864 724.864 725.479 725.479 725.479 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A32D6A3-2816-4B17-AB25-C3EE8F91DE9D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28400 0.000151603 4.5526e-05 724.864 724.864 724.864 725.479 725.479 725.479 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05859E42-43D0-47C8-9BDB-D169EBE7DDA1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28500 0.000151602 4.55258e-05 724.865 724.865 724.865 725.479 725.479 725.479 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A7A544D-E86C-406E-9F72-CCABA75BAB9D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28600 0.000151602 4.55255e-05 724.865 724.865 724.865 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 836C087A-EAA4-4705-8483-0672F2EDA0B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28700 0.000151601 4.55253e-05 724.865 724.865 724.865 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8536E2E-58E8-440F-89CB-8A98ABDB8274
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28800 0.0001516 4.55251e-05 724.865 724.865 724.865 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF0E0A5C-5F40-49C2-8CD2-D1F0652DA940
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
28900 0.000151599 4.55249e-05 724.865 724.865 724.865 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30D1CFA5-0960-4CCA-8255-62250F5DE231
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29000 0.000151599 4.55246e-05 724.865 724.865 724.865 725.48 725.48 725.48 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F3042F6-1AFC-4819-ACEF-B63CD94EE402
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29100 0.000151598 4.55244e-05 724.865 724.865 724.865 725.481 725.481 725.481 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86917585-69BB-48D3-B37D-2BD426FBF5C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29200 0.000151597 4.55242e-05 724.866 724.866 724.866 725.481 725.481 725.481 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 905B8C35-2470-498C-A456-2A46B8F1F867
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29300 0.000151597 4.5524e-05 724.866 724.866 724.866 725.481 725.481 725.481 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7489987-0006-49F6-AC63-917687B49B6B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29400 0.000151596 4.55237e-05 724.866 724.866 724.866 725.481 725.481 725.481 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 453838EE-CD8E-4B74-A139-4F136AB59B4B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29500 0.000151595 4.55235e-05 724.866 724.866 724.866 725.481 725.481 725.481 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64534552-0292-45EE-952C-EA8B524B6F90
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29600 0.000151594 4.55233e-05 724.866 724.866 724.866 725.482 725.482 725.482 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9FC04CC-EFDA-41DC-B617-BF7E0EB90948
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29700 0.000151594 4.5523e-05 724.866 724.866 724.866 725.482 725.482 725.482 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30A468B9-0D2E-409A-8AC5-70E83BD9123E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29800 0.000151593 4.55228e-05 724.866 724.866 724.866 725.482 725.482 725.482 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F1F4DA-D616-41DE-B907-0A064707A9C5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
29900 0.000151592 4.55226e-05 724.867 724.867 724.867 725.482 725.482 725.482 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B53D83D-663F-48E0-AEED-FAE5C044617E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30000 0.000151592 4.55224e-05 724.867 724.867 724.867 725.482 725.482 725.482 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4421641F-C6A3-44B7-A55B-D9963DE9EC4A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30100 0.000151591 4.55221e-05 724.867 724.867 724.867 725.483 725.483 725.483 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7182EE4C-1B0B-442A-A8D4-8111E148DD18
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30200 0.00015159 4.55219e-05 724.867 724.867 724.867 725.483 725.483 725.483 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AC4BAF3-93B7-4F01-BE4C-92D980477656
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30300 0.00015159 4.55217e-05 724.867 724.867 724.867 725.483 725.483 725.483 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EF652F9-7A93-45D7-86D0-BBE5310D646C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30400 0.000151589 4.55215e-05 724.867 724.867 724.867 725.483 725.483 725.483 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1B6311C-5F24-4D63-8BD1-4D626C97EE21
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30500 0.000151588 4.55212e-05 724.867 724.867 724.867 725.483 725.483 725.483 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F665C07B-D4DF-46D9-931E-7F460CB6D441
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30600 0.000151588 4.5521e-05 724.868 724.868 724.868 725.484 725.484 725.484 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6027123-2EA5-4DB6-B0E8-F6A25F4FDF8C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30700 0.000151587 4.55208e-05 724.868 724.868 724.868 725.484 725.484 725.484 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C73D75E-8D70-41B5-AEFD-5CCF6D6311F6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30800 0.000151587 4.55205e-05 724.868 724.868 724.868 725.484 725.484 725.484 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FFD05E5-740E-41E4-9825-B1CC19321030
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
30900 0.000151586 4.55203e-05 724.868 724.868 724.868 725.484 725.484 725.484 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECC61C6B-AB41-4ECF-9788-185D7C22B1BE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31000 0.000151585 4.55201e-05 724.868 724.868 724.868 725.484 725.484 725.484 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44CA9574-86AE-4E72-B13C-6765FC880BC6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31100 0.000151585 4.55199e-05 724.868 724.868 724.868 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B1D90E5-DE88-4588-87C0-F67CB5D198F8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31200 0.000151584 4.55196e-05 724.868 724.868 724.868 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B2D2B36-C3D5-4A80-A2D7-BC7D88C1E536
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31300 0.000151584 4.55194e-05 724.868 724.868 724.868 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F617227E-A694-4FEE-B398-BE22CFF5D22D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31400 0.000151583 4.55192e-05 724.869 724.869 724.869 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 657DFCDA-3866-41FF-B7C2-35A9D875B7D8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31500 0.000151582 4.55189e-05 724.869 724.869 724.869 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BFE856C-1834-4DE1-8B7B-97C838F3E4C9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31600 0.000151582 4.55187e-05 724.869 724.869 724.869 725.485 725.485 725.485 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DFC3475-C9E7-4A19-BBF5-FEF7F8469277
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31700 0.000151581 4.55185e-05 724.869 724.869 724.869 725.486 725.486 725.486 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99F01961-9D79-4A29-8092-318F9F0EFEBF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31800 0.000151581 4.55182e-05 724.869 724.869 724.869 725.486 725.486 725.486 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C3A4CB7-74DE-41C4-B8A1-C8E5D1F2C814
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
31900 0.00015158 4.5518e-05 724.869 724.869 724.869 725.486 725.486 725.486 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 383453C7-DBFD-477B-B936-0EC919A565D1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32000 0.00015158 4.55178e-05 724.869 724.869 724.869 725.486 725.486 725.486 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2416CB3-7872-4C30-9603-DD99D4E1DD1B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32100 0.000151579 4.55176e-05 724.87 724.87 724.87 725.486 725.486 725.486 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3970EA24-068E-449E-94FB-751FD066ADE8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32200 0.000151578 4.55173e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1AC62FF-AA87-478C-B09F-5E248CE45E74
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32300 0.000151578 4.55171e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83F45AAF-FF3C-4206-A318-05934547DC6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32400 0.000151577 4.55169e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEEF902A-3FA6-4B67-80E6-CD917DD37F07
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32500 0.000151577 4.55166e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4362C00A-12AC-4158-88CB-15BA5C69764B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32600 0.000151576 4.55164e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37F6F6FC-3D4E-4A89-B92C-5AE2A5610DC9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32700 0.000151576 4.55162e-05 724.87 724.87 724.87 725.487 725.487 725.487 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 838E1C2A-D765-4BE1-BFCA-EE12B94722CF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32800 0.000151575 4.5516e-05 724.87 724.87 724.87 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE94D689-B991-4235-85B6-6467EA3CCEA2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
32900 0.000151575 4.55157e-05 724.87 724.87 724.87 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03DF7913-4A67-4E36-A279-53D3A47C3BF7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33000 0.000151574 4.55155e-05 724.871 724.871 724.871 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69D19866-7B74-4569-8ACD-47D133312E5A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33100 0.000151574 4.55153e-05 724.871 724.871 724.871 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2A0BF0B-5385-4DAA-9721-5C41F429BF18
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33200 0.000151573 4.55151e-05 724.871 724.871 724.871 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5331254-A0DD-472E-8634-FEDF626928F5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33300 0.000151573 4.55148e-05 724.871 724.871 724.871 725.488 725.488 725.488 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F45F936-0602-4857-B4FA-2D742F324414
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33400 0.000151572 4.55146e-05 724.871 724.871 724.871 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72DAAF40-B5AC-4DCA-B31A-E4288D1D8A42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33500 0.000151572 4.55144e-05 724.871 724.871 724.871 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EDB3E4C-A551-4BC9-834A-C84DE4FFDA6A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33600 0.000151571 4.55141e-05 724.871 724.871 724.871 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 393A8F80-45FE-4475-8F02-7FFBD70D340F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33700 0.000151571 4.55139e-05 724.871 724.871 724.871 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56216276-AE53-437B-A015-CBC697B993B3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33800 0.00015157 4.55137e-05 724.872 724.872 724.872 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3306A034-0A5D-44F6-8137-AC19C00494CF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
33900 0.00015157 4.55135e-05 724.872 724.872 724.872 725.489 725.489 725.489 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7343851E-E3FA-4508-BC8D-B337755ACB3E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34000 0.000151569 4.55132e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 522AC19E-D452-4101-B4F4-58FAD7D32348
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34100 0.000151569 4.5513e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 207D562E-165F-4359-B102-CF78595C1F42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34200 0.000151568 4.55128e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16BCB245-5D43-4097-99D4-9CBCF777F8C8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34300 0.000151568 4.55126e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD4694D3-6D3D-4DB2-BB6D-FC37A46CA79D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34400 0.000151567 4.55123e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36E434B8-B9A0-4B11-B85D-A9A72D1BCCF5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34500 0.000151567 4.55121e-05 724.872 724.872 724.872 725.49 725.49 725.49 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6325DC9E-B0F8-4920-8113-A72C30CCD39C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34600 0.000151566 4.55119e-05 724.872 724.872 724.872 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63ECBC00-4C08-4EA4-8A08-B52A3F087A7F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34700 0.000151566 4.55117e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83208518-33E2-47C9-BDB2-974A4FA13585
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34800 0.000151566 4.55114e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 968DB904-68A9-479D-B63C-778388BDB1CE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
34900 0.000151565 4.55112e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E91F902C-E925-45ED-9031-C55C46969D41
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35000 0.000151565 4.5511e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06EC58B8-D258-4AEC-8999-237A936B04BE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35100 0.000151564 4.55108e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12338493-1A41-488F-AD44-0DAC4733AD34
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35200 0.000151564 4.55105e-05 724.873 724.873 724.873 725.491 725.491 725.491 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19A45018-9690-4080-811C-B17C9E375B2F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35300 0.000151563 4.55103e-05 724.873 724.873 724.873 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE4828B8-03D5-4774-A9A0-ACB22B49C41D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35400 0.000151563 4.55101e-05 724.873 724.873 724.873 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9CB9426-B039-4CE6-A42C-E1DDE6F0979D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35500 0.000151563 4.55099e-05 724.873 724.873 724.873 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DCA5FBC-CA11-4081-AC00-306E989EF5AA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35600 0.000151562 4.55097e-05 724.874 724.874 724.874 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4635A410-FE6A-400D-9038-C3F8F215E38B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35700 0.000151562 4.55094e-05 724.874 724.874 724.874 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB2FDB46-F43E-4957-8688-2F22FAC8DB9C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35800 0.000151561 4.55092e-05 724.874 724.874 724.874 725.492 725.492 725.492 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04366179-B1B1-4ACD-81B2-0149DD0F011A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
35900 0.000151561 4.5509e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EBA0664-635D-4EF8-A6E3-A98E6FBAB449
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36000 0.000151561 4.55088e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AF7AEE9-3192-4310-B5F1-5353F97C1FDE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36100 0.00015156 4.55086e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAEABAB4-0A8D-4B49-9FE8-44071D1E3785
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36200 0.00015156 4.55083e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46B9A285-3BDF-4C97-AB8E-F5B316B2DB58
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36300 0.000151559 4.55081e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C67C971-B65A-40F1-B521-E212C1321639
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36400 0.000151559 4.55079e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5834ADA7-1AEF-4A79-9BE3-DDD8465769FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36500 0.000151559 4.55077e-05 724.874 724.874 724.874 725.493 725.493 725.493 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36350F08-34BF-406A-8DFF-E01C56A48C80
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36600 0.000151558 4.55075e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 212F18D9-D1E8-47BA-9232-CAEE99A0BED8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36700 0.000151558 4.55072e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD53D85D-1758-42BA-B241-0ABA1A7B11FF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36800 0.000151558 4.5507e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 048B2420-B5EB-4A3F-A11B-5CF9B13727F1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
36900 0.000151557 4.55068e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDA78558-C122-4783-9DA5-0999346C6561
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37000 0.000151557 4.55066e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 988417AF-8B7B-4CA8-85F1-063E51228DEF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37100 0.000151556 4.55064e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 263DD3E7-3D18-41EA-A8E5-FF462F852BAE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37200 0.000151556 4.55062e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2FB2EC3-B563-4DA1-A7AA-BCCEEEE207D8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37300 0.000151556 4.5506e-05 724.875 724.875 724.875 725.494 725.494 725.494 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6517C11A-5C4F-4538-80ED-491221E94671
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37400 0.000151555 4.55057e-05 724.875 724.875 724.875 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C54191EB-FD5E-4B36-AC43-BA063F50B499
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37500 0.000151555 4.55055e-05 724.875 724.875 724.875 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B59E67BF-C0A0-4452-B172-07FA8CF6A609
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37600 0.000151555 4.55053e-05 724.875 724.875 724.875 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E17FE9D-B527-4604-A3F6-2558E8029CD3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37700 0.000151554 4.55051e-05 724.876 724.876 724.876 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF94B9BD-02F1-40E5-9510-1FC8A84022FF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37800 0.000151554 4.55049e-05 724.876 724.876 724.876 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A22F894E-1876-42DE-9C3D-675F0AC5FF33
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
37900 0.000151554 4.55047e-05 724.876 724.876 724.876 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A778A7F8-42C7-49B0-A1B0-B2D76DE08742
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38000 0.000151553 4.55045e-05 724.876 724.876 724.876 725.495 725.495 725.495 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66456905-C90E-4930-AF87-EC9748CD683A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38100 0.000151553 4.55043e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7424BBD4-215A-438F-A357-E451DA9D5947
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38200 0.000151553 4.5504e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2003690E-EC71-43C3-8571-3BEDC51CA990
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38300 0.000151552 4.55038e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 362F94A6-3A0D-4A36-A0C4-D44EFCE614B8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38400 0.000151552 4.55036e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16F1CBC8-651C-4106-83B0-8BBC8DD815FB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38500 0.000151552 4.55034e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1541AD2F-2229-4BC0-8763-32E5562950B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38600 0.000151551 4.55032e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 299BE771-ECB1-4989-A57B-E134F5F55823
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38700 0.000151551 4.5503e-05 724.876 724.876 724.876 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54BFA6FB-EB83-4198-8017-2D3C716E9D9A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38800 0.000151551 4.55028e-05 724.877 724.877 724.877 725.496 725.496 725.496 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C404DB16-A407-464F-86EA-09639223CD09
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
38900 0.00015155 4.55026e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F102894B-CBEE-4E50-BACB-51D3768C8D72
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39000 0.00015155 4.55024e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D22FEF43-A037-41C3-B647-532D3C291D14
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39100 0.00015155 4.55022e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 412699D5-C41E-46C2-926C-6B4E1AFC511C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39200 0.000151549 4.5502e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F7C20ED-0AFA-438A-BB67-5D37FAF36A85
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39300 0.000151549 4.55018e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F84CEE1A-1B3E-4EF7-80DB-0A88A2FE0C02
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39400 0.000151549 4.55016e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3FF49FA-F1E6-4600-AE3F-E7F4E1F52257
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39500 0.000151549 4.55014e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F34D723-F1F2-4C42-8E41-EC96D5C1D541
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39600 0.000151548 4.55012e-05 724.877 724.877 724.877 725.497 725.497 725.497 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B4994FD-5143-4BEC-A043-A74436ACA6C9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39700 0.000151548 4.5501e-05 724.877 724.877 724.877 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BCD5F69-89E1-42FC-8820-DDF0FDF816FB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39800 0.000151548 4.55007e-05 724.877 724.877 724.877 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED59C22B-82D3-4E25-8863-11CDC38C8D75
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
39900 0.000151547 4.55005e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A45BC0E-260D-497B-9FD6-DED07DC2111D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40000 0.000151547 4.55003e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD3D5345-8D37-418E-BBFE-F67E6CC209C9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40100 0.000151547 4.55001e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24039908-501A-4B0C-A4F8-397F32C4EEB9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40200 0.000151547 4.54999e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B4BDBCB-73E6-401D-A5DD-C30DF004DB3A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40300 0.000151546 4.54997e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 361E7609-CC75-44BA-9F1A-24F8D7F06B06
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40400 0.000151546 4.54995e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F936ACD-9F39-4A2C-82E2-50EF816F8881
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40500 0.000151546 4.54993e-05 724.878 724.878 724.878 725.498 725.498 725.498 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E2228A0-1042-4D58-9D6F-A4CA1214B667
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40600 0.000151545 4.54992e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 710B6773-3212-4B2F-ADFD-2D21182D9B17
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40700 0.000151545 4.5499e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 669A7C0D-1241-4E2C-A480-7CF260335BCA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40800 0.000151545 4.54988e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2D38E80-1C3D-4865-B86A-DB15507208EE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
40900 0.000151545 4.54986e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3D2B414-EA36-4B11-9AE6-A57257CA35E4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41000 0.000151544 4.54984e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05E83524-C145-4A06-B3D8-2D281A443894
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41100 0.000151544 4.54982e-05 724.878 724.878 724.878 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70FE5565-1F3E-4145-B2DF-DD01B326AF92
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41200 0.000151544 4.5498e-05 724.879 724.879 724.879 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0294600E-2D72-4093-B87B-49750A6E0FD8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41300 0.000151544 4.54978e-05 724.879 724.879 724.879 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41318319-AC6C-4E95-87D3-D7DFEBBAD141
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41400 0.000151543 4.54976e-05 724.879 724.879 724.879 725.499 725.499 725.499 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 521A1134-6DD6-4F97-A9AC-BB978360F3EB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41500 0.000151543 4.54974e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E4AB085-AF34-4EF7-859D-749FED7A8BE2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41600 0.000151543 4.54972e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C3051A4-E32E-49F4-BAEB-276395F0CE7D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41700 0.000151543 4.5497e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A638E89-6338-4563-8748-D0F62E75B391
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41800 0.000151542 4.54968e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EC764F0-ED2A-4CD3-B24E-C45E97D9A877
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
41900 0.000151542 4.54966e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 466175F2-452B-4686-A3A3-007FB81D1D6A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42000 0.000151542 4.54964e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A6CD276-9B56-4016-AE2D-A8E401019B34
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42100 0.000151542 4.54962e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF385D9E-095D-49DF-B12E-6E2FEACAD568
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42200 0.000151541 4.54961e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46CFC32D-9627-42E8-B448-E4EFA7D452A8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42300 0.000151541 4.54959e-05 724.879 724.879 724.879 725.5 725.5 725.5 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42CF91BE-F1F9-42F9-B9FE-A793B9583FCF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42400 0.000151541 4.54957e-05 724.879 724.879 724.879 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BECE79C2-9896-4E5A-9EEC-C0DD8CD9EFD3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42500 0.000151541 4.54955e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F3C0AF7-4C41-4B8D-B25B-1F2C30025007
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42600 0.000151541 4.54953e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0A4F40-88BB-4802-9137-8EAF1EE6104C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42700 0.00015154 4.54951e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCB5F7BB-0706-47AB-A807-57B39140FA9C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42800 0.00015154 4.54949e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DF0FA06-BCF5-4CBC-A51A-1114941398F6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
42900 0.00015154 4.54948e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0C6D0E3-C908-4EF4-9B88-DB6192208CBE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43000 0.00015154 4.54946e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A96893F-4462-43B3-99D1-04896C9D9935
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43100 0.000151539 4.54944e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FB5FF8D-89A6-4964-8BF8-F2499B1D8311
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43200 0.000151539 4.54942e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 136C62D1-8CA6-4289-B0AD-0F0CC8006DF2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43300 0.000151539 4.5494e-05 724.88 724.88 724.88 725.501 725.501 725.501 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 952EAFD6-76F3-4F30-9F4D-8A20B9B87D00
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43400 0.000151539 4.54938e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 661F2172-2B0F-4257-9707-0F02C5720F71
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43500 0.000151539 4.54937e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7167CFB8-5736-4CA7-8F99-DA806F30213E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43600 0.000151538 4.54935e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B988BC8B-48AB-4CAB-9D63-36177FEEA9D4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43700 0.000151538 4.54933e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FFF5C22-0597-422B-9A83-C477EA37582F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43800 0.000151538 4.54931e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F57E3C0E-3B51-46A8-92B9-79FCC09FF307
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
43900 0.000151538 4.54929e-05 724.88 724.88 724.88 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B16F3D2A-B290-4F67-902A-188FAB218229
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44000 0.000151538 4.54928e-05 724.881 724.881 724.881 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 225DC226-331F-4705-8448-9B472E1976A7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44100 0.000151537 4.54926e-05 724.881 724.881 724.881 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36A65762-CB14-40C9-878F-BA57672C2E64
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44200 0.000151537 4.54924e-05 724.881 724.881 724.881 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24EE2826-CF8D-4FD6-8E54-E556F696C193
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44300 0.000151537 4.54922e-05 724.881 724.881 724.881 725.502 725.502 725.502 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C939E5F2-A439-492C-80C1-CA3A8A523775
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44400 0.000151537 4.54921e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75BE9F9F-1A73-4D14-89A5-592409EE6E21
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44500 0.000151537 4.54919e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A46C9EB-B62C-4BF8-A870-8BE3AD2B057F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44600 0.000151536 4.54917e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A512505D-57AA-4AD9-99CD-ED71277963FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44700 0.000151536 4.54915e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EB86A38-10EE-4E34-99AC-4BF29D190539
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44800 0.000151536 4.54914e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26B719D5-690D-4357-9BD7-31029A1C23FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
44900 0.000151536 4.54912e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03575B27-8AA6-45D1-B702-C5FCAE0DF119
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45000 0.000151536 4.5491e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9D27C1C-B43C-41DD-83CD-9ED4ADEA9F3C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45100 0.000151535 4.54908e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A25E63F-5282-4EC8-B6AE-B631C957FE4E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45200 0.000151535 4.54907e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0E3889C-0C1D-4901-A693-62D52386B296
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45300 0.000151535 4.54905e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7978A3B6-0DF6-42A8-9A54-5D24FF7B906B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45400 0.000151535 4.54903e-05 724.881 724.881 724.881 725.503 725.503 725.503 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19E19E9A-1D97-410E-A893-B5831B54D2DB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45500 0.000151535 4.54902e-05 724.881 724.881 724.881 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90F2315C-2A0D-4D49-87AC-728786CCB9BB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45600 0.000151534 4.549e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A0E2AA9-60B0-4387-9074-748A398262F9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45700 0.000151534 4.54898e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B6A8AB8-59BD-4062-BAE5-9F091BFFCDEB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45800 0.000151534 4.54896e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DB870DB-9ABD-4DD6-9A8B-241A673A5E6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
45900 0.000151534 4.54895e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2628CA06-18FA-4DE0-A656-DE2A549BB0E7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46000 0.000151534 4.54893e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AEAE555-C7E4-4A75-85AD-AAC5056B294E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46100 0.000151534 4.54891e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2AEE802-E1C9-44DF-8967-6180F846425C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46200 0.000151533 4.5489e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7EC12580-145A-48DB-992F-F885CF8A13D8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46300 0.000151533 4.54888e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DB432D5-2FDE-4B6D-8D23-2DA47AA49CC8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46400 0.000151533 4.54887e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D833602D-3476-431D-9B17-1BECB477014F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46500 0.000151533 4.54885e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2C429BE-BE34-4FB6-B9F5-407545706F0F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46600 0.000151533 4.54883e-05 724.882 724.882 724.882 725.504 725.504 725.504 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CD363D5-AE3F-4954-8FC9-7CB3B97E89EF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46700 0.000151533 4.54882e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5426202-2EC2-4739-BF5E-C1D0EDE2251E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46800 0.000151532 4.5488e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCC78DE8-7611-4302-946E-68DA3BBD603F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
46900 0.000151532 4.54878e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14728295-0B15-4176-8629-1B3053AD009A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47000 0.000151532 4.54877e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7B5E647-CD66-4CD2-9972-0EC35CF54662
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47100 0.000151532 4.54875e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 428F139D-EFCA-4CFE-879B-F3BA76E71CA9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47200 0.000151532 4.54874e-05 724.882 724.882 724.882 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15CA4398-A8AF-4F8C-AE69-D4149DF6269B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47300 0.000151532 4.54872e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4B94661-FB49-41D3-8C30-0178C84A4F9E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47400 0.000151532 4.5487e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14FE1643-67CA-459C-AE01-318C42507F34
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47500 0.000151531 4.54869e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B416A711-3D41-4700-9E0E-E62EFD1C4B1F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47600 0.000151531 4.54867e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7F0CE51-8913-402A-BC62-B36C1BA88E80
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47700 0.000151531 4.54866e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C62DFF5-94F9-4361-8B4A-284C110CA9F6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47800 0.000151531 4.54864e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E81941F-63D5-4FE2-B66A-9295DE083B46
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
47900 0.000151531 4.54863e-05 724.883 724.883 724.883 725.505 725.505 725.505 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27993E18-9794-4018-904E-325A2C101003
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48000 0.000151531 4.54861e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63243C16-D06E-4859-8C16-B869AB0089CE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48100 0.00015153 4.54859e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26A87DEE-3ED4-443C-99B6-306678376867
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48200 0.00015153 4.54858e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EC9C9A7-F398-4F22-B73B-D6F7EB442A0F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48300 0.00015153 4.54856e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDAB117A-88A5-42D0-9D36-52E85E42E66B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48400 0.00015153 4.54855e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57650BC1-1A5B-4B56-B6B2-890A806E5ADD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48500 0.00015153 4.54853e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFAEC4A5-1ED3-4156-A2E2-FEE1D35D0F1E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48600 0.00015153 4.54852e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACB39ABC-01BE-46A5-884C-7442AEA49F63
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48700 0.00015153 4.5485e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F80AE79-C033-436E-B54E-504D7D5D6CC3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48800 0.00015153 4.54849e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCE0FF95-A754-48E8-9A03-012DCEA1A5CD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
48900 0.000151529 4.54847e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 198C8373-C8FC-4987-B4C7-80A3D17BFE1E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49000 0.000151529 4.54846e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9598357B-5805-4FE9-8BF9-1AFAA02B0EFB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49100 0.000151529 4.54844e-05 724.883 724.883 724.883 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54387E0D-6685-440A-8457-5D5C678D64BE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49200 0.000151529 4.54843e-05 724.884 724.884 724.884 725.506 725.506 725.506 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1281D92-B129-41FA-842C-CAB89F2FE83C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49300 0.000151529 4.54841e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56EEB604-72A9-4CE7-9736-182906BBEB6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49400 0.000151529 4.5484e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2121F635-C375-45C7-A8DD-2D4C2CA12410
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49500 0.000151529 4.54838e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41F1E00B-409D-49A0-8BD5-2DD204D34C21
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49600 0.000151528 4.54837e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAC309EF-9108-4DA2-80D0-71E1E743205A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49700 0.000151528 4.54836e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DBAB2C6-645D-4CFF-8488-EFB066ACA595
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49800 0.000151528 4.54834e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8080225C-5394-4A23-9E18-19401C131718
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
49900 0.000151528 4.54833e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB22207B-5CDD-4E2A-95CB-5EFAB17EAF3C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50000 0.000151528 4.54831e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E3BECFE-FEFF-4B82-989A-ABB9B38BF511
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50100 0.000151528 4.5483e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3CC448D-E755-4249-B0BD-AD72553F6200
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50200 0.000151528 4.54828e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2FA1E34-5EB9-4326-8F38-0E6EB7F20C36
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50300 0.000151528 4.54827e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15BD26D6-AE1B-418E-BC82-DD4D0F15A216
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50400 0.000151527 4.54826e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45E9DFD6-7CF5-41E2-9B2E-39C34A475972
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50500 0.000151527 4.54824e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BB3ADD7-99C5-4559-9274-6A747CA3F069
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50600 0.000151527 4.54823e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04F267B0-6CAC-4DE8-82C5-F58C22852DD1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50700 0.000151527 4.54821e-05 724.884 724.884 724.884 725.507 725.507 725.507 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD526449-976E-41FA-8FED-034F1833BD5D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50800 0.000151527 4.5482e-05 724.884 724.884 724.884 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CABFF52-21E8-4E2C-8635-5AA98A0FD156
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
50900 0.000151527 4.54819e-05 724.884 724.884 724.884 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 357AF7E4-EFFE-42D2-8C4D-402F8ED9F538
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51000 0.000151527 4.54817e-05 724.884 724.884 724.884 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D39FE3B-4272-49B1-B97D-1104C51D975F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51100 0.000151527 4.54816e-05 724.884 724.884 724.884 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE72621D-1413-4E82-8D60-16B5E516F560
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51200 0.000151527 4.54814e-05 724.884 724.884 724.884 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CB84AE8-977F-44C5-B6D9-D60F17349514
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51300 0.000151526 4.54813e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63EB7B9E-BCAF-4423-964B-F67577A3121E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51400 0.000151526 4.54812e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B19EA08-5D95-4855-9EB5-1737776792C8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51500 0.000151526 4.5481e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EEDBD83-32E5-4114-BA40-4C163E607C87
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51600 0.000151526 4.54809e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E8EC24F-36F5-4096-879C-401AF54F8537
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51700 0.000151526 4.54808e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CB356AA-E9D6-4078-BBA0-02EE8C6F25DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51800 0.000151526 4.54806e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 736A4735-EA19-482F-B165-046E5D6C121A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
51900 0.000151526 4.54805e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D4233C0-7985-4DC7-BE46-CEDE6F20A183
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52000 0.000151526 4.54804e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 196C41DD-37CF-47C5-8F3A-B152659330B1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52100 0.000151526 4.54802e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E39BE5D6-C13F-470D-A173-E52391B78A37
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52200 0.000151525 4.54801e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED5B78FE-D612-47AA-ACAE-C3565F563EF5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52300 0.000151525 4.548e-05 724.885 724.885 724.885 725.508 725.508 725.508 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36280CEC-D430-407A-8B97-085D57811220
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52400 0.000151525 4.54798e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9992B25-2EB5-4B00-B86C-D54CB8CAF32F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52500 0.000151525 4.54797e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9F65478-6968-4F7A-86DC-A4733692D9E7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52600 0.000151525 4.54796e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5583DE2C-FEBC-48D1-B301-1A3D566D2381
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52700 0.000151525 4.54795e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECC8BC56-BE94-4582-81F1-AE48C537EDBD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52800 0.000151525 4.54793e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB0C4B43-DEB4-4489-B051-A97E726EC09B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
52900 0.000151525 4.54792e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26D37893-EB65-41ED-A38F-E265B67B8A8F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53000 0.000151525 4.54791e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCC0AA70-151F-49BE-895C-987E44082948
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53100 0.000151525 4.54789e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 187C53E5-5FEE-4012-80F0-039BD59BA459
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53200 0.000151524 4.54788e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B1CAE1D-1EDE-4385-8C9E-62508B613B0D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53300 0.000151524 4.54787e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCEF88E5-A0D3-4157-B197-47B226C9C441
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53400 0.000151524 4.54786e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAC310ED-172D-4629-92BA-7176313F9917
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53500 0.000151524 4.54784e-05 724.885 724.885 724.885 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A35FE96D-7553-43E2-8B17-A69FAB19BE88
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53600 0.000151524 4.54783e-05 724.886 724.886 724.886 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A601CC-1FB6-4983-94A3-DBDC0CB0D625
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53700 0.000151524 4.54782e-05 724.886 724.886 724.886 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A29E04C-7FA2-45F9-BC28-97DBDD04C1DC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53800 0.000151524 4.54781e-05 724.886 724.886 724.886 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DE93F6B-923B-44C9-9CF1-BA20F7C07CB1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
53900 0.000151524 4.54779e-05 724.886 724.886 724.886 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 804DBD79-0244-4367-AF3F-8F9429E0B4EF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54000 0.000151524 4.54778e-05 724.886 724.886 724.886 725.509 725.509 725.509 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DDC6A7F-BB69-450E-BF32-7A5008D4C33C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54100 0.000151524 4.54777e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B269AE6-44AE-4CCC-8584-8153287FE1F1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54200 0.000151524 4.54776e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C3D2D70-AD8E-4595-B839-FF2601D3E47C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54300 0.000151523 4.54775e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 806F8ECD-C87A-459C-8A10-4D3DEA45905F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54400 0.000151523 4.54773e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 530744B0-678A-4E3A-8DA9-0D932B3B914C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54500 0.000151523 4.54772e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21013DD5-B449-4292-95DA-CA0C54D482A8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54600 0.000151523 4.54771e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CF728A6-6CA8-4DDB-88DD-9D7212FBAE09
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54700 0.000151523 4.5477e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CAA7EC2-EB8A-412B-9B50-3228ADC8D62D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54800 0.000151523 4.54769e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6AA92F9-E1C6-4B6B-80C4-A107E831A227
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
54900 0.000151523 4.54768e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 885D71BD-5A0C-41E7-BA57-12BBACE20FD5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55000 0.000151523 4.54766e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 238EB503-718E-4565-9860-2D87B54D0738
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55100 0.000151523 4.54765e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BBEFE6A-E569-4924-9D16-9D8B6E3542A0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55200 0.000151523 4.54764e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83E3AF2B-097B-417E-90AC-E5E484A36507
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55300 0.000151523 4.54763e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35E1B094-2712-4EA4-9A5E-30F52FE05B2B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55400 0.000151523 4.54762e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E9E250A-123F-4196-B7B2-E9498A268366
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55500 0.000151522 4.54761e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C59AFCF0-3497-450F-9DB1-AC8697255060
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55600 0.000151522 4.54759e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96FE6E7C-1296-43D1-A55C-157F51050FEC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55700 0.000151522 4.54758e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8784EA19-194D-401F-8AD3-124DBE3CAE6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55800 0.000151522 4.54757e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 581201F3-3C48-4A1D-8EE7-757AA432C158
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
55900 0.000151522 4.54756e-05 724.886 724.886 724.886 725.51 725.51 725.51 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 693A9C67-8E7E-4138-90E1-092071653062
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56000 0.000151522 4.54755e-05 724.886 724.886 724.886 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D78886B8-FF7B-4242-8BFF-1310F3318776
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56100 0.000151522 4.54754e-05 724.886 724.886 724.886 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82A92897-2A10-4B7A-91E0-CF6459656371
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56200 0.000151522 4.54753e-05 724.886 724.886 724.886 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 897ACD86-ED2A-44AF-B21D-FF286D897AD2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56300 0.000151522 4.54752e-05 724.886 724.886 724.886 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78234DC3-E441-4DAE-8CAD-41B358D3F72C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56400 0.000151522 4.54751e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18255A1B-75F1-4078-A9A8-C9ED33FB8974
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56500 0.000151522 4.54749e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55B1AB58-1DEE-4F86-9FCB-56870D24D2AD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56600 0.000151522 4.54748e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0094C5F-A470-4616-B7AD-F874941E0734
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56700 0.000151522 4.54747e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D983870-72D9-42F3-9A5E-72AE92FCA90D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56800 0.000151521 4.54746e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C8418D5-002D-41F4-AB8D-B5D0B27756EC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
56900 0.000151521 4.54745e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 379FC3F4-4C7C-47C9-AD5E-2B2AE76FE583
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57000 0.000151521 4.54744e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11F4BD20-6D08-4E85-9E29-4B909371EF7B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57100 0.000151521 4.54743e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55C9920D-3E98-4CA8-9E7A-6BB1F750995F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57200 0.000151521 4.54742e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC301EE0-999C-44C6-A0A2-3260363E896C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57300 0.000151521 4.54741e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08CF1701-515C-4DCB-AF4A-2DF061560C16
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57400 0.000151521 4.5474e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AEF70DA4-17CD-484B-8E57-EAE6446EAB65
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57500 0.000151521 4.54739e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D151EB1-5E7B-4722-B840-DE3FA77C96E2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57600 0.000151521 4.54738e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39CBC83E-B917-4121-AD27-4FA27014CA04
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57700 0.000151521 4.54737e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B504642D-D5DB-4616-BE39-2ED58FBDE01B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57800 0.000151521 4.54736e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BD0D3FA-A8A6-42AB-BEC8-55EA2829C4A0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
57900 0.000151521 4.54735e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B2BF3EC-102D-4928-9069-8D895E7621B8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58000 0.000151521 4.54734e-05 724.887 724.887 724.887 725.511 725.511 725.511 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF6B91E9-7A1F-4D58-8C97-EAD1B13A0E1F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58100 0.000151521 4.54733e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3023C762-6229-437C-BDF6-8C14333ADA10
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58200 0.000151521 4.54732e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 550D9780-6418-4510-A09A-9410C85572B3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58300 0.00015152 4.5473e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B59FFCA-762B-4829-B5BF-159E8B1ED920
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58400 0.00015152 4.54729e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5A8C405-D5E6-4D21-85B6-44930980B4FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58500 0.00015152 4.54728e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51C46CB2-1753-43A5-96B5-D6646DFD2F95
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58600 0.00015152 4.54727e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AC63118-5753-4195-82BE-A982173E08D4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58700 0.00015152 4.54726e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1AE5CC7-6C5B-4194-9466-82138C4BF6BD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58800 0.00015152 4.54726e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DFBB40A-72D8-4369-AC0F-43CEEF0A524A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
58900 0.00015152 4.54725e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D605C28F-2992-4435-8F20-2C8CDB3AC808
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59000 0.00015152 4.54724e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C004CE53-F3FD-4CEC-9B62-F1E33BB64E03
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59100 0.00015152 4.54723e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77F6B8B6-6BFA-4EB1-9F87-6C128A16D8C7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59200 0.00015152 4.54722e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57F8AC08-3455-4BE9-937B-E1DDAD0B7412
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59300 0.00015152 4.54721e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06AD777D-0259-4E61-84AF-17FDF9CF2EC0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59400 0.00015152 4.5472e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80132EAA-6180-498E-BCA3-A8679A608498
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59500 0.00015152 4.54719e-05 724.887 724.887 724.887 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9C6898E-B2FF-4B1D-A459-0A3249FCC152
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59600 0.00015152 4.54718e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BF30594-7559-4D40-847C-292D7DE21184
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59700 0.00015152 4.54717e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAA17A27-7F25-4C65-9D08-81A0AB063FB8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59800 0.00015152 4.54716e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3489F794-BE14-4FAB-9FB2-EE97CE237E24
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
59900 0.000151519 4.54715e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E7F4C60-BE8E-452A-ADF6-23EEA0AD4A33
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60000 0.000151519 4.54714e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3A3EF3E-645D-4B17-99CE-F7A3B8C384CC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60100 0.000151519 4.54713e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C53DE85-F819-4698-BC8E-BD02EB766076
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60200 0.000151519 4.54712e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 739BAF97-7465-43F3-A6FE-F6B155460AEC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60300 0.000151519 4.54711e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C9A826B-CDF4-42A3-A58F-A7F4B931E1F6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60400 0.000151519 4.5471e-05 724.888 724.888 724.888 725.512 725.512 725.512 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50293F65-DA49-4FEF-9D88-A18BD02D6FB0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60500 0.000151519 4.54709e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2140F1A4-21B7-46A8-A178-CABD438DBBAC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60600 0.000151519 4.54708e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BC58DD8-7BE6-4075-A4D8-EABB3E46A67D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60700 0.000151519 4.54708e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 493175CB-25F6-425F-A74D-37F7BD92A960
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60800 0.000151519 4.54707e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B510254-7428-46C8-8A72-9D679022BCCD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
60900 0.000151519 4.54706e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82A61EAB-70CC-4F1B-A9D9-1C66DF71931B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61000 0.000151519 4.54705e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28147164-3CAF-4E7B-B88F-F7CD552B213E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61100 0.000151519 4.54704e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2636EAF6-C278-48C2-A4AF-5788733965DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61200 0.000151519 4.54703e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43823F7C-E78F-4F99-87FB-1D46133AF4FD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61300 0.000151519 4.54702e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 490FC8C1-1C73-403F-BD4E-9BB4F17DC974
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61400 0.000151519 4.54701e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C89480C-E6CC-42DB-833E-6CF668B41090
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61500 0.000151519 4.547e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99E048AD-F272-4855-A5AC-68458F17C9F1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61600 0.000151519 4.547e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AC206B2-08C1-4CEB-AA80-2A694FC62E7A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61700 0.000151519 4.54699e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F30C5B79-0997-4473-B2AB-E7387C7C8C7B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61800 0.000151518 4.54698e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA1FDB0E-01B2-467B-8755-EE8C67C79604
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
61900 0.000151518 4.54697e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A450C72F-E36F-4DF2-8CC4-5E0A80A8FD1F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62000 0.000151518 4.54696e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E45B57B-496B-40C3-AB07-EBFA025A454B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62100 0.000151518 4.54695e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02DD932B-6E2C-4A53-8801-830090C3D146
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62200 0.000151518 4.54694e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB3D39A2-31BE-493B-845E-3FC3E4EB0E05
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62300 0.000151518 4.54694e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4D31E0E-8F87-44C0-AF9D-F2525D695335
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62400 0.000151518 4.54693e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6744053-036F-4A0D-9BAE-CB316EEC8976
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62500 0.000151518 4.54692e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75B362EB-0733-4515-AB63-A3C3EBC120C5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62600 0.000151518 4.54691e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F63D9955-790C-4E82-B236-30700EF9DA6D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62700 0.000151518 4.5469e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE8E1CF3-8ADF-4E4B-B422-D44CFF5161BA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62800 0.000151518 4.54689e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE08CEC2-CA04-4206-8D08-07573F67B0E4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
62900 0.000151518 4.54689e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDA2C081-C837-4E52-A3A9-E971B00E5C4D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63000 0.000151518 4.54688e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74FEAFD3-C42B-4846-9537-B456E6BCAE11
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63100 0.000151518 4.54687e-05 724.888 724.888 724.888 725.513 725.513 725.513 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26009686-80AB-4643-BA0A-78D4A5A05753
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63200 0.000151518 4.54686e-05 724.888 724.888 724.888 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 573584CB-5DD6-49E3-92AE-2A85763B9518
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63300 0.000151518 4.54685e-05 724.888 724.888 724.888 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 154D5DC5-23A2-406D-BEA5-B7F0C59B6EF1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63400 0.000151518 4.54685e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EE47181-0CE8-4EEB-8C7D-DA2437D63202
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63500 0.000151518 4.54684e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C193D59-8C80-4544-96EB-74EB865D8E32
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63600 0.000151518 4.54683e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64D16200-6933-44C4-A5E5-7E12CC020A5F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63700 0.000151518 4.54682e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E30DEDB-0E7A-473F-A620-521E91913156
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63800 0.000151518 4.54681e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B5E8AEB-64F4-401A-9C62-AA6B9E5324F7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
63900 0.000151518 4.54681e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 948C4202-ABAE-4383-A527-289D51F90051
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64000 0.000151517 4.5468e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 409F1149-3078-4DF8-9D6B-CF8EAC31A7B1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64100 0.000151517 4.54679e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67D917FF-6012-48CE-8D63-4EA9BEB09B38
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64200 0.000151517 4.54678e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 989E16BA-345B-4D0B-96B1-0B2624D66BAF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64300 0.000151517 4.54677e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9567C31-3609-4AEB-95DE-A3C2ADD65718
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64400 0.000151517 4.54677e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7996E80B-7757-4A99-8D57-E17E2751D3C1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64500 0.000151517 4.54676e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62C62472-7688-450F-ACFD-93604F8C5690
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64600 0.000151517 4.54675e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45CD2271-44A3-4722-8F94-80DF78651A42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64700 0.000151517 4.54674e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4463D70D-AC36-41DB-ADFF-3ED9D209D1DA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64800 0.000151517 4.54674e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A6196B4-1B70-4A60-B6CA-BAC17CE8D905
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
64900 0.000151517 4.54673e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22320E28-FED0-4481-9AC5-DC1A635F9B63
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65000 0.000151517 4.54672e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7324504C-06E6-4471-84A8-74733F077175
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65100 0.000151517 4.54671e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5761154-AC6D-4ECD-823B-DC27E752ECC7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65200 0.000151517 4.54671e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB52601E-2053-4E08-A580-86DF6DE50E71
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65300 0.000151517 4.5467e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80934F6C-DA40-4735-B441-8A834CF283F8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65400 0.000151517 4.54669e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DA92191-B401-46E1-A3AF-24EBA20A9519
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65500 0.000151517 4.54669e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D102E6AB-C625-4E47-A756-DD83F5503DF5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65600 0.000151517 4.54668e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43C951E1-C1F4-402F-B32C-F2F0B98C0649
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65700 0.000151517 4.54667e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F2C558B-AE27-4AA3-ABC0-5A00E4257E57
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65800 0.000151517 4.54666e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 578AA76F-C32D-48E4-BD3F-6381E7C18506
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
65900 0.000151517 4.54666e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49CEC27A-DA83-4892-9A08-481A056585B4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66000 0.000151517 4.54665e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58E644B8-463B-41CC-BD04-F997694FEA0C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66100 0.000151517 4.54664e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21E90170-2177-4D46-BF80-8166F610C39E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66200 0.000151517 4.54664e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1143F33-5E36-4160-A6BC-633883EBE3B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66300 0.000151517 4.54663e-05 724.889 724.889 724.889 725.514 725.514 725.514 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 000B4A5F-025F-438A-B1B3-0F162956CEB1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66400 0.000151517 4.54662e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCD3DB8F-7EE8-4E62-AFEF-61BD88BC2D45
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66500 0.000151517 4.54661e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72B99F2D-F86C-48DD-9417-E29C3DB14125
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66600 0.000151517 4.54661e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B55C985-0EF3-42F6-AEB7-53534D6C2E09
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66700 0.000151516 4.5466e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EC72283-B47D-4105-9CBF-A59051910F9C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66800 0.000151516 4.54659e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC8D5369-D8F5-44AF-945C-6B3484CD104C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
66900 0.000151516 4.54659e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7E35175-A277-4CA1-B731-FB8795E7CE30
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67000 0.000151516 4.54658e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E018D52E-8FCC-4F1B-BF57-68422490FCA0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67100 0.000151516 4.54657e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13184BD5-29DB-4D9A-9C76-65E7D04C96C6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67200 0.000151516 4.54657e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ED9EDD8-8F4B-4684-899B-004972C6A705
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67300 0.000151516 4.54656e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5EA81F7-5021-4979-98FE-BE9DCA21809F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67400 0.000151516 4.54655e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32015D61-D450-4363-AE9F-646EBEBE1967
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67500 0.000151516 4.54655e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2795FC8-D2D8-4C36-B81D-9C4508C3D3FE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67600 0.000151516 4.54654e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72ECF425-2BBB-469D-9662-161B65EF633E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67700 0.000151516 4.54653e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32CC1A55-C762-4995-8DCF-559FA90759C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67800 0.000151516 4.54653e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 256CAC22-6BF1-46CC-9F07-1522415B3D19
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
67900 0.000151516 4.54652e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8051630B-3F27-4BA5-8256-7DEADEE770F9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68000 0.000151516 4.54651e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1160A957-5427-4CA9-8960-2EF76A3BB67A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68100 0.000151516 4.54651e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E0E67B1-B017-4D53-9247-72E020F2F854
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68200 0.000151516 4.5465e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AC66EF7-3745-4ED1-97CF-A96235FDA8A9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68300 0.000151516 4.5465e-05 724.889 724.889 724.889 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9692DCB9-F323-414C-9B13-63BC9DDF54B8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68400 0.000151516 4.54649e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A8A0FF9-69C8-4383-B667-354AA9CB556C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68500 0.000151516 4.54648e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AB42CE8-4884-4657-9F4C-B0B0DC9758FC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68600 0.000151516 4.54648e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16B469FA-263F-403A-BB63-2F1772731F1C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68700 0.000151516 4.54647e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE070B5E-0568-4327-AD51-05E5FF03F561
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68800 0.000151516 4.54646e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C65178E-68BE-408F-A2B7-8F379E904FE7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
68900 0.000151516 4.54646e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83002FBE-A096-4B93-AD41-0F01D429D529
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69000 0.000151516 4.54645e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F8CF66C-6674-467E-9098-1945A5B6C7A5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69100 0.000151516 4.54645e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9E07699-B677-4EB4-B63D-8008011B578E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69200 0.000151516 4.54644e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46B2346C-1FA1-4DBC-BDBF-88E55363298D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69300 0.000151516 4.54643e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51137B6D-A271-40DB-9AE1-D0713F687A70
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69400 0.000151516 4.54643e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87FEC28E-D8A3-4667-B619-3A4F675DC7FF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69500 0.000151516 4.54642e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 062914DC-AD6C-4B84-A5D8-9AFB60F80A20
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69600 0.000151516 4.54642e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 596A1DB2-865F-4D37-BAB8-FC7D0E9AAF64
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69700 0.000151516 4.54641e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E46BFC0F-EEF3-4418-8EE6-137AB77D6BEC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69800 0.000151516 4.5464e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76B65EC9-21E9-4A46-B29D-E15DE23D05CE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
69900 0.000151516 4.5464e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E04CDEB1-DC0C-4358-AD9C-450CEEAF466D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70000 0.000151515 4.54639e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 157E5643-0439-4C2B-9D8E-8D9BE451EEFD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70100 0.000151515 4.54639e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF514D94-BB91-4B72-9E98-FB726B2242EF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70200 0.000151515 4.54638e-05 724.89 724.89 724.89 725.515 725.515 725.515 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B94A87B-E772-4E7D-A082-896E656719E6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70300 0.000151515 4.54637e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF8FC9D1-6996-4C2C-8460-9AE0FFD6AB05
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70400 0.000151515 4.54637e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E26F6410-F125-47F8-B247-5F06165B7099
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70500 0.000151515 4.54636e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B634EA3-74A5-463E-A371-F1FD537884B0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70600 0.000151515 4.54636e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 555A1330-3010-4748-86C2-7894F0B401C7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70700 0.000151515 4.54635e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A79558AF-47FD-4FC7-8CF7-D0A9BB973375
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70800 0.000151515 4.54635e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EF393B9-0E94-4553-A767-6ECE3387D1DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
70900 0.000151515 4.54634e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94BB6B49-B74F-4C88-A48C-7CDFED5B1317
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71000 0.000151515 4.54634e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D7CA769-72AF-4DE9-8369-C31061761613
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71100 0.000151515 4.54633e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3177D1C7-8081-4737-A374-E413C97B44DA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71200 0.000151515 4.54632e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51E4DB13-278C-4497-9366-E683D66D8EE9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71300 0.000151515 4.54632e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDCEDE8D-C654-45FC-BAB7-BE8134248A74
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71400 0.000151515 4.54631e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F72EC267-63B2-4945-822A-6C074819E4AA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71500 0.000151515 4.54631e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 397FD8E5-E525-46FC-9B6E-EF84AF59E92D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71600 0.000151515 4.5463e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD186721-FB2D-4620-8878-A20D36F37955
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71700 0.000151515 4.5463e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49AC59E0-2507-419A-AE12-8FA12F27B942
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71800 0.000151515 4.54629e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 773EE671-1F66-40E3-BE11-C867C76877E0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
71900 0.000151515 4.54629e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D2D20BF-C4C7-4E25-81B6-D6156C325071
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72000 0.000151515 4.54628e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 705399C9-1834-439B-B76D-A798A860F8E9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72100 0.000151515 4.54628e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFFC1D47-E487-41FD-9117-223603125A94
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72200 0.000151515 4.54627e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0138DE75-FB12-45CF-B087-3A0CC5CEB3D6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72300 0.000151515 4.54627e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFF95E7D-3557-49B4-A220-D30295C15887
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72400 0.000151515 4.54626e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA4FC286-6464-4A0B-9A89-F1FC35E67427
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72500 0.000151515 4.54625e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FCBD970-6148-4208-84F2-CAAB69FB678A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72600 0.000151515 4.54625e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA3898F2-331F-489E-8245-1B9C9B5593AE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72700 0.000151515 4.54624e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B540134-8FBC-4D6A-9C27-BAAD7D6BDD52
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72800 0.000151515 4.54624e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7647ED24-C5B1-457C-B5C7-AAAAE16334B1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
72900 0.000151515 4.54623e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67DBD812-EE84-45D3-9991-E9439137EEB0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73000 0.000151515 4.54623e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA4866A2-9D32-481D-B306-6793FEDD03A1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73100 0.000151515 4.54622e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDB6F306-4922-4D3A-9633-F815854CA27B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73200 0.000151515 4.54622e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CB73ECC-EEF7-4746-8F08-E4974DF87466
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73300 0.000151515 4.54621e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F2D7F2F-2A3D-42F2-A043-055089A21C2D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73400 0.000151515 4.54621e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93996355-FD07-4CA1-B2A7-2A6919033F43
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73500 0.000151515 4.5462e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64E9B382-E34B-4225-A970-C532C225D928
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73600 0.000151515 4.5462e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75E7357D-86FB-4855-9413-6B54A97BA191
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73700 0.000151515 4.54619e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8997A28-30D5-4010-AC9F-F0CFAAEFAD13
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73800 0.000151515 4.54619e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0C243FF-DCBC-4BAE-B338-FEA073EEC059
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
73900 0.000151515 4.54619e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D613268A-ACB4-4F9C-9D1D-1FF5C0440024
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74000 0.000151515 4.54618e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DCCC6C6-5A24-40AD-B1A3-1BF88CAEE0EB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74100 0.000151515 4.54618e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76121BA4-ABE3-49F1-8BF0-EA4AF1AB1F72
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74200 0.000151515 4.54617e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EF7C131-5FB2-4F71-AD8B-B977C891AA2B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74300 0.000151515 4.54617e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E52BA123-12E1-4580-A024-D2E93925E0D5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74400 0.000151514 4.54616e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E17D9EC-0971-4B6E-8893-E55C463C7261
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74500 0.000151514 4.54616e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D9FF8B0-52D9-4A6B-988A-C1E858321AB3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74600 0.000151514 4.54615e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB87627C-F9BE-4F74-8B88-AB6262ADCBD6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74700 0.000151514 4.54615e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A295C17B-A39C-420F-AE87-47B53293553C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74800 0.000151514 4.54614e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCE63420-64FA-4ACA-A9DF-905460D8927A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
74900 0.000151514 4.54614e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4314B0C-9563-4494-AB00-BDED7126EE2B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75000 0.000151514 4.54613e-05 724.89 724.89 724.89 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5557AB8B-EB15-4146-93A3-10B57910A9AB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75100 0.000151514 4.54613e-05 724.891 724.891 724.891 725.516 725.516 725.516 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D56DA9E-D803-4B05-8686-DC99043A0F20
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75200 0.000151514 4.54612e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78B33253-DACE-492A-AC34-657F9A6FCCE8
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75300 0.000151514 4.54612e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F57E8AD-96D1-45AE-A336-CF063A3A9774
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75400 0.000151514 4.54612e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 638EECBD-0A37-4B78-BEC6-EF96A74F453B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75500 0.000151514 4.54611e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A66E840-9309-4722-A18A-52FA46B0AC4A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75600 0.000151514 4.54611e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38898C06-11CB-4BE5-B68B-41558D222D30
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75700 0.000151514 4.5461e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3B2EAFF-D113-4B51-9706-C636CE6A9A6C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75800 0.000151514 4.5461e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5595A5ED-8C27-4B21-A929-3EA10F7FBBCA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
75900 0.000151514 4.54609e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4075BCB3-C5A3-45AF-AEFB-23739686ADAA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76000 0.000151514 4.54609e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23ABA665-7928-4973-BDFA-4071EEE195A3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76100 0.000151514 4.54608e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B6D8B74-87BF-48A8-913F-E5C821116DEA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76200 0.000151514 4.54608e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF68A7C-9FA6-4182-921E-78ACFAC46912
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76300 0.000151514 4.54608e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9895AF49-A4A9-4930-8E27-04F06A1EB951
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76400 0.000151514 4.54607e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B1B0F91-714F-4EAD-A43A-47A1985F6358
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76500 0.000151514 4.54607e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F76BC9FC-0A0A-447A-A792-6B130D4A76F2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76600 0.000151514 4.54606e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7615993F-333E-4AE0-8E48-BCBBFCDAF2AD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76700 0.000151514 4.54606e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFC788ED-263B-4146-9A22-4A9DE4D59729
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76800 0.000151514 4.54606e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8B5C273-682E-4BB7-80C0-7EFF1756F760
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
76900 0.000151514 4.54605e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D4FE742-CB86-4438-B8F3-74F693B08F4C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77000 0.000151514 4.54605e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE9F5B4E-0111-489C-85AF-C8424104CE96
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77100 0.000151514 4.54604e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DEAB4EC-633B-44D8-BB8D-AD7C30E6F916
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77200 0.000151514 4.54604e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A1A7C0A-C45D-46E8-AA55-CCFDB1AAFD41
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77300 0.000151514 4.54603e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EC0498B-93D4-4AA0-99AF-CCDF8301D498
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77400 0.000151514 4.54603e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18E5F68A-655B-43D7-ADBF-ABE83415326E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77500 0.000151514 4.54603e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E793B81-EBC7-479B-B9A4-23DE1CD4D3F4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77600 0.000151514 4.54602e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8739906C-415B-470C-A60A-DB5B3523F642
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77700 0.000151514 4.54602e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74E00A44-7C1C-43B1-8600-640C302399C9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77800 0.000151514 4.54601e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D86DD32-EAA5-4AB0-A8E7-04D5C16D3B7D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
77900 0.000151514 4.54601e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0D08BEC-AF49-4FEF-953B-DA596ACEFAF2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78000 0.000151514 4.54601e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27EAE927-0F12-4785-8608-64DC32729734
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78100 0.000151514 4.546e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F274CE41-0043-4719-AE86-3C721ECD7BE3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78200 0.000151514 4.546e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 278193A2-04BD-4768-9763-96FEFAA47B0B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78300 0.000151514 4.546e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23B28BBB-5A13-4924-AB12-7460F59AD623
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78400 0.000151514 4.54599e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0959D92C-9A40-4DDD-A79F-DFF08504E58B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78500 0.000151514 4.54599e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBA3FCFA-8BBA-46BA-BDC8-C87423E5424D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78600 0.000151514 4.54598e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C9C3D4E-1E04-4DB5-B246-66C0F9D8BFCE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78700 0.000151514 4.54598e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4977F62D-B581-456A-BCA9-30B08B78A152
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78800 0.000151514 4.54598e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 046C2C8A-E2A1-4DEA-AD3B-9175A9C19899
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
78900 0.000151514 4.54597e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE2A2C9E-EE8E-4328-BA53-A9CCF3A60CBC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79000 0.000151514 4.54597e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB1F1F72-0DC6-4538-8878-3DCB5C1D3EBD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79100 0.000151514 4.54596e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFF73FEE-1453-4E8D-ABB6-8FD4C8EDAACB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79200 0.000151514 4.54596e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED9086FA-DD4C-4BEC-8F69-5C7FF89B3938
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79300 0.000151514 4.54596e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 840BFF17-D85F-4453-A534-7A8554944092
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79400 0.000151514 4.54595e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 906A0C8D-4CA1-46D5-BA66-C95D28C32252
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79500 0.000151514 4.54595e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FDC3999-41BE-44A7-A343-DA0BCB5BEBF2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79600 0.000151514 4.54595e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACA0032D-7506-4395-9605-E42813F63053
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79700 0.000151514 4.54594e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09FD629D-763D-4E58-88B6-2BA918358923
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79800 0.000151514 4.54594e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55863E64-CDF4-47E0-865C-579CB6513F40
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
79900 0.000151514 4.54594e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42E0949B-02A8-4F9A-A9F8-0F48C839FBAB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80000 0.000151514 4.54593e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 838D0FAD-AB96-46AD-8183-9F0E8D37F02F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80100 0.000151514 4.54593e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E403280-E820-45B1-9E3E-B6219AE3FB3E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80200 0.000151514 4.54593e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31EE8C7F-6F7D-4DC9-9C46-65AF565C0A70
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80300 0.000151514 4.54592e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA3FF9FA-E49C-4917-A616-A95612A1C4BC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80400 0.000151514 4.54592e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80E62375-7129-4FB9-B0AA-CE13A15B20D2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80500 0.000151514 4.54591e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02B36D26-BC8E-447A-B839-2B65AFCFB06A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80600 0.000151514 4.54591e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAE65D8F-8524-4A9B-A94F-2C6F5D55EB92
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80700 0.000151514 4.54591e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69488167-06C3-4883-AA2F-EEABD2A5CC60
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80800 0.000151514 4.5459e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8DC1ED2-8418-490C-9F84-DD8FF4580947
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
80900 0.000151513 4.5459e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5127C6DE-7B39-47F9-9C9E-0A9A2E25E980
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81000 0.000151513 4.5459e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F29C8A72-D65C-4E5B-AE2A-3875AB6D1E2E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81100 0.000151513 4.54589e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64DDE4C5-FCEB-4AF1-A8B9-9EE4AA0309D3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81200 0.000151513 4.54589e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB82AE80-B3D7-46F6-B0CF-78EFC2F3220F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81300 0.000151513 4.54589e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA494AFA-29D2-4843-B032-446C9F93A452
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81400 0.000151513 4.54588e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 278AF400-FFF3-4C39-B7F7-C481C682701C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81500 0.000151513 4.54588e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE2BA177-40C5-4FC6-AE3C-819FC1426592
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81600 0.000151513 4.54588e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AEA2159-0C0F-485A-9394-AD20E3A65220
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81700 0.000151513 4.54587e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D264C4C-008E-4EBB-9248-16BB7E4193B7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81800 0.000151513 4.54587e-05 724.891 724.891 724.891 725.517 725.517 725.517 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57BFD3CA-74E2-4038-80CE-B66953F2A22E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
81900 0.000151513 4.54587e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D65376B-1038-4EA3-A6C1-7943F82EAADA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82000 0.000151513 4.54586e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9338F78-CE1C-47F3-943B-B6B132C902CB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82100 0.000151513 4.54586e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E14C53C8-FEE8-4D93-A6AC-49EAB619374C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82200 0.000151513 4.54586e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0F59AB9-2B01-40F6-81A8-594C88E832B7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82300 0.000151513 4.54586e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61BB3EDD-C601-4052-9FA4-EBD17C50440E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82400 0.000151513 4.54585e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE1ED16A-D8B9-46B9-B1EF-DF7F756852AF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82500 0.000151513 4.54585e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 636DB212-BDB5-4AE6-97E6-910CCB50A9C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82600 0.000151513 4.54585e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4408FC16-8FF7-4A98-BFDC-672027F3CD42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82700 0.000151513 4.54584e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2117A147-87F0-4935-AE48-54CA508B2F76
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82800 0.000151513 4.54584e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 441263A0-2343-4C8E-AC7D-6073972DD570
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
82900 0.000151513 4.54584e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B5B8073-3474-4020-9881-A0A9CD2B00EC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83000 0.000151513 4.54583e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94AE0711-331C-4389-BC38-19C84A803150
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83100 0.000151513 4.54583e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00F3711A-0DB5-41F3-B1F3-2FA05E34D7CD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83200 0.000151513 4.54583e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55992250-99F4-4CD6-9BB9-06B48BBF0A48
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83300 0.000151513 4.54582e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEFB8B53-6E58-43C2-AE20-FB0643FDAC0B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83400 0.000151513 4.54582e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E6A9853-8316-4056-81C3-668A48380C54
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83500 0.000151513 4.54582e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 199101D9-C506-4FF7-828F-AFC83643C6F0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83600 0.000151513 4.54582e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB14C700-B33C-4EC5-B48A-103A72BE956E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83700 0.000151513 4.54581e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCA4870A-011B-4491-AE61-5BAC325E03AF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83800 0.000151513 4.54581e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F73DC859-EC9D-4B4D-B102-1EB202A2A67C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
83900 0.000151513 4.54581e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C9C5E64-4A7F-4F6A-A838-114B264277B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84000 0.000151513 4.5458e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53F6C09F-4EF6-4637-9B14-5E63B70A2463
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84100 0.000151513 4.5458e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 111F7FDB-5A33-45FA-9DAB-74D2B56D696B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84200 0.000151513 4.5458e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 798030DD-1EB7-44AF-AE8E-AA41ADBABB6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84300 0.000151513 4.5458e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3EC4EB2-9EF4-4903-8918-C46A4DC7F024
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84400 0.000151513 4.54579e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F0BA403-1C41-40E7-942F-C47D224974FC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84500 0.000151513 4.54579e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F709E89D-C074-4B61-A7CC-8EEB63760511
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84600 0.000151513 4.54579e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2696D0A-97AA-4B46-93C1-955BFBE3C817
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84700 0.000151513 4.54578e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 574B9921-DBDE-4D36-A845-04CDA1B9974E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84800 0.000151513 4.54578e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59429B1B-BA5C-4F76-A44C-CF372DB9BBA4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
84900 0.000151513 4.54578e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6094DF5-625C-43DB-91F9-36B443C4739E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85000 0.000151513 4.54578e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 119C9B03-C711-4807-8A45-D556705F4D42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85100 0.000151513 4.54577e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0496CF1D-1A57-4803-B210-D0672F7BF9E4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85200 0.000151513 4.54577e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89FE93DC-89DB-41A7-9694-DD9D3666B129
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85300 0.000151513 4.54577e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E50229D8-7E7E-41F8-909A-DA2B7FFBE260
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85400 0.000151513 4.54577e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EABD1F32-512F-43B6-93B1-8BB457F82902
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85500 0.000151513 4.54576e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A014945F-C43D-45AB-9E53-28D8AE382A6A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85600 0.000151513 4.54576e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EA553C4-2A14-4FE1-85F6-9062B8D46DBE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85700 0.000151513 4.54576e-05 724.891 724.891 724.891 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09961AA5-3C38-4710-B36C-BDACD7E7A046
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85800 0.000151513 4.54575e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4553D046-8D02-4E8A-A132-839EEB69BDF6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
85900 0.000151513 4.54575e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA30E4F-B640-4AEB-B231-4157F12316C0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86000 0.000151513 4.54575e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE1DC01E-8B02-4CB6-AABC-BCF32B09E537
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86100 0.000151513 4.54575e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB05EB67-888E-4AFD-B537-A4FFF409199B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86200 0.000151513 4.54574e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4656BBDF-7932-4D08-BFA6-32872DB68F08
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86300 0.000151513 4.54574e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ADEBD88-3ABF-45F8-BF9A-B83862243626
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86400 0.000151513 4.54574e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2389AE05-4097-4E83-A99A-51547326554A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86500 0.000151513 4.54574e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F118596A-97CD-4637-94F7-FF9B6AC08B00
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86600 0.000151513 4.54573e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BE77D16-7A1C-4FDA-8DC4-329E19051CE0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86700 0.000151513 4.54573e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45DE2BB2-3B8C-4991-A926-3735FBD6AB2E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86800 0.000151513 4.54573e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05820F69-2C8C-4FE5-A5B8-F43B59BCCDC0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
86900 0.000151513 4.54573e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEF162CE-E596-4EDC-83B2-D5E07FF46D1F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87000 0.000151513 4.54572e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 732E54A0-905E-40FD-92DC-7148FAF98183
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87100 0.000151513 4.54572e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6E9D6D2-B53B-4F8D-94EA-E07BF181527B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87200 0.000151513 4.54572e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00E9AD4E-31BE-4A23-B5B4-9917A038C8AB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87300 0.000151513 4.54572e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F754E01B-BD2A-43F4-A811-27314D668D0E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87400 0.000151513 4.54571e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCB0DBC3-9175-478B-A109-25D076F6E303
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87500 0.000151513 4.54571e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98DFD6E5-D7C0-4A0E-96D4-9C6D5D9BF06A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87600 0.000151513 4.54571e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8EF4552-42A5-4CC1-B77B-C8DAB514CB47
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87700 0.000151513 4.54571e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E30B184A-E9A7-4ECE-8E04-020C02EDE941
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87800 0.000151513 4.5457e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3590F17-2E72-4A28-BA94-4AF094841071
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
87900 0.000151513 4.5457e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99D98A0C-A74B-43CA-8AE7-E04E00F754FC
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88000 0.000151513 4.5457e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 481F7D52-CB85-4794-AC7A-75A686886378
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88100 0.000151513 4.5457e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BD2DDFB-AFE8-4E9B-B284-AA83BAD63E93
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88200 0.000151513 4.5457e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F847A0B3-0CE0-475F-871F-CB70854735E6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88300 0.000151513 4.54569e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33EB2BF4-A943-42AB-A755-2C2AD0483782
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88400 0.000151513 4.54569e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A68B3D6-D95D-45C9-8D80-1F44F9171BDE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88500 0.000151513 4.54569e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEADBE17-25DE-4E53-833B-9B7C49F53103
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88600 0.000151513 4.54569e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A772929F-683B-4E31-8BE3-CA193D06291F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88700 0.000151513 4.54568e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B85F964-3C47-4D1E-9E01-86BD2C0582B0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88800 0.000151513 4.54568e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C908E7F8-B6AD-4822-8CB1-5DA74D35D888
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
88900 0.000151513 4.54568e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13C853EE-EF23-4597-B105-6B69D4D0D0B6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89000 0.000151513 4.54568e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42F77FA7-3D0F-4171-94AF-C142743B31F3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89100 0.000151513 4.54567e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEA67747-2F62-49AA-AEFE-E47B9637578F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89200 0.000151513 4.54567e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B15EB62-D551-49FF-BC76-3703BDE9FCF9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89300 0.000151513 4.54567e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED848F09-5DAE-4919-B548-165B93FC7D88
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89400 0.000151513 4.54567e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CD9E8EE-FA3D-40E0-B78F-DAFB2361F202
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89500 0.000151513 4.54567e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F969A8C2-B756-4F09-83AC-6CB192DED511
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89600 0.000151513 4.54566e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F310FA81-0C1F-43D2-9DE9-32B752CE4A29
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89700 0.000151513 4.54566e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 334CA223-83C0-4574-A6A2-F3560253B066
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89800 0.000151513 4.54566e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B560001-6D1B-4EA6-9A21-5A73B4F45E1A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
89900 0.000151513 4.54566e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1FAE4E6-6628-470F-AF46-F7AC1554992C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90000 0.000151513 4.54566e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 696A1DF7-50EA-45C2-AD89-1767313BD601
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90100 0.000151513 4.54565e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC34F6E5-BC55-467A-A4E9-9929FBDA0F02
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90200 0.000151513 4.54565e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE7B307A-D80A-405D-B4E0-243F2296017C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90300 0.000151513 4.54565e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA2B5CDF-E0E4-4362-9B17-B003168AE819
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90400 0.000151513 4.54565e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24C2EC34-6AB8-4729-9C61-47AFFCCF30EF
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90500 0.000151513 4.54565e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC8C4C7E-3BAE-4F48-BEE8-F6F2F876ECE0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90600 0.000151513 4.54564e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14644B91-3037-4A15-89CD-D7849335E298
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90700 0.000151513 4.54564e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8613EC3E-79C3-47F0-ACF6-0DD7E4697788
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90800 0.000151513 4.54564e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A68A042B-DBF1-496F-8172-836E32568921
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
90900 0.000151513 4.54564e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2848818-7B5F-49E9-A45E-1925BCD8AB42
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91000 0.000151513 4.54563e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8F56558-30C4-4FC0-885E-0D05FD283EF1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91100 0.000151513 4.54563e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F414377D-C07A-4387-A518-461EF26E4D71
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91200 0.000151513 4.54563e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8E7F836-4916-403B-AA65-AB5E724C2229
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91300 0.000151513 4.54563e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63E2D18C-D5B0-4510-BE45-51F50903467E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91400 0.000151513 4.54563e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0041F024-E9C1-41C1-8EDC-5404CA701329
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91500 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F73B6907-1052-4102-AF23-0C4BC9763796
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91600 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87B1E4ED-3DF4-4394-B8C7-7802C5D7566E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91700 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52366C9D-FB0F-4E9C-8919-884A9DBB947E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91800 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB5DD40B-C951-4532-B5D8-688C67BF27C7
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
91900 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14A2D844-C35D-43DC-8A80-44601645911A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92000 0.000151513 4.54562e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08C7009B-63F5-4C1D-881C-C783D4199BC1
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92100 0.000151513 4.54561e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F021B578-83E4-4D69-876E-48BF31D7972E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92200 0.000151513 4.54561e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1DF3618-A9AC-4EEE-91DB-4FCFFA0C2F62
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92300 0.000151513 4.54561e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E86A9912-1304-4813-A8E1-36235720263E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92400 0.000151513 4.54561e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4F9E0C6-AF43-48CF-97BC-605B998D54C2
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92500 0.000151513 4.54561e-05 724.892 724.892 724.892 725.518 725.518 725.518 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CCAAE5C-0E56-4D03-BA67-1C33B1120A10
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92600 0.000151513 4.5456e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E96C5FFF-D293-4C3C-B9CC-5C80DEC486AE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92700 0.000151513 4.5456e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20F42002-46AA-486C-9295-EC5AD206C741
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92800 0.000151513 4.5456e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C391933B-DCFB-4B52-9DD9-57E9ACF9B1A6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
92900 0.000151513 4.5456e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B9A385D-94F6-4E6C-987B-5D1E37B97066
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93000 0.000151512 4.5456e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29C88DA7-CF97-414C-95D1-3285F3305583
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93100 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 670542A8-704A-4BA0-AD4B-6643E6640A47
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93200 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 969004A4-F2E5-45F2-9889-A6D626C575FB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93300 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 971190D1-4862-4308-87B1-1CE46A8D6D8A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93400 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C2BBF03-D229-42A5-B75E-06ABACA6E3B9
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93500 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84DBD83F-8436-4549-B182-208D49FBF842
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93600 0.000151512 4.54559e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5F0F58E-E70E-45DA-A1A8-E80DB14A7A5C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93700 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E6E2B9C-BC74-4C2A-ADF0-6DC3B7222BCA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93800 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 480966B8-CC5B-401D-8E28-A1B0E7D302A6
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
93900 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0ACEF54-281A-4D66-8718-FEE766FEAF50
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94000 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCBB27A4-FE98-4C79-91B3-3A4E3D43CF76
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94100 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BC9E3F3-A0FD-44F6-8D24-A82B4562BC33
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94200 0.000151512 4.54558e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AC8C2AB-6516-461E-9705-34456DF9436A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94300 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2396C95-EDFF-483B-9D65-EF09DE9E321B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94400 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01D0102B-655B-4DF5-9DDE-33996A4FAB5F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94500 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8B809D6-C583-4B54-B7CA-049B946D781D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94600 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD35D299-5DDC-4371-82B4-87D2ADE77915
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94700 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE56F5C6-1E16-4F5F-B83D-9BB958E56553
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94800 0.000151512 4.54557e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88EE5077-023C-4938-8068-3944D8C18646
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
94900 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E36C2D6-A8A4-457F-9142-B12692FA0A39
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95000 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26393795-2C1D-4862-B366-7AB2C9D6F929
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95100 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A7998A2-1111-463F-9E63-C021C5F90A67
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95200 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0944C3E-882A-4422-B59E-E640CBFACCEB
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95300 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A7B3FD5-12CD-4B1E-9A0F-B16CE7D41BCD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95400 0.000151512 4.54556e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28BA837A-C592-46A3-B3F7-70406DC5B696
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95500 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C664808-9014-444E-B909-3ABE11F30457
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95600 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 200EDFED-4536-41FF-B7E4-77132C75F4DE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95700 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 331B7671-137D-41B1-9713-973144D62A47
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95800 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D2086F8-8D28-45FA-8E16-FD9715849461
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
95900 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED048B9F-1570-4335-A0A5-27D64D5E230D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96000 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0F05390-4C19-4CC5-8790-5E29F6D5227E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96100 0.000151512 4.54555e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45427A2E-AEA2-4AC4-A423-B61BAD207167
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96200 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CE88AAF-F449-407E-8BAD-C8E140E9FB64
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96300 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABC319D5-07CA-4362-9A02-210B04B60C2C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96400 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC7E7013-082D-4601-91AC-CBB28353127D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96500 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 713FDC7E-AD6E-4C30-BECD-71B3E257D954
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96600 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE3AA5BF-31B6-44E7-8262-E56D06E01F5C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96700 0.000151512 4.54554e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0BE4D0A-770E-4B72-B494-664315D2CCA4
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96800 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76D4BA78-3344-4B1C-86E4-738557036259
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
96900 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6F7B86E-2A4E-438B-99D5-1DEF686C7F7B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97000 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A24294B-D2BB-42F0-A068-B391A26C3D9B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97100 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0CE793A-B1DB-4FBA-AD9F-1ADED0D0A1C5
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97200 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D554BB5B-7251-4016-A991-10A60DEEA9CA
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97300 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD715442-8ECE-4E00-BEFF-E40F1B14332F
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97400 0.000151512 4.54553e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72713855-94D0-48E3-AB71-2F9D0ACE1D6E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97500 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C9AEA0A-813E-47D0-BA55-797D02778E0A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97600 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B752CE4-227F-4F37-847A-C08D007A287D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97700 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89BBB184-EA8C-4E40-9A5D-6A0D8EA88E9A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97800 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AB23DA6-9C29-491D-9657-9C26B9E4F4D0
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
97900 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F86B4287-39E1-480D-996A-64CCD68DD847
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98000 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63DE4FBA-F56E-42FD-9633-27EC242930DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98100 0.000151512 4.54552e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD2E2444-311E-4145-9C53-10FFC841895A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98200 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82DC1335-323C-4DAA-904B-DC6AC8795D8B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98300 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0062E36C-1EE9-4F7D-B333-CBCE700DAF9B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98400 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01A3A0ED-83CA-4C72-858F-DCFE4E24DD6A
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98500 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 525A067C-B8E6-40FA-9A7C-F8B44A89CD31
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98600 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14EDB989-F686-40BD-ADDE-2CE457569309
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98700 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95118297-3831-4081-8BDB-3550D2609098
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98800 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 198BCC98-3B2B-4BDF-AD4F-4A500140181B
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
98900 0.000151512 4.54551e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D65B7984-CB02-427D-81EC-66FE4ACD9F37
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99000 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD8437ED-C08E-48D4-B17E-DE01B9219A10
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99100 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50DCD929-77E4-4394-A3D6-4283AD51E65C
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99200 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E4FBC95-DCF9-4326-8F76-AC4269E69F7D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99300 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57E0610D-AE59-4DBB-98B9-17A598C5D5CE
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99400 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57AE6DC0-5CC9-4B53-BAB3-95773FE19938
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99500 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 049B4867-5654-4DDD-AB24-9E5E165BFD2D
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99600 0.000151512 4.5455e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59272666-CA35-4893-B707-B82E01CACFE3
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99700 0.000151512 4.54549e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABD39626-DDE4-4E83-A596-2EE4ECC60639
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99800 0.000151512 4.54549e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96D91521-301A-4186-8026-A5F76452B97E
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
99900 0.000151512 4.54549e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C80C127-DDA3-4B56-8912-9AFC3864A8DD
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648
100000 0.000151512 4.54549e-05 724.892 724.892 724.892 725.519 725.519 725.519 3.43371e+06 227807 
# Curr Run  UUID - E061D576-C32A-4256-A1AE-B0656651A648


==> data/EkinFull20.0.1000.0.1.0.0.001.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E9134F0-38D4-41BD-9700-250FE9CD1824
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
100 0.200972 0.000319738 1313.43 1313.43 1313.43 910.821 910.821 910.821 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C853CA1B-87F9-458B-BEDB-3C19366BD165
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
200 0.110585 0.00021674 1421.23 1421.23 1421.23 906.509 906.509 906.509 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 487361B0-4556-4EE6-B14D-E511B41BB0DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
300 0.0747946 0.00010929 1415.88 1415.88 1415.88 893.143 893.143 893.143 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D45CE7E-5BB8-4D8E-A798-9CBDD316295F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
400 0.0554267 9.81178e-05 1367.69 1367.69 1367.69 883.921 883.921 883.921 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20F0DE63-B409-48C1-9856-6DA170D1A593
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
500 0.0433994 8.0506e-05 1313.04 1313.04 1313.04 881.02 881.02 881.02 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C206F7E6-BB24-4D66-9C7B-8BDC2A1C119A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
600 0.0350736 6.15021e-05 1263.97 1263.97 1263.97 878.666 878.666 878.666 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0212A32B-10A5-4A3E-840D-0FC1D2CBB1EC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
700 0.029177 4.63776e-05 1223.4 1223.4 1223.4 876.714 876.714 876.714 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15C6BCCD-C50C-450E-8483-A98C324919E9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
800 0.0249111 3.77926e-05 1190.7 1190.7 1190.7 875.191 875.191 875.191 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50D46256-5F00-4209-B3D4-B594C1804E13
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
900 0.0217396 3.28959e-05 1164.41 1164.41 1164.41 873.769 873.769 873.769 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE1A29F5-9267-4F1F-91AE-865D549C1B7F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1000 0.0193073 2.9601e-05 1142.94 1142.94 1142.94 872.424 872.424 872.424 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5C0DAB9-D75F-46DE-8285-6401A43D6418
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1100 0.0173812 2.67773e-05 1124.99 1124.99 1124.99 871.199 871.199 871.199 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2925E73E-FD66-4B27-B156-B9369EA50878
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1200 0.0158086 2.41823e-05 1109.57 1109.57 1109.57 870.09 870.09 870.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5946AB12-4722-4305-BD77-D624BDEC13CD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1300 0.0144907 2.18647e-05 1096 1096 1096 869.076 869.076 869.076 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F7BA8C7-B9FE-432C-884E-EAA3252D5E18
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1400 0.0133633 1.9867e-05 1083.82 1083.82 1083.82 868.139 868.139 868.139 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76FA43FF-4625-4B84-841E-741603398233
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1500 0.0123832 1.81615e-05 1072.73 1072.73 1072.73 867.265 867.265 867.265 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50A6EE97-94B7-428C-81BB-17045FBAC8BD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1600 0.0115205 1.66844e-05 1062.54 1062.54 1062.54 866.444 866.444 866.444 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F71D7E6E-6DE9-461C-A0E3-9D280BA0C409
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1700 0.0107533 1.53767e-05 1053.13 1053.13 1053.13 865.672 865.672 865.672 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C64EBFFF-AE11-49BB-A2C8-B0CCAC48B80F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1800 0.0100653 1.41994e-05 1044.4 1044.4 1044.4 864.944 864.944 864.944 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5445B8E6-2288-4928-A0F4-58B2472A84FF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
1900 0.00944412 1.31299e-05 1036.37 1036.37 1036.37 864.255 864.255 864.255 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CCE3E69-95A3-45E6-9EB0-1E263AB85A5D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2000 0.00888012 1.21542e-05 1030.06 1030.06 1030.06 863.602 863.602 863.602 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D5B2AA8-DBDB-41AB-A86B-1A2FED55E506
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2100 0.00836555 1.12611e-05 1026.32 1026.32 1026.32 862.981 862.981 862.981 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF9A4A4C-1274-4CE9-AF50-1C7176313C8A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2200 0.00789413 1.04411e-05 1024.13 1024.13 1024.13 862.389 862.389 862.389 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D08B7001-E00B-483C-8DE8-F336146BD921
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2300 0.00746067 9.6851e-06 1022.26 1022.26 1022.26 861.824 861.824 861.824 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD9EC874-5C18-449B-B7EC-0914C29E7506
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2400 0.00706082 9.16237e-06 1020.41 1020.41 1020.41 861.283 861.283 861.283 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53E77F5F-52B4-49F6-8C89-5E9E3F67A455
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2500 0.00669088 8.93787e-06 1018.5 1018.5 1018.5 860.766 860.766 860.766 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4AADE62-F05E-4160-9D44-8386F768C165
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2600 0.00634772 8.72806e-06 1016.52 1016.52 1016.52 860.269 860.269 860.269 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A76F0B68-F93F-42BC-AC69-67DE04155FC5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2700 0.00602862 8.53157e-06 1014.48 1014.48 1014.48 859.792 859.792 859.792 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EF132D5-5BBD-4626-815A-E1E7EAFB3D56
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2800 0.00573123 8.34723e-06 1012.37 1012.37 1012.37 859.332 859.332 859.332 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFE6DCC4-AC49-489F-9D75-E704A33CFB70
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
2900 0.00545352 8.17398e-06 1010.2 1010.2 1010.2 858.89 858.89 858.89 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DD327C3-4A16-4E9A-8260-E18A5E27663E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3000 0.0051937 8.01088e-06 1007.98 1007.98 1007.98 858.464 858.464 858.464 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E050AD3E-CA7E-44A0-8403-38AC7480C410
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3100 0.00495018 7.85706e-06 1005.71 1005.71 1005.71 858.053 858.053 858.053 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5770B2B3-A344-49B9-BF06-C9F080FD1D64
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3200 0.0047216 7.71175e-06 1003.41 1003.41 1003.41 857.656 857.656 857.656 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D592804A-29A9-49FF-BB75-F111B395752E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3300 0.00450671 7.57426e-06 1001.09 1001.09 1001.09 857.272 857.272 857.272 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C44FE02-5ED9-4166-8645-07329C092A9D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3400 0.00430442 7.44399e-06 998.745 998.745 998.745 856.9 856.9 856.9 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 624D6208-AF90-4B39-B794-8CD97532E5FA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3500 0.00411375 7.32038e-06 996.39 996.39 996.39 856.541 856.541 856.541 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9219E3DF-E492-41CD-ACC6-1218BC755399
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3600 0.00393382 7.20294e-06 994.03 994.03 994.03 856.192 856.192 856.192 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C954286-4AF3-47C2-AD64-8DA037F7C313
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3700 0.00376383 7.09121e-06 991.671 991.671 991.671 855.855 855.855 855.855 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEABC7BD-FBB7-4747-AF6E-3B9F8467F270
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3800 0.00360308 6.98479e-06 989.319 989.319 989.319 855.527 855.527 855.527 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5CD55EC-787C-4678-9F5D-B73D74144489
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
3900 0.00345091 6.88331e-06 986.976 986.976 986.976 855.209 855.209 855.209 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D161C6A4-4AB6-4F5B-B278-671F0DEB1DAB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4000 0.00330674 6.78643e-06 984.647 984.647 984.647 854.9 854.9 854.9 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BA7B375-71A6-4E7D-B530-12843EEC4577
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4100 0.00317003 6.69385e-06 982.337 982.337 982.337 854.6 854.6 854.6 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9DC3599-C49D-4D34-BB5C-785C4FD395CC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4200 0.00304028 6.60529e-06 980.05 980.05 980.05 854.308 854.308 854.308 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62919B53-1A58-4DED-93DB-B903FEF02FA6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4300 0.00291706 6.52048e-06 977.785 977.785 977.785 854.025 854.025 854.025 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B4AA90C-6402-41BE-ADB7-C4A1E5839B8E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4400 0.00279995 6.4392e-06 975.546 975.546 975.546 853.749 853.749 853.749 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3F79B1C-D167-4485-A440-61D7894C50DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4500 0.00268856 6.36123e-06 973.333 973.333 973.333 853.48 853.48 853.48 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84057B16-6889-4D50-B9A1-FBEF215B7F46
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4600 0.00258256 6.28637e-06 971.15 971.15 971.15 853.218 853.218 853.218 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 171B4EDC-06E4-4E81-9BE8-05EB946135BF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4700 0.00248162 6.21445e-06 968.997 968.997 968.997 852.963 852.963 852.963 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCED1DA8-8249-497D-BB21-8074A004F337
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4800 0.00238544 6.14528e-06 966.876 966.876 966.876 852.715 852.715 852.715 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 693D1228-33F7-491D-A565-AA00F55CBF34
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
4900 0.00229374 6.07888e-06 964.786 964.786 964.786 852.473 852.473 852.473 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D375D7E-B953-4799-B699-BBE3A6D8E2E2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5000 0.00220627 6.01972e-06 962.728 962.728 962.728 852.237 852.237 852.237 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD93731C-8E95-44FF-B21F-87F6E36BF339
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5100 0.00212279 5.9627e-06 960.703 960.703 960.703 852.006 852.006 852.006 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25D391C6-EF20-4ECD-8919-6510803071E5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5200 0.00204308 5.90773e-06 958.713 958.713 958.713 851.781 851.781 851.781 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8482B828-1035-491E-B7F1-FBA3070D4AFC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5300 0.00196693 5.85468e-06 956.757 956.757 956.757 851.562 851.562 851.562 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26A5EB48-47B6-426D-860C-B2EBAD198185
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5400 0.00189414 5.80347e-06 954.835 954.835 954.835 851.347 851.347 851.347 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0059DEA-C18B-4A08-9E57-ABE1E8226BF1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5500 0.00182455 5.754e-06 952.947 952.947 952.947 851.138 851.138 851.138 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C973FF27-E713-490D-9A35-D33F32ED9A16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5600 0.00175798 5.70619e-06 951.093 951.093 951.093 850.934 850.934 850.934 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C25D26C-4C23-4C5D-96F7-BD109D6B3BCF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5700 0.00169427 5.65995e-06 949.272 949.272 949.272 850.734 850.734 850.734 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0ABD84B-37E5-4624-8C4F-7AEEC32157D7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5800 0.00163328 5.61521e-06 947.485 947.485 947.485 850.538 850.538 850.538 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E2412B3-81C4-4235-ADA7-5D63DB9EB53C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
5900 0.00157486 5.57191e-06 945.733 945.733 945.733 850.347 850.347 850.347 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3035354C-5229-4353-9552-C3C849804388
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6000 0.00151889 5.52997e-06 944.014 944.014 944.014 850.161 850.161 850.161 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB735BAB-C156-4CA8-98C3-88C3D893B4DC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6100 0.00146524 5.48934e-06 942.328 942.328 942.328 849.978 849.978 849.978 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 340CFD77-9510-4E3F-BCB9-31BB4F329550
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6200 0.0014138 5.44996e-06 940.672 940.672 940.672 849.799 849.799 849.799 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E32FB75-DA2C-40FC-8D36-1C6606F8F37E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6300 0.00136447 5.41176e-06 939.047 939.047 939.047 849.624 849.624 849.624 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A90DE2E0-89D3-4F57-B626-58AAD15531B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6400 0.00131713 5.37471e-06 937.451 937.451 937.451 849.453 849.453 849.453 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1152B41-BEE4-4913-A572-0F305F0BAB33
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6500 0.0012717 5.33875e-06 935.884 935.884 935.884 849.286 849.286 849.286 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3964AA2-BF46-467D-972F-34998182B40A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6600 0.00122809 5.30384e-06 934.348 934.348 934.348 849.122 849.122 849.122 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D222C2A-0BEE-4782-8A25-95F61B17C2E1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6700 0.0011862 5.26994e-06 932.84 932.84 932.84 848.961 848.961 848.961 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF647492-6F11-4C38-AA3A-29B8BEBFD212
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6800 0.00114596 5.237e-06 931.361 931.361 931.361 848.804 848.804 848.804 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E833FE5-A31E-407D-A9CA-0CCE927594D4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
6900 0.00110729 5.20498e-06 929.91 929.91 929.91 848.65 848.65 848.65 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC71095D-A05F-4EE6-A5CF-00D46FCAF686
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7000 0.00107012 5.17386e-06 928.486 928.486 928.486 848.499 848.499 848.499 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD21EBCE-0361-43C2-A64F-8D83AF574718
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7100 0.00103438 5.14359e-06 927.088 927.088 927.088 848.351 848.351 848.351 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B47B42AD-0D30-42A7-93CE-04A0AF6790F5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7200 0.00100001 5.11414e-06 925.716 925.716 925.716 848.206 848.206 848.206 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 645DDF19-8A0D-439B-B2C7-CFB2A960E15B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7300 0.000966948 5.08549e-06 924.371 924.371 924.371 848.063 848.063 848.063 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6941940F-B117-4362-81FA-A94129CC0E8B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7400 0.000935134 5.05759e-06 923.05 923.05 923.05 847.924 847.924 847.924 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5EBAC43-8FB9-4B1B-9889-EC318FC2185C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7500 0.000904513 5.03043e-06 921.755 921.755 921.755 847.787 847.787 847.787 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 177D6648-6AF3-4CD5-998F-D5034D8F1977
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7600 0.000875034 5.00398e-06 920.485 920.485 920.485 847.653 847.653 847.653 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 304AE09E-0EA2-4DEF-8163-28EA5D7DCE0E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7700 0.000846648 4.97931e-06 919.239 919.239 919.239 847.522 847.522 847.522 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5400C285-28A3-4F43-9B72-E42C9BBBC425
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7800 0.000819307 4.95595e-06 918.017 918.017 918.017 847.393 847.393 847.393 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE888EB9-E7AC-421A-B7B7-087E5362E19B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
7900 0.000792968 4.93317e-06 916.818 916.818 916.818 847.267 847.267 847.267 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEC5AC31-DD6C-4843-AA33-5EE7293368B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8000 0.000767588 4.91097e-06 915.64 915.64 915.64 847.143 847.143 847.143 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56A27D7D-A96C-467A-9777-115658C93033
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8100 0.000743126 4.88931e-06 914.484 914.484 914.484 847.021 847.021 847.021 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD7D7055-E8CC-4AA7-885A-70C15E9D7165
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8200 0.000719545 4.86819e-06 913.349 913.349 913.349 846.901 846.901 846.901 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89743427-C317-4919-879C-E0527A355BC8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8300 0.000696808 4.84759e-06 912.234 912.234 912.234 846.784 846.784 846.784 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31103A62-8623-43EB-A4D2-0C332CDC9E19
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8400 0.00067488 4.82748e-06 911.14 911.14 911.14 846.669 846.669 846.669 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C20C195-08C6-4607-B519-180C15899661
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8500 0.000653729 4.80785e-06 910.065 910.065 910.065 846.556 846.556 846.556 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDCD9F6F-4F57-4878-9F4A-493F9C8AA6F1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8600 0.000633323 4.78869e-06 909.01 909.01 909.01 846.445 846.445 846.445 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD56260D-1C57-47FF-81EE-5803494E527F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8700 0.000613632 4.76999e-06 907.974 907.974 907.974 846.336 846.336 846.336 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 209E94CC-3085-4CAB-8404-2C281D138D29
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8800 0.000594628 4.75171e-06 906.957 906.957 906.957 846.229 846.229 846.229 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F024415E-0BCB-4B27-94AE-9BB2E4AD5695
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
8900 0.000576283 4.73387e-06 905.958 905.958 905.958 846.124 846.124 846.124 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCD9C619-2C77-48E5-B63F-545DCB9F15ED
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9000 0.000558571 4.71643e-06 904.977 904.977 904.977 846.021 846.021 846.021 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9B2EE4B-9C5C-4A27-B27E-3C2AE45B09D5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9100 0.000541467 4.69939e-06 904.013 904.013 904.013 845.919 845.919 845.919 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE8FCE4F-9B03-4784-8333-750AF85B17EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9200 0.000524948 4.68274e-06 903.067 903.067 903.067 845.82 845.82 845.82 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A24B2B5-2DE2-4448-B7C6-ED84F7B41E69
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9300 0.000508992 4.66646e-06 902.138 902.138 902.138 845.722 845.722 845.722 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1F4ADF9-C13E-4D9B-BA14-C3BE0CCA3EC5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9400 0.000493575 4.65055e-06 901.224 901.224 901.224 845.626 845.626 845.626 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB78C7D0-7B3F-465A-AA8E-B73969D3C522
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9500 0.000478679 4.63498e-06 900.327 900.327 900.327 845.531 845.531 845.531 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7A7C8F8-64CC-4282-8DA1-FFDBC09174CB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9600 0.000464282 4.61976e-06 899.445 899.445 899.445 845.438 845.438 845.438 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10E9A661-104D-4FD0-9CA7-E673063AA915
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9700 0.000450367 4.60488e-06 898.578 898.578 898.578 845.347 845.347 845.347 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F80912B2-FD6A-4CBD-8040-B19B279FBB97
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9800 0.000436914 4.59031e-06 897.726 897.726 897.726 845.257 845.257 845.257 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BB1D676-202C-4F9B-9938-912C2132C3F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
9900 0.000423907 4.57606e-06 896.887 896.887 896.887 845.169 845.169 845.169 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29BEFDBE-BD5D-476C-B3EE-E70E68BAAF6D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10000 0.000411329 4.56211e-06 896.063 896.063 896.063 845.082 845.082 845.082 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 941466BE-9278-43DC-8E43-EA997B52F0A3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10100 0.000399165 4.54846e-06 895.253 895.253 895.253 844.997 844.997 844.997 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27CF2DD7-55C1-4EBB-B37D-7A8B34088B7B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10200 0.000387398 4.5351e-06 894.456 894.456 894.456 844.913 844.913 844.913 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1F60819-B9BF-43E0-883F-E7372B15A57F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10300 0.000376014 4.54034e-06 893.672 893.672 893.672 844.831 844.831 844.831 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87E569EC-DB7C-4E3C-B8DA-766177EE1A35
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10400 0.000365 4.5812e-06 892.902 892.902 892.902 844.75 844.75 844.75 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB50B85C-18C0-4531-A1F9-388A91DC46A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10500 0.000354342 4.6212e-06 892.145 892.145 892.145 844.67 844.67 844.67 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3436F855-FE17-47E1-B7D0-7A638EC886F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10600 0.000344027 4.66038e-06 891.4 891.4 891.4 844.592 844.592 844.592 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5BBD8A6-6626-48C4-AB26-B73EE3487ED8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10700 0.000334043 4.69874e-06 890.668 890.668 890.668 844.515 844.515 844.515 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B669937A-BDCA-4D4A-B4B1-5927006A247D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10800 0.000324378 4.73632e-06 889.948 889.948 889.948 844.439 844.439 844.439 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8257D9E-0240-4AAE-9199-4D728052219B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
10900 0.00031502 4.77313e-06 889.239 889.239 889.239 844.364 844.364 844.364 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C82EAAE9-B9AE-4707-BE07-E9F5F85F18CF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11000 0.00030596 4.8092e-06 888.541 888.541 888.541 844.291 844.291 844.291 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08E12452-D3C1-416D-AE87-71D62739DE96
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11100 0.000297185 4.84454e-06 887.855 887.855 887.855 844.219 844.219 844.219 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F146ED20-39A3-436D-83CF-C3E8D445E602
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11200 0.000288687 4.87917e-06 887.18 887.18 887.18 844.148 844.148 844.148 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41A49B99-EA0F-434F-B042-E0677CEA94D9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11300 0.000280456 4.91311e-06 886.517 886.517 886.517 844.078 844.078 844.078 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 285C0878-F483-460F-A44E-C721847010F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11400 0.000272482 4.94638e-06 885.864 885.864 885.864 844.009 844.009 844.009 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 597C2FB7-CDFC-4FF1-8B7F-001B0D55BA08
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11500 0.000264756 4.979e-06 885.222 885.222 885.222 843.941 843.941 843.941 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B302D7F2-B8F4-43E4-AADF-6FCD6A93D522
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11600 0.00025727 5.01097e-06 884.589 884.589 884.589 843.875 843.875 843.875 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48B95FAB-F7B5-4B7F-BAAD-325A19AF5464
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11700 0.000250016 5.04233e-06 883.967 883.967 883.967 843.809 843.809 843.809 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F3BBE07-40AC-4BA3-A5DD-6D8FB24D4956
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11800 0.000242986 5.07307e-06 883.355 883.355 883.355 843.745 843.745 843.745 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF8B7F4A-8C31-4AF3-9A64-2C8F8D58916A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
11900 0.000236172 5.10323e-06 882.753 882.753 882.753 843.681 843.681 843.681 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCDAFA17-ACF9-42D8-A4EC-48E98FF81702
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12000 0.000229566 5.1328e-06 882.16 882.16 882.16 843.619 843.619 843.619 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DDC059C-19CB-4976-BA25-BF3405EB72D2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12100 0.000223163 5.16181e-06 881.576 881.576 881.576 843.557 843.557 843.557 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A86A746F-4168-47AE-BDE6-0018E9107F8F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12200 0.000216954 5.19028e-06 881.001 881.001 881.001 843.497 843.497 843.497 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5FF382E-5524-4EE8-BBC2-509D27DEF82A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12300 0.000210934 5.2182e-06 880.436 880.436 880.436 843.437 843.437 843.437 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE0D5A37-599F-4FE7-AC93-6E17527A3A07
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12400 0.000205096 5.2456e-06 879.879 879.879 879.879 843.378 843.378 843.378 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B667542-FE4D-45ED-ADB8-61816257B115
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12500 0.000199434 5.27249e-06 879.331 879.331 879.331 843.32 843.32 843.32 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EB46AEA-D4EE-49F7-9CC7-FBF13D2B70C7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12600 0.000193943 5.29887e-06 878.792 878.792 878.792 843.263 843.263 843.263 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B9BD1B8-0DF2-49B0-94E0-B9D5FBDE3B7A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12700 0.000188616 5.32477e-06 878.261 878.261 878.261 843.207 843.207 843.207 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC1DFDEC-94CB-4A9A-8002-D12417148A6F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12800 0.000183449 5.35019e-06 877.739 877.739 877.739 843.152 843.152 843.152 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FE360C7-DD40-4381-9F13-A3F970F72937
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
12900 0.000178435 5.37515e-06 877.224 877.224 877.224 843.098 843.098 843.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29C4B95A-9D38-4B0C-BE8D-8077C56625FC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13000 0.000173571 5.39964e-06 876.717 876.717 876.717 843.044 843.044 843.044 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB95D392-6E1A-4A83-9103-5CC737337B54
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13100 0.000168851 5.4237e-06 876.218 876.218 876.218 842.991 842.991 842.991 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B53692B-2647-4FF0-AD88-EB53EC36E974
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13200 0.00016427 5.44732e-06 875.726 875.726 875.726 842.94 842.94 842.94 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B146240C-247C-4179-9E41-28B876417B97
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13300 0.000159825 5.47051e-06 875.242 875.242 875.242 842.888 842.888 842.888 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5A06890-1604-4312-B54C-5857465A921E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13400 0.00015551 5.49328e-06 874.766 874.766 874.766 842.838 842.838 842.838 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ADC7CFE-966C-46A3-AF92-3621433201D5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13500 0.000151322 5.51565e-06 874.296 874.296 874.296 842.788 842.788 842.788 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ABE0647-5851-477C-897D-07CEBAA7B571
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13600 0.000147256 5.53763e-06 873.833 873.833 873.833 842.739 842.739 842.739 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFB3170A-00CA-4E01-9A80-D56578748B64
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13700 0.000143309 5.55921e-06 873.378 873.378 873.378 842.691 842.691 842.691 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6EF0227-BF4B-43D3-9E91-5F3B97AC94FB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13800 0.000139477 5.58041e-06 872.929 872.929 872.929 842.644 842.644 842.644 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE544896-175C-475C-A32A-299643812F9E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
13900 0.000135755 5.60124e-06 872.486 872.486 872.486 842.597 842.597 842.597 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C69B9B14-4160-4708-9771-DF66E9EB5FA8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14000 0.000132142 5.62171e-06 872.05 872.05 872.05 842.551 842.551 842.551 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CD90A4A-24AA-48AF-815A-DB862E9E141B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14100 0.000128633 5.64182e-06 871.621 871.621 871.621 842.506 842.506 842.506 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8163F206-1349-4D69-8830-CFAEE6E04EF0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14200 0.000125225 5.66158e-06 871.198 871.198 871.198 842.461 842.461 842.461 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1677C882-E274-4026-8EE0-7D1B30C5BDC9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14300 0.000121915 5.681e-06 870.781 870.781 870.781 842.417 842.417 842.417 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 450FC78F-A053-4670-8F1C-493CE91947F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14400 0.000118699 5.70008e-06 870.37 870.37 870.37 842.373 842.373 842.373 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FEFF51E-096C-4A41-BD3C-06A684229C42
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14500 0.000115576 5.71884e-06 869.966 869.966 869.966 842.33 842.33 842.33 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94CF564B-E710-450D-9020-91DFE768FF14
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14600 0.000112542 5.73728e-06 869.567 869.567 869.567 842.288 842.288 842.288 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08A1A183-4158-442B-89E0-D0C61656F9B8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14700 0.000109594 5.7554e-06 869.174 869.174 869.174 842.247 842.247 842.247 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B7D4430-2C8C-4853-966F-8ED42BE318E8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14800 0.000106729 5.77321e-06 868.786 868.786 868.786 842.206 842.206 842.206 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB47CD28-198A-47E4-A52A-35FDA895A234
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
14900 0.000103946 5.79073e-06 868.404 868.404 868.404 842.165 842.165 842.165 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A7A620D-C5C0-4CF8-8291-65BEBF2A19CC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15000 0.000101242 5.80795e-06 868.028 868.028 868.028 842.126 842.126 842.126 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D2D4967-D8F3-49BA-A4F7-4BC20E73FA26
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15100 9.86134e-05 5.82488e-06 867.657 867.657 867.657 842.086 842.086 842.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F55E3E91-ADAD-46AC-B1F2-12D2C6E7033E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15200 9.60591e-05 5.84153e-06 867.291 867.291 867.291 842.048 842.048 842.048 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4017CD54-388D-44EF-B620-B395DCE35149
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15300 9.35764e-05 5.8579e-06 866.931 866.931 866.931 842.009 842.009 842.009 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65D05E51-C509-4D9C-9D58-E7C9B0AA095E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15400 9.11632e-05 5.874e-06 866.576 866.576 866.576 841.972 841.972 841.972 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52121863-1142-4D32-A0B5-A98A296EEF48
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15500 8.88174e-05 5.88983e-06 866.225 866.225 866.225 841.935 841.935 841.935 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF51C43F-64CA-4472-A1B8-703E22DC52F9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15600 8.65371e-05 5.90541e-06 865.88 865.88 865.88 841.898 841.898 841.898 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BFF7406-5472-4BCB-93A1-568293A6BEBC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15700 8.43202e-05 5.92072e-06 865.54 865.54 865.54 841.862 841.862 841.862 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 839688A5-AB1F-4329-B0E2-43949CAC8B59
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15800 8.21648e-05 5.93579e-06 865.205 865.205 865.205 841.827 841.827 841.827 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A819462C-0016-44E9-996E-DE6806C8A317
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
15900 8.00691e-05 5.95061e-06 864.874 864.874 864.874 841.792 841.792 841.792 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C68EF75-A517-4AFD-9A99-8B1AF524DF5F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16000 7.80314e-05 5.96519e-06 864.548 864.548 864.548 841.757 841.757 841.757 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5422DC15-2DDB-4382-94B8-C032E904ABD1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16100 7.60499e-05 5.97953e-06 864.227 864.227 864.227 841.723 841.723 841.723 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D609486-4BFF-4C00-A155-43FF1B12C72B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16200 7.4123e-05 5.99364e-06 863.91 863.91 863.91 841.69 841.69 841.69 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F985C512-C9DA-4AF8-A75F-5A25F91F1E51
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16300 7.2249e-05 6.00753e-06 863.597 863.597 863.597 841.657 841.657 841.657 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4989662-9564-4CB6-A7A8-F0C961C8E3C1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16400 7.04264e-05 6.02119e-06 863.289 863.289 863.289 841.624 841.624 841.624 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 950ECAA6-0324-411F-ACF3-B6E57C15B2CB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16500 6.86537e-05 6.03463e-06 862.985 862.985 862.985 841.592 841.592 841.592 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BCC279B-102D-4358-B084-95625EF24EB3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16600 6.69294e-05 6.04786e-06 862.686 862.686 862.686 841.56 841.56 841.56 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B295A753-E462-4A1C-858B-BB4853BF9B9C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16700 6.52521e-05 6.06087e-06 862.39 862.39 862.39 841.529 841.529 841.529 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17769CF2-C61F-490D-AE9F-D8AECAB6D8C1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16800 6.36205e-05 6.07368e-06 862.099 862.099 862.099 841.498 841.498 841.498 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93D22266-8940-487A-81A1-C30BCBF130D0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
16900 6.20331e-05 6.08629e-06 861.811 861.811 861.811 841.467 841.467 841.467 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4189AD8-84E1-416D-9DE8-6017768BEBDF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17000 6.04888e-05 6.0987e-06 861.528 861.528 861.528 841.437 841.437 841.437 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D141DE18-422B-4B86-9E38-E331FB3CB1A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17100 5.89863e-05 6.11091e-06 861.249 861.249 861.249 841.408 841.408 841.408 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AF5DE07-DDFD-4AD3-95A2-3819C5F85EB1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17200 5.75244e-05 6.12294e-06 860.973 860.973 860.973 841.379 841.379 841.379 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09F9D40A-8CE7-4A04-9C86-7F0B98117DBC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17300 5.61018e-05 6.13477e-06 860.701 860.701 860.701 841.35 841.35 841.35 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78331644-E5CE-426B-9C2C-22B4E68BD83A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17400 5.47176e-05 6.14642e-06 860.433 860.433 860.433 841.321 841.321 841.321 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AB17D2E-0991-400F-93BB-B277709EEEF7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17500 5.33705e-05 6.15789e-06 860.169 860.169 860.169 841.293 841.293 841.293 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1578E10-431A-4550-AAD0-1CDD6884CF50
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17600 5.20595e-05 6.16918e-06 859.908 859.908 859.908 841.266 841.266 841.266 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4666311-1A45-40F0-BCCC-20B55EDDCB16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17700 5.07837e-05 6.1803e-06 859.65 859.65 859.65 841.239 841.239 841.239 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C23A4B4-2F04-46D8-A3E8-782288567C59
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17800 4.95419e-05 6.19125e-06 859.397 859.397 859.397 841.212 841.212 841.212 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67E46D75-27FB-426B-9605-E037AE2426B7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
17900 4.83332e-05 6.20202e-06 859.146 859.146 859.146 841.185 841.185 841.185 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45940E44-FAC3-420C-986B-C293FBF9E5B4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18000 4.71567e-05 6.21263e-06 858.899 858.899 858.899 841.159 841.159 841.159 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB4BB94A-805D-4B67-9291-D3EBBD98296B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18100 4.60115e-05 6.22308e-06 858.656 858.656 858.656 841.133 841.133 841.133 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96A7E83E-D95C-4F40-8170-4FCBAC1B88B4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18200 4.48967e-05 6.23337e-06 858.415 858.415 858.415 841.108 841.108 841.108 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA64BA92-00FE-4455-BAD9-08AF46CC38D0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18300 4.38114e-05 6.24351e-06 858.178 858.178 858.178 841.083 841.083 841.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17E6F6DD-DC14-4B59-9C29-D848770F6734
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18400 4.27548e-05 6.25349e-06 857.944 857.944 857.944 841.058 841.058 841.058 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32924234-83D8-4ECB-BA38-8D35C2CAAA66
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18500 4.17261e-05 6.26332e-06 857.713 857.713 857.713 841.033 841.033 841.033 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E4217EE-3E6C-49BB-8A23-9AE0B5B3D192
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18600 4.07246e-05 6.273e-06 857.486 857.486 857.486 841.009 841.009 841.009 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42786EAF-0D86-47D9-94EE-AA1EB6084343
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18700 3.97493e-05 6.28253e-06 857.261 857.261 857.261 840.985 840.985 840.985 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF16015E-2980-4052-89DC-DD65FE626B51
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18800 3.87997e-05 6.29192e-06 857.039 857.039 857.039 840.962 840.962 840.962 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DB39037-EB73-43A7-8222-2688986FC6F8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
18900 3.78751e-05 6.30117e-06 856.821 856.821 856.821 840.939 840.939 840.939 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49C892E3-D08F-43A1-ACE0-EDC5D6B3CCA2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19000 3.69746e-05 6.31029e-06 856.605 856.605 856.605 840.916 840.916 840.916 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB2EDF6F-F16E-44D2-8456-77D157B6AC25
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19100 3.60977e-05 6.31926e-06 856.392 856.392 856.392 840.893 840.893 840.893 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C84DBEB-5BDE-4946-9EBA-ED1C0BE2AD42
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19200 3.52437e-05 6.32811e-06 856.182 856.182 856.182 840.871 840.871 840.871 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B3B8596-6989-4C2D-9192-51A4DDC30307
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19300 3.44119e-05 6.33682e-06 855.974 855.974 855.974 840.849 840.849 840.849 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94036CC0-84B3-4A77-83C3-69ABDBB804C3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19400 3.36018e-05 6.3454e-06 855.77 855.77 855.77 840.827 840.827 840.827 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 523659B3-9909-47E4-9D6D-0C7F1F1151A6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19500 3.28128e-05 6.35386e-06 855.568 855.568 855.568 840.806 840.806 840.806 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 239C4B5A-C646-4A53-8181-90D4995B16F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19600 3.20442e-05 6.36219e-06 855.369 855.369 855.369 840.785 840.785 840.785 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 317BD40C-85DA-4E6C-B964-5A15EA97986F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19700 3.12956e-05 6.3704e-06 855.172 855.172 855.172 840.764 840.764 840.764 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93BD1440-3B27-475A-BB60-1DA55854A678
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19800 3.05663e-05 6.37848e-06 854.978 854.978 854.978 840.743 840.743 840.743 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9869FD93-8E6B-4E71-AA1E-42475F4AA59B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
19900 2.98558e-05 6.38645e-06 854.786 854.786 854.786 840.723 840.723 840.723 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC062EC6-DF81-481D-9EA5-F3226E2F2FD3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20000 2.91637e-05 6.39431e-06 854.597 854.597 854.597 840.703 840.703 840.703 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45D11871-7653-4842-ADDA-163726334850
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20100 2.84895e-05 6.40205e-06 854.411 854.411 854.411 840.683 840.683 840.683 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72D255BD-6B22-4F79-AD13-E7455ECC5EEE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20200 2.78325e-05 6.40967e-06 854.226 854.226 854.226 840.664 840.664 840.664 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABD6E7B5-1FAD-40A6-B659-CBA7A5962719
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20300 2.71925e-05 6.41719e-06 854.045 854.045 854.045 840.645 840.645 840.645 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53D09144-ACA4-4F33-841A-3C969BEE613E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20400 2.65688e-05 6.42459e-06 853.865 853.865 853.865 840.626 840.626 840.626 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B7FC7BE-2657-4A8D-B817-9AE73E525D99
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20500 2.59612e-05 6.43189e-06 853.688 853.688 853.688 840.607 840.607 840.607 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33FF8FCC-92F5-4D5F-B375-0F0EFE507552
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20600 2.53691e-05 6.43909e-06 853.513 853.513 853.513 840.588 840.588 840.588 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A27C9F37-ADE1-4529-9AF2-5984616C4BF6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20700 2.47921e-05 6.44618e-06 853.341 853.341 853.341 840.57 840.57 840.57 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A4C2150-578F-4937-99E8-40F5CDF921C1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20800 2.42298e-05 6.45317e-06 853.171 853.171 853.171 840.552 840.552 840.552 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0974D4B2-0E39-4B75-BC4A-2B958F1397E5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
20900 2.36819e-05 6.46005e-06 853.003 853.003 853.003 840.534 840.534 840.534 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 395A5912-22C5-4D9A-BB29-B2C0679BC17F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21000 2.31479e-05 6.46684e-06 852.837 852.837 852.837 840.517 840.517 840.517 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49CC2783-37CE-4235-899B-B8D8FA4D87D6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21100 2.26275e-05 6.47354e-06 852.673 852.673 852.673 840.499 840.499 840.499 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF0DB4E8-7185-4976-9C53-EC4911E6B4A8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21200 2.21203e-05 6.48014e-06 852.511 852.511 852.511 840.482 840.482 840.482 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A4FBF21-5A56-45BF-BC16-D32870098807
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21300 2.16259e-05 6.48664e-06 852.352 852.352 852.352 840.465 840.465 840.465 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81CF7631-1A36-4FBA-A0DD-64FBFE59AEE1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21400 2.11441e-05 6.49305e-06 852.194 852.194 852.194 840.448 840.448 840.448 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACA6DC6F-5075-4ABE-AA80-C1E773EEB8B0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21500 2.06744e-05 6.49937e-06 852.039 852.039 852.039 840.432 840.432 840.432 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0C85385-6C7E-4B7E-B1A7-353D5DF211FC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21600 2.02166e-05 6.5056e-06 851.885 851.885 851.885 840.416 840.416 840.416 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8348656F-2A82-4242-8B54-2C4B1F6854FF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21700 1.97703e-05 6.51175e-06 851.734 851.734 851.734 840.4 840.4 840.4 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6295131C-549E-4F27-BD3B-34BE31A58DE2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21800 1.93353e-05 6.5178e-06 851.584 851.584 851.584 840.384 840.384 840.384 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42326480-0E4B-4FB3-BC33-C31EF306B5E0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
21900 1.89112e-05 6.52377e-06 851.437 851.437 851.437 840.368 840.368 840.368 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9ACC7DD-8FCE-4F8B-8EE8-AA8678C7AB67
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22000 1.84978e-05 6.52966e-06 851.291 851.291 851.291 840.353 840.353 840.353 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECE4791A-67E9-43E6-A5AA-9D6F32AB337D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22100 1.80947e-05 6.53547e-06 851.147 851.147 851.147 840.337 840.337 840.337 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D6418DF-02A5-4003-8F2C-43F3F098B295
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22200 1.77018e-05 6.54119e-06 851.005 851.005 851.005 840.322 840.322 840.322 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72B4E1AC-F219-47F8-A709-0A4A3FD007B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22300 1.73186e-05 6.54683e-06 850.865 850.865 850.865 840.307 840.307 840.307 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CAC8506-3573-4525-92C0-E408C9D8F543
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22400 1.69451e-05 6.5524e-06 850.726 850.726 850.726 840.293 840.293 840.293 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17A64A31-2944-4C0C-9DFD-D9E70028E683
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22500 1.65809e-05 6.55789e-06 850.589 850.589 850.589 840.278 840.278 840.278 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB27F175-5309-49E1-AF46-1B62AF66FD3C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22600 1.62257e-05 6.5633e-06 850.454 850.454 850.454 840.264 840.264 840.264 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2A378F1-9CE6-4278-A418-268FA4D035A8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22700 1.58794e-05 6.56864e-06 850.321 850.321 850.321 840.25 840.25 840.25 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93FD5D7D-E6AB-4B78-89C6-7407BFE5EC7A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22800 1.55418e-05 6.5739e-06 850.189 850.189 850.189 840.236 840.236 840.236 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12B69CD6-2C78-4FED-9E9D-680BED641C22
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
22900 1.52125e-05 6.57909e-06 850.059 850.059 850.059 840.222 840.222 840.222 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3502B575-5A4F-448D-B0DA-655D2815A4B9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23000 1.48914e-05 6.58421e-06 849.931 849.931 849.931 840.208 840.208 840.208 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8F32BF4-1511-4202-9772-8D53B979AB43
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23100 1.45783e-05 6.58926e-06 849.804 849.804 849.804 840.195 840.195 840.195 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6A54283-4F37-4D3F-B7FE-5FDC078FBF0B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23200 1.42729e-05 6.59424e-06 849.679 849.679 849.679 840.182 840.182 840.182 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 957B17B8-341F-426F-8CAC-A10B5CF71DD8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23300 1.3975e-05 6.59915e-06 849.555 849.555 849.555 840.169 840.169 840.169 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0510DAA6-514D-4754-941B-E86DC819B63F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23400 1.36846e-05 6.60399e-06 849.433 849.433 849.433 840.156 840.156 840.156 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C13CEE79-39C4-4624-8105-301505C7A464
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23500 1.34013e-05 6.60877e-06 849.312 849.312 849.312 840.143 840.143 840.143 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B28882B6-5928-446F-B3D9-B988B082092B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23600 1.3125e-05 6.61348e-06 849.193 849.193 849.193 840.13 840.13 840.13 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A319D67A-DD49-4AC1-A678-143306DF6386
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23700 1.28554e-05 6.61812e-06 849.076 849.076 849.076 840.118 840.118 840.118 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F08B206-3E91-4E92-901B-F4F6732E2372
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23800 1.25926e-05 6.62271e-06 848.959 848.959 848.959 840.105 840.105 840.105 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0908E7C6-55B1-4920-A66B-42D437226FBE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
23900 1.23362e-05 6.62723e-06 848.845 848.845 848.845 840.093 840.093 840.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82FDDF77-8884-4B97-B20C-110FBBD680B0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24000 1.2086e-05 6.63169e-06 848.731 848.731 848.731 840.081 840.081 840.081 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15AE22D4-2FBF-4AFC-8F2D-47BFE945D793
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24100 1.18421e-05 6.63609e-06 848.62 848.62 848.62 840.069 840.069 840.069 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 231CAF53-E567-414F-B603-9F6A97CBB545
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24200 1.1604e-05 6.64043e-06 848.509 848.509 848.509 840.058 840.058 840.058 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFCC662E-8A33-4902-B28F-B348DD6C3E87
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24300 1.13719e-05 6.64471e-06 848.4 848.4 848.4 840.046 840.046 840.046 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C210DF8-E065-450A-A7A6-1057AF4F10D0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24400 1.11454e-05 6.64894e-06 848.292 848.292 848.292 840.035 840.035 840.035 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77E3F741-3CE1-4A1E-A6BE-A1925C2B59EB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24500 1.09244e-05 6.6531e-06 848.186 848.186 848.186 840.023 840.023 840.023 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7711412C-2702-4AF6-AE49-3A918FE9A2C6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24600 1.07088e-05 6.65721e-06 848.081 848.081 848.081 840.012 840.012 840.012 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E565061-C432-40E9-8C40-250AD28C1F84
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24700 1.04985e-05 6.66127e-06 847.977 847.977 847.977 840.001 840.001 840.001 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7056CD07-CCD3-4060-A001-B70B08DC57BD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24800 1.02933e-05 6.66527e-06 847.874 847.874 847.874 839.99 839.99 839.99 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BE5E114-1418-458D-A1B9-188992C8E484
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
24900 1.00931e-05 6.66922e-06 847.773 847.773 847.773 839.98 839.98 839.98 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E325B21-2D92-49F0-B044-E39494D7E95F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25000 9.89771e-06 6.67312e-06 847.673 847.673 847.673 839.969 839.969 839.969 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88DEC57F-76EB-492A-9CC5-24079884D374
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25100 9.70711e-06 6.67696e-06 847.574 847.574 847.574 839.959 839.959 839.959 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01B8C67C-5EDA-4928-9472-58A3371E551B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25200 9.52113e-06 6.68075e-06 847.477 847.477 847.477 839.948 839.948 839.948 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AF1BCFE-FB0D-4473-B8C1-D27514A63653
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25300 9.33965e-06 6.68449e-06 847.38 847.38 847.38 839.938 839.938 839.938 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 432079B9-2297-4A0A-AAE8-CD674D801971
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25400 9.16257e-06 6.68818e-06 847.285 847.285 847.285 839.928 839.928 839.928 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60C365D3-B9F0-4DAC-B3B7-64430E07A493
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25500 8.98977e-06 6.69183e-06 847.191 847.191 847.191 839.918 839.918 839.918 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8F1C983-C49E-42AF-A468-85CC03BA7F64
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25600 8.82115e-06 6.69542e-06 847.098 847.098 847.098 839.908 839.908 839.908 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB16A83C-5FF7-419D-A7E9-8BE60FA2C992
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25700 8.65659e-06 6.69897e-06 847.006 847.006 847.006 839.898 839.898 839.898 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BF9BC20-A8DF-4D9C-B802-E4E4A25B7844
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25800 8.49601e-06 6.70247e-06 846.915 846.915 846.915 839.889 839.889 839.889 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C258C87C-9176-497F-BDBF-CA1FDAF452D9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
25900 8.33929e-06 6.70592e-06 846.826 846.826 846.826 839.879 839.879 839.879 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27A47F82-1F1A-40D1-BD53-09CCE8D88CD2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26000 8.18634e-06 6.70933e-06 846.737 846.737 846.737 839.87 839.87 839.87 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21AF83F2-41D9-4D61-9DEA-3F5FBD79E3A6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26100 8.03708e-06 6.71269e-06 846.65 846.65 846.65 839.861 839.861 839.861 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C18FF8F-8761-4A7E-BB44-D61854705EAD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26200 7.8914e-06 6.71601e-06 846.564 846.564 846.564 839.852 839.852 839.852 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 007156F2-FB29-4B4D-9E3F-0AF6D575D0DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26300 7.74922e-06 6.71928e-06 846.478 846.478 846.478 839.843 839.843 839.843 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3715DF20-1D40-4A30-9B0D-302A32ABA58D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26400 7.61044e-06 6.72252e-06 846.394 846.394 846.394 839.834 839.834 839.834 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18037262-4777-45B2-9274-1B3914AD0F12
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26500 7.47499e-06 6.72571e-06 846.311 846.311 846.311 839.825 839.825 839.825 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2063E591-5A4B-457D-9A70-1440DE38BC81
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26600 7.34279e-06 6.72886e-06 846.228 846.228 846.228 839.816 839.816 839.816 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BF554D2-0118-4644-83DF-C1ACA766D3E9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26700 7.21375e-06 6.73196e-06 846.147 846.147 846.147 839.807 839.807 839.807 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB3D3C4E-1255-42EF-9F33-59C719E0B1FF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26800 7.08779e-06 6.73503e-06 846.067 846.067 846.067 839.799 839.799 839.799 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B635C96-98DA-498A-916C-83AEF68BA4F8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
26900 6.96484e-06 6.73806e-06 845.988 845.988 845.988 839.791 839.791 839.791 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D76BA605-9B1B-41B3-8B1D-C12A23400DAA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27000 6.84482e-06 6.74104e-06 845.909 845.909 845.909 839.782 839.782 839.782 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB440B29-120F-484A-8556-CF18C08C3626
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27100 6.72766e-06 6.74399e-06 845.832 845.832 845.832 839.774 839.774 839.774 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48965070-24FE-4AEE-AB1D-5DF80E6FA424
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27200 6.61329e-06 6.7469e-06 845.755 845.755 845.755 839.766 839.766 839.766 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 177FE834-BF2F-4938-8A70-D4072A462FCC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27300 6.50165e-06 6.74977e-06 845.68 845.68 845.68 839.758 839.758 839.758 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3217E31B-4FBF-4611-85DE-46A59F02D91C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27400 6.39266e-06 6.75261e-06 845.605 845.605 845.605 839.75 839.75 839.75 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C6159AE-41D0-4BC7-920E-19DD9ACB1979
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27500 6.28626e-06 6.75541e-06 845.532 845.532 845.532 839.742 839.742 839.742 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97F11AAD-29D7-48BF-91F3-5A105FCBFFA8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27600 6.18238e-06 6.75817e-06 845.459 845.459 845.459 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37BEDBDA-8725-4AB3-8BE8-9B3451785D26
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27700 6.08097e-06 6.76089e-06 845.387 845.387 845.387 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 395831B4-A8FD-4B3F-B235-AE0802FFBC55
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27800 5.98196e-06 6.76358e-06 845.316 845.316 845.316 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CB8C7D5-727C-489B-B30C-A72748258F47
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
27900 5.88529e-06 6.76624e-06 845.246 845.246 845.246 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 236FFF16-D58B-4F0A-B5B0-A4E56F7CE4FB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28000 5.79091e-06 6.76886e-06 845.176 845.176 845.176 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF79E54C-3949-4016-A190-C89FF94ABC31
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28100 5.69877e-06 6.77145e-06 845.108 845.108 845.108 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A29FC55-E9C2-416A-9A56-9ED554AE8C48
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28200 5.6088e-06 6.77401e-06 845.04 845.04 845.04 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A8586BE-45B2-4F18-9597-202792203025
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28300 5.52095e-06 6.77653e-06 844.973 844.973 844.973 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29B86112-8019-418F-AF95-8B1160CED167
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28400 5.43517e-06 6.77902e-06 844.907 844.907 844.907 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F88132A-54EB-47BD-A771-15B739991C06
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28500 5.35142e-06 6.78148e-06 844.842 844.842 844.842 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B575C8E-A9E3-4779-B828-B58D47AD6BE4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28600 5.26964e-06 6.78391e-06 844.777 844.777 844.777 839.662 839.662 839.662 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E821187D-9FD3-46EF-B3E8-2C33E75A6179
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28700 5.18978e-06 6.7863e-06 844.714 844.714 844.714 839.656 839.656 839.656 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63A7C828-B990-4EBA-9AEC-E3D74CEBC254
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28800 5.1118e-06 6.78867e-06 844.651 844.651 844.651 839.649 839.649 839.649 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 719044E8-C61D-47A3-B71C-99524BE3B406
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
28900 5.03565e-06 6.791e-06 844.588 844.588 844.588 839.642 839.642 839.642 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A575E80-B69E-4038-B9C7-C197584263B7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29000 4.96129e-06 6.79331e-06 844.527 844.527 844.527 839.636 839.636 839.636 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBF07536-1014-48E9-AFEB-9649DF65BFAF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29100 4.88867e-06 6.79558e-06 844.466 844.466 844.466 839.629 839.629 839.629 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00D510B1-24DA-4A0C-8A07-0E8905A6F441
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29200 4.81776e-06 6.79783e-06 844.406 844.406 844.406 839.623 839.623 839.623 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD79972C-D273-4173-A8CA-88D10D873429
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29300 4.7485e-06 6.80005e-06 844.347 844.347 844.347 839.617 839.617 839.617 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 451F7E89-D3BB-4027-B97C-825C7630A554
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29400 4.68087e-06 6.80224e-06 844.288 844.288 844.288 839.61 839.61 839.61 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95B9C59B-244B-4F20-81D3-18B70561A6D5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29500 4.61482e-06 6.8044e-06 844.23 844.23 844.23 839.604 839.604 839.604 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C0C0C06-BFA6-48C8-B316-49C462BB1AF8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29600 4.55031e-06 6.80654e-06 844.173 844.173 844.173 839.598 839.598 839.598 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9162CE2E-D9AB-4892-B75F-A40951C1BBAB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29700 4.48731e-06 6.80865e-06 844.116 844.116 844.116 839.592 839.592 839.592 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17FB5EB5-B732-4A7B-85A4-E825C5BC94A6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29800 4.42578e-06 6.81073e-06 844.06 844.06 844.06 839.586 839.586 839.586 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 070733DF-9CE6-4B6E-9947-3287FB9EC92E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
29900 4.36568e-06 6.81279e-06 844.005 844.005 844.005 839.58 839.58 839.58 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 280F42C3-FF08-40FB-B26A-EF3CA3342C98
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30000 4.30699e-06 6.81482e-06 843.95 843.95 843.95 839.575 839.575 839.575 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 451F0D7C-BC6D-4ED2-9991-E43BC2606E29
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30100 4.24966e-06 6.81682e-06 843.897 843.897 843.897 839.569 839.569 839.569 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EE16DBA-2871-4E1A-A0D9-CDA2FE40BEA2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30200 4.19366e-06 6.8188e-06 843.843 843.843 843.843 839.563 839.563 839.563 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4743E6C-D39B-4193-BFF8-2A10F526E1FD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30300 4.13897e-06 6.82075e-06 843.79 843.79 843.79 839.558 839.558 839.558 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D654867D-A9E9-4158-A5C7-B52B4C48BAF8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30400 4.08555e-06 6.82268e-06 843.738 843.738 843.738 839.552 839.552 839.552 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48CC8A9D-9E92-432C-BA2C-8EDDBF549B13
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30500 4.03337e-06 6.82459e-06 843.687 843.687 843.687 839.547 839.547 839.547 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A18F50D-DD4C-4013-AE38-7F1B4EC29C16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30600 3.9824e-06 6.82647e-06 843.636 843.636 843.636 839.541 839.541 839.541 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC0D66B3-9557-4D70-AF83-C7CCF54A0FB4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30700 3.93261e-06 6.82833e-06 843.586 843.586 843.586 839.536 839.536 839.536 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80536352-3781-41C2-8639-3A5871B9C716
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30800 3.88397e-06 6.83016e-06 843.536 843.536 843.536 839.531 839.531 839.531 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1173A59A-0FC9-48DC-BD48-CC1D0771A39C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
30900 3.83647e-06 6.83197e-06 843.487 843.487 843.487 839.526 839.526 839.526 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E34E9EC2-E506-4032-91F8-6B90F2288460
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31000 3.79006e-06 6.83376e-06 843.438 843.438 843.438 839.52 839.52 839.52 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F50A4A3-2452-41B5-AAF2-D6979E6EC04A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31100 3.74472e-06 6.83553e-06 843.39 843.39 843.39 839.515 839.515 839.515 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B2A8807-612B-4CE9-A4E6-68DD5253A47F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31200 3.70043e-06 6.83728e-06 843.343 843.343 843.343 839.51 839.51 839.51 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDD620D3-0B1F-42BE-BD94-6FA0495ADAF3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31300 3.65717e-06 6.839e-06 843.296 843.296 843.296 839.505 839.505 839.505 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB3B8B28-AAFF-47BE-9DDB-81A50B815B46
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31400 3.6149e-06 6.8407e-06 843.25 843.25 843.25 839.5 839.5 839.5 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 777FD7BC-907B-4A0D-8440-33247AF506CE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31500 3.57361e-06 6.84238e-06 843.204 843.204 843.204 839.496 839.496 839.496 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3D28605-26AC-4905-B8C4-6C90E1DD7528
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31600 3.53327e-06 6.84404e-06 843.159 843.159 843.159 839.491 839.491 839.491 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CED31017-9531-4342-AA70-E21CE00E4C70
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31700 3.49386e-06 6.84568e-06 843.114 843.114 843.114 839.486 839.486 839.486 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CDEF297-CC63-452C-BF71-9A497E41762D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31800 3.45536e-06 6.8473e-06 843.07 843.07 843.07 839.481 839.481 839.481 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 631DC3D9-C345-4273-A915-44481EC75799
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
31900 3.41774e-06 6.8489e-06 843.026 843.026 843.026 839.477 839.477 839.477 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 207269D2-0C26-45FB-9866-DC32888F7024
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32000 3.38099e-06 6.85048e-06 842.983 842.983 842.983 839.472 839.472 839.472 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFDB41B6-17ED-42AC-B2AF-85696A4993A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32100 3.34508e-06 6.85204e-06 842.941 842.941 842.941 839.468 839.468 839.468 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9EA3288-3F67-4A50-800D-0F2400AC90F1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32200 3.31e-06 6.85358e-06 842.899 842.899 842.899 839.463 839.463 839.463 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1E91324-7D89-4B51-BE73-50874525C751
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32300 3.27572e-06 6.8551e-06 842.857 842.857 842.857 839.459 839.459 839.459 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 337E06D5-8B57-407F-88AA-1C4695934DBC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32400 3.24223e-06 6.8566e-06 842.816 842.816 842.816 839.454 839.454 839.454 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59F12DB1-09F9-4C08-8CF6-4E303DFF3FD2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32500 3.20951e-06 6.85809e-06 842.775 842.775 842.775 839.45 839.45 839.45 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1353FC76-12EC-4EF7-8F3C-A81A88F25340
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32600 3.17753e-06 6.85955e-06 842.735 842.735 842.735 839.446 839.446 839.446 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4381A070-EA75-45BF-8DE3-F2F13B90DB2B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32700 3.14629e-06 6.861e-06 842.695 842.695 842.695 839.442 839.442 839.442 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F92ADB6-EBEF-4E23-9161-9AC7AD142F00
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32800 3.11576e-06 6.86243e-06 842.656 842.656 842.656 839.437 839.437 839.437 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4581BBE-CB5D-480D-AC86-CE618C5CDF14
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
32900 3.08593e-06 6.86384e-06 842.617 842.617 842.617 839.433 839.433 839.433 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84306736-1733-4B1E-8CC2-9A44E6FCBDCF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33000 3.05679e-06 6.86524e-06 842.579 842.579 842.579 839.429 839.429 839.429 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67B7461A-7897-41C1-9F64-4AA7AD4E1D6B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33100 3.0283e-06 6.86662e-06 842.541 842.541 842.541 839.425 839.425 839.425 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F58DCA97-72D1-48F9-A9C7-D035E03EF707
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33200 3.00047e-06 6.86798e-06 842.503 842.503 842.503 839.421 839.421 839.421 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9803412-B66A-48B6-849C-3907AE7E05B4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33300 2.97328e-06 6.86932e-06 842.466 842.466 842.466 839.417 839.417 839.417 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34185C1D-8844-4CB8-8287-CFB5C0AA3F02
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33400 2.9467e-06 6.87065e-06 842.429 842.429 842.429 839.414 839.414 839.414 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C47F796-BD85-4821-9A79-4AED602F42CC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33500 2.92073e-06 6.87196e-06 842.393 842.393 842.393 839.41 839.41 839.41 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B75DC14-F460-4C2A-8715-814D8AF1C6A0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33600 2.89535e-06 6.87326e-06 842.357 842.357 842.357 839.406 839.406 839.406 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BECD160D-2E9B-4620-9AAA-F16EBFE18E68
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33700 2.87055e-06 6.87454e-06 842.322 842.322 842.322 839.402 839.402 839.402 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C98CE7D7-6649-4469-A3B8-78E6C1997727
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33800 2.84631e-06 6.8758e-06 842.287 842.287 842.287 839.398 839.398 839.398 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 112DFBF6-3390-47D3-9226-D4A018837BB6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
33900 2.82262e-06 6.87705e-06 842.253 842.253 842.253 839.395 839.395 839.395 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 364F271D-54A4-4243-91B1-B354ED2C9AB1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34000 2.79948e-06 6.87829e-06 842.218 842.218 842.218 839.391 839.391 839.391 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BA6A31C-4E2E-4CE6-B807-BAE987AB448F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34100 2.77685e-06 6.87951e-06 842.185 842.185 842.185 839.388 839.388 839.388 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45CC5910-CE5D-4D8B-857E-36B32B9F766E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34200 2.75475e-06 6.88071e-06 842.151 842.151 842.151 839.384 839.384 839.384 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7A7D48A-386A-45A6-BC6D-B4DB27E275DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34300 2.73314e-06 6.8819e-06 842.118 842.118 842.118 839.381 839.381 839.381 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA9D4705-6D94-49CD-A28D-4107A3BDD489
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34400 2.71202e-06 6.88308e-06 842.086 842.086 842.086 839.377 839.377 839.377 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 977A7A9B-7C9F-4DD2-8B30-3A3F5D74E2CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34500 2.69138e-06 6.88424e-06 842.054 842.054 842.054 839.374 839.374 839.374 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C22E492-A4EF-450A-BFA2-4DF8EDB58BFC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34600 2.67121e-06 6.88538e-06 842.022 842.022 842.022 839.37 839.37 839.37 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5D849BC-F500-4F38-9B3D-D75A521086D2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34700 2.6515e-06 6.88652e-06 841.99 841.99 841.99 839.367 839.367 839.367 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9395250A-3A31-4D72-8681-B9F275A7C53F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34800 2.63223e-06 6.88764e-06 841.959 841.959 841.959 839.364 839.364 839.364 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED6DAD4C-03E6-4691-ADCF-2F2A078C30AD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
34900 2.61339e-06 6.88874e-06 841.928 841.928 841.928 839.36 839.36 839.36 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9115F8D-3D19-43D4-9319-48B03DEB3379
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35000 2.59499e-06 6.88984e-06 841.898 841.898 841.898 839.357 839.357 839.357 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F1127F-B027-4B73-9857-E9D4B2A10B32
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35100 2.57699e-06 6.89091e-06 841.868 841.868 841.868 839.354 839.354 839.354 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90AC8229-A61F-426C-93DC-4C87B20835F8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35200 2.55941e-06 6.89198e-06 841.838 841.838 841.838 839.351 839.351 839.351 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CAEA550-7F48-4873-B5B4-D31F9DC04193
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35300 2.54222e-06 6.89303e-06 841.809 841.809 841.809 839.348 839.348 839.348 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82D108CD-FE10-4291-99E1-2A6BB4E484B2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35400 2.52542e-06 6.89408e-06 841.78 841.78 841.78 839.345 839.345 839.345 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E772F5B-ED3D-4D4B-9383-8962C4A2BC34
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35500 2.509e-06 6.8951e-06 841.751 841.751 841.751 839.342 839.342 839.342 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F835865-CC55-476C-858C-90B20B17C895
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35600 2.49295e-06 6.89612e-06 841.723 841.723 841.723 839.339 839.339 839.339 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A542976-6B59-4484-8775-DCB300B27698
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35700 2.47726e-06 6.89712e-06 841.695 841.695 841.695 839.336 839.336 839.336 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93553CE4-08C7-4A38-A3D9-A1117ECACCAC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35800 2.46192e-06 6.89812e-06 841.667 841.667 841.667 839.333 839.333 839.333 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F1AC0D4-3752-4F22-A24B-0E97E31BC4FC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
35900 2.44693e-06 6.8991e-06 841.639 841.639 841.639 839.33 839.33 839.33 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCBDB863-E14D-4A6C-B544-CE514A2A617F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36000 2.43227e-06 6.90006e-06 841.612 841.612 841.612 839.327 839.327 839.327 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 921E6326-361F-4724-87BD-DD181AE4B8ED
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36100 2.41794e-06 6.90102e-06 841.586 841.586 841.586 839.324 839.324 839.324 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E68F7FE-0226-4500-8F88-018278AE4465
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36200 2.40394e-06 6.90197e-06 841.559 841.559 841.559 839.321 839.321 839.321 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B950F306-DD43-4FC6-B2FC-AEA5B80147B2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36300 2.39025e-06 6.9029e-06 841.533 841.533 841.533 839.318 839.318 839.318 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 435406C2-D3C8-41EA-9BC5-A4B95794C8DD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36400 2.37687e-06 6.90382e-06 841.507 841.507 841.507 839.316 839.316 839.316 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B930DF61-F976-46F3-BB04-9ABEB8DA0F86
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36500 2.36379e-06 6.90474e-06 841.482 841.482 841.482 839.313 839.313 839.313 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FC7DC59-7E3A-4D64-ACB3-E75CC9F0F397
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36600 2.351e-06 6.90564e-06 841.456 841.456 841.456 839.31 839.31 839.31 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C579B070-B057-46B8-BA8C-803E2E75FDC8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36700 2.33849e-06 6.90653e-06 841.431 841.431 841.431 839.308 839.308 839.308 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECC0D4C4-77D7-4267-ACCC-0FC22861CC33
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36800 2.32627e-06 6.90741e-06 841.407 841.407 841.407 839.305 839.305 839.305 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCC3D2FD-6E35-4A3C-8B05-2E7B3386711F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
36900 2.31432e-06 6.90828e-06 841.382 841.382 841.382 839.302 839.302 839.302 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34B117AA-BD83-403E-A6D2-E22B81D4640D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37000 2.30264e-06 6.90913e-06 841.358 841.358 841.358 839.3 839.3 839.3 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4530FF91-A4E8-413C-B5CE-6F3AF20826CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37100 2.29122e-06 6.90998e-06 841.334 841.334 841.334 839.297 839.297 839.297 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1A22442-A0BC-408A-989C-E2EB1D5D6291
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37200 2.28006e-06 6.91082e-06 841.311 841.311 841.311 839.295 839.295 839.295 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B730DE57-C4EA-4D6C-9D8A-D961CC2C70B7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37300 2.26914e-06 6.91165e-06 841.287 841.287 841.287 839.292 839.292 839.292 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E290697-891B-4A93-9342-20CAC6B67F97
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37400 2.25847e-06 6.91247e-06 841.264 841.264 841.264 839.29 839.29 839.29 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59C7B69A-93A1-4699-9E36-1F044BDC8A72
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37500 2.24804e-06 6.91328e-06 841.241 841.241 841.241 839.288 839.288 839.288 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4776B9E0-B833-4044-B5A7-5F2BFE98CE9C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37600 2.23784e-06 6.91408e-06 841.219 841.219 841.219 839.285 839.285 839.285 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC170284-4E68-4BA3-95EF-D92C47130AF9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37700 2.22786e-06 6.91487e-06 841.197 841.197 841.197 839.283 839.283 839.283 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CAB9341-BDB2-4C97-9405-CFF62EF5F9B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37800 2.21811e-06 6.91565e-06 841.175 841.175 841.175 839.28 839.28 839.28 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67AACD31-0D24-47C2-A84C-FBFE8F95F8DA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
37900 2.20858e-06 6.91642e-06 841.153 841.153 841.153 839.278 839.278 839.278 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1B09799-BD3A-4291-AF67-D5E0CFF264F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38000 2.19926e-06 6.91718e-06 841.131 841.131 841.131 839.276 839.276 839.276 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CACE407-6A7A-4820-B24A-A7C1E42CF8E5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38100 2.19015e-06 6.91794e-06 841.11 841.11 841.11 839.274 839.274 839.274 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90A72C1D-24A6-486F-A123-07C2A9EB3C4F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38200 2.18124e-06 6.91868e-06 841.089 841.089 841.089 839.271 839.271 839.271 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43985540-D9B9-44D4-9EE3-3D9C9A908AC8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38300 2.17252e-06 6.91942e-06 841.068 841.068 841.068 839.269 839.269 839.269 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE2FAEE7-CED9-43B8-8B11-B716556A023D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38400 2.16401e-06 6.92015e-06 841.048 841.048 841.048 839.267 839.267 839.267 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AABD3038-3426-44C9-BAC1-E537A1851818
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38500 2.15568e-06 6.92086e-06 841.027 841.027 841.027 839.265 839.265 839.265 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 237D3A35-DD9B-45A9-A732-3FFF3E55624E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38600 2.14753e-06 6.92158e-06 841.007 841.007 841.007 839.263 839.263 839.263 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBA6594B-2B68-4461-BAA7-066E2DFFE7F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38700 2.13957e-06 6.92228e-06 840.987 840.987 840.987 839.261 839.261 839.261 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E42D5C2E-DF83-4D58-8B4C-A40FC0404A16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38800 2.13178e-06 6.92297e-06 840.968 840.968 840.968 839.259 839.259 839.259 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29E63324-2FFE-4362-8B03-32F60EAE7880
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
38900 2.12417e-06 6.92366e-06 840.948 840.948 840.948 839.256 839.256 839.256 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8743CBA5-C757-4D90-A7A2-DDA5235D535E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39000 2.11672e-06 6.92433e-06 840.929 840.929 840.929 839.254 839.254 839.254 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CF511A1-0CBF-4ACB-B036-93F6AC0D4C63
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39100 2.10944e-06 6.925e-06 840.91 840.91 840.91 839.252 839.252 839.252 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFDAC9D9-8A86-4E41-8A4E-1E507661AC42
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39200 2.10233e-06 6.92567e-06 840.891 840.891 840.891 839.25 839.25 839.25 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59DC204B-2426-4DDD-8197-DF5D46907FD4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39300 2.09537e-06 6.92632e-06 840.873 840.873 840.873 839.248 839.248 839.248 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70D5B50B-7A7E-4CB4-825D-03142CDD04AC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39400 2.08856e-06 6.92697e-06 840.854 840.854 840.854 839.246 839.246 839.246 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6382B27B-4B3C-41C6-B797-D1481026BD96
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39500 2.0819e-06 6.92761e-06 840.836 840.836 840.836 839.245 839.245 839.245 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40999CB5-F6F8-4EAA-A41B-55C2809FD964
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39600 2.07539e-06 6.92824e-06 840.818 840.818 840.818 839.243 839.243 839.243 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F65A0140-B993-421A-90EB-BE5456E49392
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39700 2.06903e-06 6.92886e-06 840.801 840.801 840.801 839.241 839.241 839.241 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E090B15-60F8-434B-9262-57248A87A615
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39800 2.0628e-06 6.92948e-06 840.783 840.783 840.783 839.239 839.239 839.239 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B44AB00A-3A72-4425-8229-A98C5A88377B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
39900 2.05672e-06 6.93009e-06 840.766 840.766 840.766 839.237 839.237 839.237 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 131A2F0B-FAD7-4ED2-AA12-2220C894D6F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40000 2.05077e-06 6.93069e-06 840.749 840.749 840.749 839.235 839.235 839.235 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF8323E5-6DBB-4E52-8124-5D585C941B65
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40100 2.04494e-06 6.93129e-06 840.732 840.732 840.732 839.233 839.233 839.233 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A8EC496-5DC8-4FF4-83EE-42CFB886D121
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40200 2.03925e-06 6.93188e-06 840.715 840.715 840.715 839.232 839.232 839.232 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 919C989F-8EBC-4DD1-A7ED-6A0BA5D729C2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40300 2.03369e-06 6.93246e-06 840.698 840.698 840.698 839.23 839.23 839.23 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF88B9E5-8BAB-4E0F-9D2C-D717621B6D96
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40400 2.02824e-06 6.93303e-06 840.682 840.682 840.682 839.228 839.228 839.228 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED43D252-EEEC-41EB-AE23-CAFCE58F945F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40500 2.02292e-06 6.9336e-06 840.666 840.666 840.666 839.226 839.226 839.226 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EE27EE9-FF97-41F3-9BF8-6E59F23AA883
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40600 2.01771e-06 6.93417e-06 840.65 840.65 840.65 839.225 839.225 839.225 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74704913-E279-405B-A646-0C6BCCFC24E7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40700 2.01262e-06 6.93472e-06 840.634 840.634 840.634 839.223 839.223 839.223 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 258E927B-6699-4471-A722-2DD5540F3A10
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40800 2.00764e-06 6.93527e-06 840.618 840.618 840.618 839.221 839.221 839.221 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3A6E43E-D0A2-40CB-BA37-448CBBC4820E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
40900 2.00277e-06 6.93581e-06 840.603 840.603 840.603 839.22 839.22 839.22 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48315B5D-C832-4A0A-B7C6-096506035D26
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41000 1.998e-06 6.93635e-06 840.587 840.587 840.587 839.218 839.218 839.218 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0FC086E-F439-4910-B09B-228D7A2510BC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41100 1.99335e-06 6.93688e-06 840.572 840.572 840.572 839.217 839.217 839.217 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31CAEF95-7A6D-49B1-AE5B-6796440B1049
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41200 1.98879e-06 6.93741e-06 840.557 840.557 840.557 839.215 839.215 839.215 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1861BDBD-DAE8-47E3-A27C-D8E36835CC38
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41300 1.98433e-06 6.93792e-06 840.543 840.543 840.543 839.213 839.213 839.213 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C41AFA3B-1408-4793-902B-1877E7CB813F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41400 1.97998e-06 6.93844e-06 840.528 840.528 840.528 839.212 839.212 839.212 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A47A10B-87EF-42D9-9D83-DFCD14CA40A0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41500 1.97571e-06 6.93894e-06 840.514 840.514 840.514 839.21 839.21 839.21 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CCAB34C-8643-4B68-879F-594074DDF220
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41600 1.97154e-06 6.93944e-06 840.499 840.499 840.499 839.209 839.209 839.209 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E523BD3-2827-4C72-951A-04CB33852315
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41700 1.96747e-06 6.93994e-06 840.485 840.485 840.485 839.207 839.207 839.207 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E24E7310-755F-49BE-B920-CEBF7C605E91
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41800 1.96348e-06 6.94043e-06 840.471 840.471 840.471 839.206 839.206 839.206 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89529909-742B-4EA3-91BA-499376F3BBF2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
41900 1.95958e-06 6.94091e-06 840.457 840.457 840.457 839.204 839.204 839.204 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E88E202-BA60-44EA-AC11-F9BEF921D9CD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42000 1.95576e-06 6.94139e-06 840.444 840.444 840.444 839.203 839.203 839.203 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07D63C53-4768-4DF3-9C36-809E0A502197
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42100 1.95203e-06 6.94186e-06 840.43 840.43 840.43 839.202 839.202 839.202 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB302C22-5545-4C29-84ED-35A21DDCDE6F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42200 1.94838e-06 6.94233e-06 840.417 840.417 840.417 839.2 839.2 839.2 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60F6CBA8-828F-4D7E-A39C-F7F6EA6A8879
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42300 1.94481e-06 6.94279e-06 840.404 840.404 840.404 839.199 839.199 839.199 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D02E8E4-92EC-4ED5-B11A-FFEF9972DA8E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42400 1.94132e-06 6.94325e-06 840.391 840.391 840.391 839.197 839.197 839.197 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 194FDF19-D80F-43F0-8D6C-7EC25CA1C21B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42500 1.9379e-06 6.9437e-06 840.378 840.378 840.378 839.196 839.196 839.196 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94FCDBC6-381D-4179-9AD2-493C4F705DE2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42600 1.93456e-06 6.94415e-06 840.365 840.365 840.365 839.195 839.195 839.195 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3B2401E-C7BC-4EAF-A544-B9D30F6B8E38
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42700 1.93129e-06 6.94459e-06 840.353 840.353 840.353 839.193 839.193 839.193 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C39B27EB-1B45-4E0D-AF48-2D0BA0A2683A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42800 1.9281e-06 6.94503e-06 840.34 840.34 840.34 839.192 839.192 839.192 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CFD31F0-7D94-4DF8-80A3-1CBF4ADCE07B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
42900 1.92497e-06 6.94546e-06 840.328 840.328 840.328 839.191 839.191 839.191 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 423E2F6A-C41B-4321-9D21-ED96E4BB6EF3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43000 1.92191e-06 6.94588e-06 840.316 840.316 840.316 839.189 839.189 839.189 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34A7FA7A-FD21-440A-A805-AF12BA70B9EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43100 1.91892e-06 6.94631e-06 840.303 840.303 840.303 839.188 839.188 839.188 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F42EFC-4E46-48D3-9B07-0457DE24279F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43200 1.91599e-06 6.94672e-06 840.292 840.292 840.292 839.187 839.187 839.187 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 109E4035-001D-4491-B123-D30A08BD0352
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43300 1.91313e-06 6.94714e-06 840.28 840.28 840.28 839.186 839.186 839.186 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C38059F1-A83F-45EA-877B-F1E755CE8474
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43400 1.91033e-06 6.94754e-06 840.268 840.268 840.268 839.184 839.184 839.184 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8DC2F2D-9EE9-4E25-9B15-4DCAD9BBE4CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43500 1.90759e-06 6.94795e-06 840.257 840.257 840.257 839.183 839.183 839.183 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A895D21A-C439-44B8-9C80-8DE93210AD0C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43600 1.90491e-06 6.94835e-06 840.245 840.245 840.245 839.182 839.182 839.182 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1AFCB4D-09E1-49CF-8801-C108D9F14631
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43700 1.90229e-06 6.94874e-06 840.234 840.234 840.234 839.181 839.181 839.181 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9424B5D9-07C1-4570-8630-D1074FE051E1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43800 1.89973e-06 6.94913e-06 840.223 840.223 840.223 839.18 839.18 839.18 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1763ADA7-6A1A-4294-9D80-F3B49D6F4288
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
43900 1.89722e-06 6.94951e-06 840.212 840.212 840.212 839.178 839.178 839.178 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62DB74D5-6E57-403D-8BE2-50AF819CBAE0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44000 1.89476e-06 6.9499e-06 840.201 840.201 840.201 839.177 839.177 839.177 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E5071C2-5B1C-4AEE-8044-D4A9F36A30D7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44100 1.89236e-06 6.95027e-06 840.19 840.19 840.19 839.176 839.176 839.176 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2EAF6E2-E55F-49B0-A8E4-06FC32766825
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44200 1.89002e-06 6.95065e-06 840.18 840.18 840.18 839.175 839.175 839.175 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A801A4E5-B4EB-4AD8-88E4-298E598D2FA7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44300 1.88772e-06 6.95101e-06 840.169 840.169 840.169 839.174 839.174 839.174 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4843EEC4-A06A-4766-81D7-8D71598CEA61
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44400 1.88547e-06 6.95138e-06 840.159 840.159 840.159 839.173 839.173 839.173 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AE8F389-9F22-43D9-AF0F-A2B79A14CC6D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44500 1.88327e-06 6.95174e-06 840.149 840.149 840.149 839.172 839.172 839.172 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BBC0603-65E4-4432-B8C1-FA60516AF23A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44600 1.88112e-06 6.95209e-06 840.138 840.138 840.138 839.171 839.171 839.171 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FAD547F-35CA-408B-A257-C9FB7638D3CC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44700 1.87902e-06 6.95245e-06 840.128 840.128 840.128 839.169 839.169 839.169 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C604E3D-C7B6-4C49-968D-28EA69431651
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44800 1.87696e-06 6.9528e-06 840.118 840.118 840.118 839.168 839.168 839.168 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9004717-E4DE-4373-A7FC-4D55C0AE4EA3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
44900 1.87494e-06 6.95314e-06 840.109 840.109 840.109 839.167 839.167 839.167 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5ADE16C-3F24-408F-84A4-6B96E8016664
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45000 1.87297e-06 6.95348e-06 840.099 840.099 840.099 839.166 839.166 839.166 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC87C42E-38A5-41DD-B8F2-4A1781C67609
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45100 1.87104e-06 6.95382e-06 840.089 840.089 840.089 839.165 839.165 839.165 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EE24B22-F359-4E22-B9AE-42E04ACB983A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45200 1.86916e-06 6.95415e-06 840.08 840.08 840.08 839.164 839.164 839.164 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE6FB3A4-85D1-441A-A03A-26900EB476FE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45300 1.86731e-06 6.95448e-06 840.07 840.07 840.07 839.163 839.163 839.163 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5898D610-93F8-4D18-9490-4D5009A3FDF6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45400 1.86551e-06 6.95481e-06 840.061 840.061 840.061 839.162 839.162 839.162 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F8D2789-92DC-4400-80E5-8BB2557079AA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45500 1.86374e-06 6.95513e-06 840.052 840.052 840.052 839.161 839.161 839.161 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17025A6F-833B-4522-AD2C-F222E464C228
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45600 1.86201e-06 6.95545e-06 840.043 840.043 840.043 839.16 839.16 839.16 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7BF4D8E-9610-4022-A316-EA43D9DD3E65
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45700 1.86032e-06 6.95576e-06 840.034 840.034 840.034 839.159 839.159 839.159 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AAD7AFCA-6AC6-448C-8745-B3D6F5DF619A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45800 1.85867e-06 6.95607e-06 840.025 840.025 840.025 839.159 839.159 839.159 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B90FC43-9F63-495F-B759-D6A2656C9886
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
45900 1.85705e-06 6.95638e-06 840.016 840.016 840.016 839.158 839.158 839.158 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CF30FF8-68A7-496E-AD09-4E50890C582B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46000 1.85546e-06 6.95669e-06 840.008 840.008 840.008 839.157 839.157 839.157 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E3423CE-EE5E-41DC-8DC6-B790E2306D25
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46100 1.85391e-06 6.95699e-06 839.999 839.999 839.999 839.156 839.156 839.156 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F639B55-B96C-4F30-8753-37835B201361
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46200 1.8524e-06 6.95729e-06 839.991 839.991 839.991 839.155 839.155 839.155 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE71A9F5-3F8F-4711-8BBD-3AB6C9E09F6B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46300 1.85091e-06 6.95758e-06 839.982 839.982 839.982 839.154 839.154 839.154 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F867A1C7-836B-4E1E-B7A0-D0D2E8FD0A8B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46400 1.84946e-06 6.95787e-06 839.974 839.974 839.974 839.153 839.153 839.153 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EE624F0-D19B-4FAC-A5E6-7D702934D656
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46500 1.84804e-06 6.95816e-06 839.966 839.966 839.966 839.152 839.152 839.152 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7BA2498-11DA-42A7-9B5C-0880641194FA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46600 1.84665e-06 6.95845e-06 839.958 839.958 839.958 839.151 839.151 839.151 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8CCDCC0-DC82-4981-B0C0-DF3E9DE87BFB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46700 1.84529e-06 6.95873e-06 839.95 839.95 839.95 839.151 839.151 839.151 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE0AFAD5-C8B1-4392-B3C9-A22E54D3D7A5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46800 1.84396e-06 6.95901e-06 839.942 839.942 839.942 839.15 839.15 839.15 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0B8902A-33D5-4B6A-A394-297053644E68
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
46900 1.84266e-06 6.95929e-06 839.934 839.934 839.934 839.149 839.149 839.149 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF231A0C-A8B0-4A93-9BE0-60AFDCEDE776
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47000 1.84138e-06 6.95956e-06 839.927 839.927 839.927 839.148 839.148 839.148 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C2156DF-720E-40F9-8CEB-97F5C8AABE8F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47100 1.84014e-06 6.95983e-06 839.919 839.919 839.919 839.147 839.147 839.147 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94C458A9-2EF3-41FF-BCE2-F4CB15D57336
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47200 1.83892e-06 6.9601e-06 839.911 839.911 839.911 839.146 839.146 839.146 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9717BF6D-C6FF-45FC-B454-05370C356EF5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47300 1.83772e-06 6.96036e-06 839.904 839.904 839.904 839.146 839.146 839.146 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D92CAFB-0283-403F-A1BF-A6517825D92F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47400 1.83655e-06 6.96062e-06 839.897 839.897 839.897 839.145 839.145 839.145 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 699C77A9-6A13-4335-9346-C83A90D6AF2A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47500 1.83541e-06 6.96088e-06 839.889 839.889 839.889 839.144 839.144 839.144 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B05F4EDF-E87B-42DD-B1FD-6955E573D9BA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47600 1.83429e-06 6.96114e-06 839.882 839.882 839.882 839.143 839.143 839.143 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C08BDA6A-60DD-431B-9DB8-DA034BAA7E4E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47700 1.8332e-06 6.96139e-06 839.875 839.875 839.875 839.143 839.143 839.143 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11CE45B0-491D-411D-B7E9-4E14A3D9F069
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47800 1.83212e-06 6.96164e-06 839.868 839.868 839.868 839.142 839.142 839.142 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAE93DB9-DF09-480C-B24E-356C930C51BF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
47900 1.83108e-06 6.96189e-06 839.861 839.861 839.861 839.141 839.141 839.141 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BA85CA6-C2F8-4F88-90CE-60B25D940A76
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48000 1.83005e-06 6.96214e-06 839.854 839.854 839.854 839.14 839.14 839.14 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 342B5BD2-63AF-4408-B456-03B972F06D80
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48100 1.82904e-06 6.96238e-06 839.847 839.847 839.847 839.14 839.14 839.14 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81DBB932-448C-46C8-8C43-FB71DEFA6D2B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48200 1.82806e-06 6.96262e-06 839.841 839.841 839.841 839.139 839.139 839.139 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31B42E79-D850-4044-A03C-DC1C7ACE2878
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48300 1.8271e-06 6.96286e-06 839.834 839.834 839.834 839.138 839.138 839.138 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81B3EE18-AAB8-4588-8294-6B6356D3BCB4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48400 1.82616e-06 6.96309e-06 839.827 839.827 839.827 839.137 839.137 839.137 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E77CB598-2FBB-412D-9535-54C0FEB43584
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48500 1.82524e-06 6.96333e-06 839.821 839.821 839.821 839.137 839.137 839.137 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23483A31-D529-4FE4-B9C0-0F63E8EE9B66
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48600 1.82433e-06 6.96356e-06 839.815 839.815 839.815 839.136 839.136 839.136 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D20C951-6161-46D6-B354-A383AD794AF4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48700 1.82345e-06 6.96378e-06 839.808 839.808 839.808 839.135 839.135 839.135 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7649F33A-BF1A-4EE0-A57E-4A455ADD3285
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48800 1.82259e-06 6.96401e-06 839.802 839.802 839.802 839.135 839.135 839.135 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73D3A041-2232-4704-85B4-9C20BE23C413
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
48900 1.82174e-06 6.96423e-06 839.796 839.796 839.796 839.134 839.134 839.134 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95D1916D-2E0E-429D-8AC6-EDD3E06CDCC5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49000 1.82092e-06 6.96445e-06 839.79 839.79 839.79 839.133 839.133 839.133 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCE52A60-A026-42E0-B6EF-18D1D25B5687
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49100 1.82011e-06 6.96467e-06 839.783 839.783 839.783 839.133 839.133 839.133 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2DF00CA-5D03-45D0-939F-2F6D6090F7F8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49200 1.81931e-06 6.96489e-06 839.777 839.777 839.777 839.132 839.132 839.132 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C279B34D-874C-4749-B0B8-1792623C0751
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49300 1.81854e-06 6.9651e-06 839.772 839.772 839.772 839.132 839.132 839.132 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC7E9617-F038-4117-A1CF-FA4D5C6196AA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49400 1.81778e-06 6.96531e-06 839.766 839.766 839.766 839.131 839.131 839.131 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5AA5285-12CF-4070-9E77-4820A9EA9997
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49500 1.81703e-06 6.96552e-06 839.76 839.76 839.76 839.13 839.13 839.13 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5417A10A-8FAB-404C-A704-52804E7C7950
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49600 1.81631e-06 6.96573e-06 839.754 839.754 839.754 839.13 839.13 839.13 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E362C274-083E-46E5-8F34-B2A119AE114C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49700 1.8156e-06 6.96593e-06 839.748 839.748 839.748 839.129 839.129 839.129 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67EB0072-1DA6-44D1-A9E6-B416D1E70173
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49800 1.8149e-06 6.96614e-06 839.743 839.743 839.743 839.128 839.128 839.128 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 712B9A3A-BE6A-4792-9D3E-B76BA7A5CE15
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
49900 1.81422e-06 6.96634e-06 839.737 839.737 839.737 839.128 839.128 839.128 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC6A0AD3-06CF-4888-A5BF-38C2C3AA130F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50000 1.81355e-06 6.96654e-06 839.732 839.732 839.732 839.127 839.127 839.127 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50001E73-739D-4378-9EC5-D7B5483AB6B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50100 1.81289e-06 6.96673e-06 839.726 839.726 839.726 839.127 839.127 839.127 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A90D5905-A4CD-4325-A6B2-D92CCB5C0553
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50200 1.81225e-06 6.96693e-06 839.721 839.721 839.721 839.126 839.126 839.126 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96ACC50D-578C-4BE8-AAA6-D8060FB66EE7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50300 1.81163e-06 6.96712e-06 839.716 839.716 839.716 839.126 839.126 839.126 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06DC9212-905A-4E9C-9E44-21C46EBED448
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50400 1.81101e-06 6.96731e-06 839.711 839.711 839.711 839.125 839.125 839.125 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8F5B4AB-1868-427A-A428-4FEB515360FD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50500 1.81041e-06 6.9675e-06 839.705 839.705 839.705 839.124 839.124 839.124 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA4D829E-773E-4B83-8713-042B79153C73
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50600 1.80983e-06 6.96769e-06 839.7 839.7 839.7 839.124 839.124 839.124 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79E9788A-8AB2-4391-AAE1-EDEB5C9560EC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50700 1.80925e-06 6.96787e-06 839.695 839.695 839.695 839.123 839.123 839.123 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 598C450B-8D08-4CE1-886F-32E5C855D4EB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50800 1.80869e-06 6.96806e-06 839.69 839.69 839.69 839.123 839.123 839.123 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DF35988-6A77-4DD9-8293-00F57B41221C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
50900 1.80814e-06 6.96824e-06 839.685 839.685 839.685 839.122 839.122 839.122 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BE20BC9-62EA-4F1E-9657-C03DBDFD5185
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51000 1.8076e-06 6.96842e-06 839.68 839.68 839.68 839.122 839.122 839.122 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE2A4BA8-5BF3-4727-83E9-38E86AC2CE67
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51100 1.80707e-06 6.96859e-06 839.676 839.676 839.676 839.121 839.121 839.121 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 480926AC-4983-41B1-ACF8-DC80B072B909
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51200 1.80655e-06 6.96877e-06 839.671 839.671 839.671 839.121 839.121 839.121 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02D34B78-2C89-4704-815F-34EDD8C81AD0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51300 1.80604e-06 6.96894e-06 839.666 839.666 839.666 839.12 839.12 839.12 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05E6E6F2-E1F3-4343-BC5E-9A2F27C47ABA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51400 1.80555e-06 6.96912e-06 839.661 839.661 839.661 839.12 839.12 839.12 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29C36FC0-F114-4278-852B-EB7FC83E8160
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51500 1.80506e-06 6.96929e-06 839.657 839.657 839.657 839.119 839.119 839.119 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16E2BC88-F23B-4392-B4C4-2424D88EBC64
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51600 1.80458e-06 6.96946e-06 839.652 839.652 839.652 839.119 839.119 839.119 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BA1E8F7-0E28-4634-945E-2770CEEF78C5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51700 1.80412e-06 6.96962e-06 839.648 839.648 839.648 839.118 839.118 839.118 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05A9C11C-9F42-41A6-9AD0-F1108AA1BC7E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51800 1.80366e-06 6.96979e-06 839.643 839.643 839.643 839.118 839.118 839.118 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9D675C4-875D-4405-A243-C512384885F2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
51900 1.80322e-06 6.96995e-06 839.639 839.639 839.639 839.117 839.117 839.117 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE86EAD5-E7A4-4DB1-B918-CB0D2D712486
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52000 1.80278e-06 6.97012e-06 839.635 839.635 839.635 839.117 839.117 839.117 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A669CEBC-BB5F-424D-A0EB-5BD88E797CFF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52100 1.80235e-06 6.97028e-06 839.63 839.63 839.63 839.117 839.117 839.117 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8BC3B4A-1C6B-40F1-86B8-4FF83BF50F0D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52200 1.80193e-06 6.97043e-06 839.626 839.626 839.626 839.116 839.116 839.116 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2743A002-C34C-4F17-9334-13E3F4734786
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52300 1.80152e-06 6.97059e-06 839.622 839.622 839.622 839.116 839.116 839.116 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FC2D050-0AA7-49E3-94BB-7CA70F9EEEC9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52400 1.80112e-06 6.97075e-06 839.618 839.618 839.618 839.115 839.115 839.115 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEFED105-7C08-4EDA-B6A9-C7FFF6949D7D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52500 1.80072e-06 6.9709e-06 839.614 839.614 839.614 839.115 839.115 839.115 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7E353A2-DD13-4A9A-9D3B-55A0023851EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52600 1.80034e-06 6.97106e-06 839.61 839.61 839.61 839.114 839.114 839.114 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37C0B6F7-B5DB-42B4-BE39-36429F1D2374
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52700 1.79996e-06 6.97121e-06 839.606 839.606 839.606 839.114 839.114 839.114 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D9FEC39-9F81-4497-97A7-07152E19C7E9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52800 1.79959e-06 6.97136e-06 839.602 839.602 839.602 839.113 839.113 839.113 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A51A804-9B37-4D93-9780-ECD1B9AEC67A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
52900 1.79923e-06 6.97151e-06 839.598 839.598 839.598 839.113 839.113 839.113 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03FAE18C-5CCF-42B0-BEB1-8E9D0EE3F7EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53000 1.79887e-06 6.97165e-06 839.594 839.594 839.594 839.113 839.113 839.113 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C030133E-C14E-4B31-BE3A-67E43234A45B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53100 1.79853e-06 6.9718e-06 839.59 839.59 839.59 839.112 839.112 839.112 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32691F56-1CBB-4B6D-9076-CA0A18FD38CF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53200 1.79819e-06 6.97194e-06 839.586 839.586 839.586 839.112 839.112 839.112 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15A5C164-65C5-41D8-A905-2FFB23A03F96
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53300 1.79785e-06 6.97209e-06 839.583 839.583 839.583 839.111 839.111 839.111 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A066DD46-8DA0-492C-85F4-291C79276A20
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53400 1.79753e-06 6.97223e-06 839.579 839.579 839.579 839.111 839.111 839.111 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DF8744B-55D2-4D48-ADFD-7F85CB51F8E9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53500 1.79721e-06 6.97237e-06 839.575 839.575 839.575 839.111 839.111 839.111 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 264480D0-E118-4C89-A6E0-EC9928B9C3F5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53600 1.79689e-06 6.97251e-06 839.572 839.572 839.572 839.11 839.11 839.11 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F69D37E7-C95D-4D80-883C-1AFCE11F7429
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53700 1.79659e-06 6.97264e-06 839.568 839.568 839.568 839.11 839.11 839.11 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77FAF513-BF16-46C2-9AD6-FD3EE743F9AB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53800 1.79629e-06 6.97278e-06 839.565 839.565 839.565 839.11 839.11 839.11 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7670FDE6-AFFF-41A9-A943-401C079015DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
53900 1.79599e-06 6.97292e-06 839.561 839.561 839.561 839.109 839.109 839.109 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A25C32A4-0294-4176-B678-9287BA4EC103
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54000 1.7957e-06 6.97305e-06 839.558 839.558 839.558 839.109 839.109 839.109 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1AFDEBE-379F-4ADF-AB89-3F571666DE79
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54100 1.79542e-06 6.97318e-06 839.554 839.554 839.554 839.108 839.108 839.108 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C292300-CF61-48FA-8D77-451AC3E1D14E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54200 1.79514e-06 6.97331e-06 839.551 839.551 839.551 839.108 839.108 839.108 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB029391-06B5-47B5-8F16-4E6D5DE3C0A4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54300 1.79487e-06 6.97344e-06 839.548 839.548 839.548 839.108 839.108 839.108 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16CADE42-F4A7-4636-9477-946A5C670F8E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54400 1.7946e-06 6.97357e-06 839.544 839.544 839.544 839.107 839.107 839.107 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F94005E-C5CF-4AD6-AC00-B6B42A6601EB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54500 1.79434e-06 6.9737e-06 839.541 839.541 839.541 839.107 839.107 839.107 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7F62B71-23FF-457B-9C59-4C45E2F6B188
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54600 1.79409e-06 6.97383e-06 839.538 839.538 839.538 839.107 839.107 839.107 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18EFFC83-98EB-46A7-A923-AE5E5E9138DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54700 1.79384e-06 6.97395e-06 839.535 839.535 839.535 839.106 839.106 839.106 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD38EA8C-BFB4-45F4-B665-847383194329
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54800 1.79359e-06 6.97408e-06 839.532 839.532 839.532 839.106 839.106 839.106 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BC7E74C-F7D4-4608-AE0B-14C2C5868E69
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
54900 1.79335e-06 6.9742e-06 839.529 839.529 839.529 839.106 839.106 839.106 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07EF676C-8451-4DB7-8EE1-AB5F0502FCF9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55000 1.79312e-06 6.97432e-06 839.526 839.526 839.526 839.105 839.105 839.105 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F02B98D-9168-4640-A4AC-DEDF476E5436
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55100 1.79289e-06 6.97444e-06 839.522 839.522 839.522 839.105 839.105 839.105 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC7DD138-8B46-4726-AFB7-8D1D8323D9C8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55200 1.79266e-06 6.97456e-06 839.519 839.519 839.519 839.105 839.105 839.105 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53470A41-F046-4031-90A6-643A2044367A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55300 1.79244e-06 6.97468e-06 839.517 839.517 839.517 839.104 839.104 839.104 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A07F8AE-7A65-439A-9206-42770637C2DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55400 1.79222e-06 6.9748e-06 839.514 839.514 839.514 839.104 839.104 839.104 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D965B3A-8BF9-4722-9066-D72713AC2556
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55500 1.79201e-06 6.97492e-06 839.511 839.511 839.511 839.104 839.104 839.104 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D085774-08E9-4BFA-939C-968488CEC0CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55600 1.7918e-06 6.97503e-06 839.508 839.508 839.508 839.104 839.104 839.104 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5019EBA5-94C6-4183-9C50-F4BAE7F05686
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55700 1.7916e-06 6.97515e-06 839.505 839.505 839.505 839.103 839.103 839.103 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 573BC0F5-87C8-4F9E-BF31-004A1E3002DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55800 1.7914e-06 6.97526e-06 839.502 839.502 839.502 839.103 839.103 839.103 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F83A6EA0-363F-46C4-9B5D-BD5CD7484151
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
55900 1.7912e-06 6.97537e-06 839.499 839.499 839.499 839.103 839.103 839.103 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9526B228-FF79-42E2-B86A-4B3A6E9E42DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56000 1.79101e-06 6.97548e-06 839.497 839.497 839.497 839.102 839.102 839.102 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D27D68B-2195-4CD3-A6CF-6D9395344B1F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56100 1.79082e-06 6.97559e-06 839.494 839.494 839.494 839.102 839.102 839.102 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 545614D7-154D-44CD-A43E-8B5413740E58
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56200 1.79063e-06 6.9757e-06 839.491 839.491 839.491 839.102 839.102 839.102 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0271A868-FC3D-4746-8F72-10F01438076F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56300 1.79045e-06 6.97581e-06 839.489 839.489 839.489 839.102 839.102 839.102 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32ABC164-632B-4763-982D-1B039260AECD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56400 1.79027e-06 6.97592e-06 839.486 839.486 839.486 839.101 839.101 839.101 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B77B941E-B475-4051-B0B0-8F1A4A28F40D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56500 1.7901e-06 6.97603e-06 839.484 839.484 839.484 839.101 839.101 839.101 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D21802EB-C8A0-4784-B661-FC156FB37738
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56600 1.78993e-06 6.97613e-06 839.481 839.481 839.481 839.101 839.101 839.101 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C6D2C9C-ECDD-47A0-90B6-B217B0AE61FE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56700 1.78976e-06 6.97624e-06 839.478 839.478 839.478 839.1 839.1 839.1 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E92D3043-BFB8-4CC1-A7B5-9A13DEF6ED43
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56800 1.78959e-06 6.97634e-06 839.476 839.476 839.476 839.1 839.1 839.1 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 753FAA5A-CC9F-4100-8849-82110A249E33
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
56900 1.78943e-06 6.97644e-06 839.473 839.473 839.473 839.1 839.1 839.1 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2B07A51-7824-4824-B7C7-B35FEAAE0CD5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57000 1.78927e-06 6.97655e-06 839.471 839.471 839.471 839.1 839.1 839.1 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8860C2B6-AD73-477B-BE3E-696D8F11AEFE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57100 1.78912e-06 6.97665e-06 839.469 839.469 839.469 839.099 839.099 839.099 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6636C42B-9E34-46B3-9155-466D430BAA91
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57200 1.78897e-06 6.97675e-06 839.466 839.466 839.466 839.099 839.099 839.099 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0299D795-3971-43C7-9683-FA8A2E7686A2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57300 1.78882e-06 6.97685e-06 839.464 839.464 839.464 839.099 839.099 839.099 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3908B06-DE23-43E8-9D6F-26EA0B6AE373
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57400 1.78867e-06 6.97695e-06 839.462 839.462 839.462 839.099 839.099 839.099 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97C440BF-4D20-41CA-BA52-B588D026A91A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57500 1.78852e-06 6.97705e-06 839.459 839.459 839.459 839.098 839.098 839.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3277C68-200D-4148-9063-7FD3A8B51CF9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57600 1.78838e-06 6.97714e-06 839.457 839.457 839.457 839.098 839.098 839.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DABDD0A2-FCC0-4E1B-A916-1DF446709F48
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57700 1.78825e-06 6.97724e-06 839.455 839.455 839.455 839.098 839.098 839.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F8AD1FE-600A-4DB0-8819-6F57EB207A60
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57800 1.78811e-06 6.97734e-06 839.453 839.453 839.453 839.098 839.098 839.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9ADE951-2C0A-4D89-A136-7AE3FF024484
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
57900 1.78798e-06 6.97743e-06 839.45 839.45 839.45 839.098 839.098 839.098 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D260B459-0009-4F19-8E8E-33DCFC7CA278
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58000 1.78784e-06 6.97753e-06 839.448 839.448 839.448 839.097 839.097 839.097 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6545855-8026-4525-8280-D5464656807C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58100 1.78772e-06 6.97762e-06 839.446 839.446 839.446 839.097 839.097 839.097 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 408D440A-2825-4BFF-AC32-6700D9825E0E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58200 1.78759e-06 6.97771e-06 839.444 839.444 839.444 839.097 839.097 839.097 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BA05B80-1C7B-450E-8B6B-B0FAF2C42D9D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58300 1.78747e-06 6.9778e-06 839.442 839.442 839.442 839.097 839.097 839.097 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 339788B8-9795-4A16-A3AB-03DD779F80E3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58400 1.78735e-06 6.9779e-06 839.44 839.44 839.44 839.096 839.096 839.096 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F1840AB-80D1-41C6-B24E-F7A4CFCC3AB8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58500 1.78723e-06 6.97799e-06 839.438 839.438 839.438 839.096 839.096 839.096 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B536D8B-6141-4840-A8D2-5E51CD7ACA6C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58600 1.78711e-06 6.97808e-06 839.436 839.436 839.436 839.096 839.096 839.096 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 193E29B7-107D-4142-9348-AB15036B151E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58700 1.78699e-06 6.97817e-06 839.434 839.434 839.434 839.096 839.096 839.096 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBA873D5-8F24-416A-B28F-4FB6179439AE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58800 1.78688e-06 6.97825e-06 839.432 839.432 839.432 839.096 839.096 839.096 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F022B3B-70DC-409B-BDCF-6761DC192BC5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
58900 1.78677e-06 6.97834e-06 839.43 839.43 839.43 839.095 839.095 839.095 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DD3B5FC-78C9-4C76-811B-75A7EF261628
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59000 1.78666e-06 6.97843e-06 839.428 839.428 839.428 839.095 839.095 839.095 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6817AC8-A4DB-4B2D-9CB6-8EAD7B36C509
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59100 1.78655e-06 6.97852e-06 839.426 839.426 839.426 839.095 839.095 839.095 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E512080-5FFA-4BBB-A6F3-B67AC9C40B7D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59200 1.78645e-06 6.9786e-06 839.424 839.424 839.424 839.095 839.095 839.095 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF42FAB4-4B92-4BC3-86AE-5A1210F8EA08
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59300 1.78635e-06 6.97869e-06 839.422 839.422 839.422 839.095 839.095 839.095 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA1486A8-4297-4DA6-873B-377905755B6A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59400 1.78625e-06 6.97877e-06 839.42 839.42 839.42 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 094BF01A-6E11-49DB-9E70-28B1BB1D3EAE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59500 1.78615e-06 6.97886e-06 839.418 839.418 839.418 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1DC0C82-819F-40CC-A28D-D0B73DDE9223
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59600 1.78605e-06 6.97894e-06 839.417 839.417 839.417 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFFF3301-164D-4FBA-8A76-3F84630E4420
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59700 1.78595e-06 6.97902e-06 839.415 839.415 839.415 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B66A726-030C-45A6-8D37-D8ADE3F8B675
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59800 1.78586e-06 6.9791e-06 839.413 839.413 839.413 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCB51206-2684-4AD3-9F58-4B8E3F6062B6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
59900 1.78577e-06 6.97919e-06 839.411 839.411 839.411 839.094 839.094 839.094 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F204C37-A0F9-4F0F-8DFC-224611C56E30
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60000 1.78567e-06 6.97927e-06 839.41 839.41 839.41 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECBD5F6E-C695-40EF-AB58-F2245FD8B9B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60100 1.78558e-06 6.97935e-06 839.408 839.408 839.408 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 899D4FEA-F804-4617-8CB6-5465FC8EC893
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60200 1.7855e-06 6.97943e-06 839.406 839.406 839.406 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D8A2597-0C4B-4615-AD5C-271F85328888
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60300 1.78541e-06 6.97951e-06 839.404 839.404 839.404 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8759B7F-EC2D-4695-A6C2-D028D69CEEAC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60400 1.78533e-06 6.97959e-06 839.403 839.403 839.403 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18A8F298-6AEE-47C3-A26F-6162E5129A29
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60500 1.78524e-06 6.97966e-06 839.401 839.401 839.401 839.093 839.093 839.093 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C13424D9-38D0-497F-91CB-E634D800A807
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60600 1.78516e-06 6.97974e-06 839.4 839.4 839.4 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4E80AB1-D2E0-4871-A0A8-AD28D696D5B8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60700 1.78508e-06 6.97982e-06 839.398 839.398 839.398 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B3B8042-E241-4BB5-A295-1B3AAE8BFCE0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60800 1.785e-06 6.9799e-06 839.396 839.396 839.396 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B0C3836-21C5-4614-ADCE-7E6F39EB8CEE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
60900 1.78492e-06 6.97997e-06 839.395 839.395 839.395 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5EF536E-7642-44FB-9395-F596EDB9D116
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61000 1.78484e-06 6.98005e-06 839.393 839.393 839.393 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B2AD2A2-D3EB-4A74-8CC6-6B846F27FDD5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61100 1.78477e-06 6.98012e-06 839.392 839.392 839.392 839.092 839.092 839.092 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F4B1F6F-0174-4A8A-9422-A5FF07EDF4AB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61200 1.78469e-06 6.9802e-06 839.39 839.39 839.39 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55750319-AA94-4B77-9647-949D35692ADF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61300 1.78462e-06 6.98027e-06 839.389 839.389 839.389 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB3017B0-28DE-49B6-BCB1-AACCF7B7A98D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61400 1.78455e-06 6.98034e-06 839.387 839.387 839.387 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D41ACFBB-1593-4E9B-92F5-C8504EC2905D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61500 1.78448e-06 6.98042e-06 839.386 839.386 839.386 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6E7DFFE-89F3-4231-8EBD-294EFDD14BB1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61600 1.78441e-06 6.98049e-06 839.384 839.384 839.384 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BC9E19D-81C1-4A5E-B1D0-0921D2E4CCC9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61700 1.78434e-06 6.98056e-06 839.383 839.383 839.383 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA15FCD4-F601-4C8F-8998-71CFD7FF0F8E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61800 1.78427e-06 6.98063e-06 839.382 839.382 839.382 839.091 839.091 839.091 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0802FD98-541D-4883-BA05-86A7808517B2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
61900 1.78421e-06 6.98071e-06 839.38 839.38 839.38 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5916037-4E84-46D0-98ED-86F28E95EED1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62000 1.78414e-06 6.98078e-06 839.379 839.379 839.379 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC04B7A6-EE3A-43D3-9AD4-2F94AFFDCE80
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62100 1.78408e-06 6.98085e-06 839.378 839.378 839.378 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23786B50-13CE-42AC-AABE-A8352999455B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62200 1.78401e-06 6.98092e-06 839.376 839.376 839.376 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4A4C905-3BAF-4BD5-937E-5E9584A8D5E6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62300 1.78395e-06 6.98099e-06 839.375 839.375 839.375 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9765518C-EA23-4C0A-9677-7CC22E25CDDB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62400 1.78389e-06 6.98106e-06 839.374 839.374 839.374 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DFEC653-2ECF-4F88-98B0-6A4B6657D17D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62500 1.78383e-06 6.98112e-06 839.372 839.372 839.372 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F78312E-CBCB-428D-9C3C-0E9B4DD8FC28
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62600 1.78377e-06 6.98119e-06 839.371 839.371 839.371 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 174C6D46-C3B9-4EF9-BDCD-DDCD0ED3C9A0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62700 1.78371e-06 6.98126e-06 839.37 839.37 839.37 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 828D05CD-0623-43A7-94C3-46F73972733E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62800 1.78365e-06 6.98133e-06 839.368 839.368 839.368 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DFED155-C39B-45F8-A654-4005D46233CD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
62900 1.7836e-06 6.9814e-06 839.367 839.367 839.367 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9337D57B-2E11-48A3-BE56-B13588390CB6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63000 1.78354e-06 6.98146e-06 839.366 839.366 839.366 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C40574C8-A420-4071-9223-AF392AC39CA3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63100 1.78348e-06 6.98153e-06 839.365 839.365 839.365 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D038D792-B34E-41E4-ACD8-56890AD22E94
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63200 1.78343e-06 6.98159e-06 839.364 839.364 839.364 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F01E1C5F-3425-4AEE-90EC-580EFB632051
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63300 1.78338e-06 6.98166e-06 839.362 839.362 839.362 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD5F427F-2AC3-4F44-B93F-09F35BA02A9A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63400 1.78332e-06 6.98172e-06 839.361 839.361 839.361 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 665E4542-272A-42A7-8105-FC8CA6D3E6BE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63500 1.78327e-06 6.98179e-06 839.36 839.36 839.36 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D45CD75-F7C4-4D8A-851C-2070B18B007C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63600 1.78322e-06 6.98185e-06 839.359 839.359 839.359 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F56D81D9-4640-4FFE-8EE1-34C72783B640
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63700 1.78317e-06 6.98192e-06 839.358 839.358 839.358 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04A2A306-6918-43D1-B93F-A2911F65C997
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63800 1.78312e-06 6.98198e-06 839.357 839.357 839.357 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35C4851E-87F5-4067-8CE9-53A4C644E5F8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
63900 1.78307e-06 6.98205e-06 839.356 839.356 839.356 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DFB3B8F-B7A1-46ED-8550-7F51A3392FDA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64000 1.78302e-06 6.98211e-06 839.354 839.354 839.354 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 103F62C4-0BBB-4853-BCE0-470CCC1818E6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64100 1.78297e-06 6.98217e-06 839.353 839.353 839.353 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2768F9FB-B954-4ACF-BA75-F7572587517C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64200 1.78292e-06 6.98223e-06 839.352 839.352 839.352 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4CD0282-6A68-4121-B12A-8D0949C37127
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64300 1.78288e-06 6.9823e-06 839.351 839.351 839.351 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79DF60D7-B68F-4CB3-886D-41DD0396B8F6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64400 1.78283e-06 6.98236e-06 839.35 839.35 839.35 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 035B1405-2645-45BE-9F6F-6DC94F2A26C0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64500 1.78278e-06 6.98242e-06 839.349 839.349 839.349 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E072CC02-C134-4A2E-B468-65912C8F3320
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64600 1.78274e-06 6.98248e-06 839.348 839.348 839.348 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E6DA61B-4C1E-4E5B-922C-19287D6F81F1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64700 1.78269e-06 6.98254e-06 839.347 839.347 839.347 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5BD1E64-7A9C-453E-A132-ACB850D0947C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64800 1.78265e-06 6.9826e-06 839.346 839.346 839.346 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A87FB9D7-C71E-4A24-9F6A-4F7C55B6B52F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
64900 1.78261e-06 6.98266e-06 839.345 839.345 839.345 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C963662-004A-4E0C-A5E3-9FF8DFB67285
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65000 1.78256e-06 6.98272e-06 839.344 839.344 839.344 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99AB0B4D-6620-40D4-BD44-BF08075DD897
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65100 1.78252e-06 6.98278e-06 839.343 839.343 839.343 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D88F2B89-22CA-4399-8685-FD734AF95C6A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65200 1.78248e-06 6.98284e-06 839.342 839.342 839.342 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 399F1CEB-DB25-4A2C-B611-D92FF8DD91A9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65300 1.78244e-06 6.9829e-06 839.341 839.341 839.341 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A17A73B-6F71-4788-84FB-F9DAA40B149A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65400 1.78239e-06 6.98296e-06 839.34 839.34 839.34 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC06A805-298F-4313-9315-DED14B589132
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65500 1.78235e-06 6.98302e-06 839.339 839.339 839.339 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CEF36B0-2C83-4977-BFC8-9ECE56100D03
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65600 1.78231e-06 6.98308e-06 839.339 839.339 839.339 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FABA5C63-535B-4017-BED6-30E99B8F6503
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65700 1.78227e-06 6.98314e-06 839.338 839.338 839.338 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E1FADFC-8021-4B8A-8FD3-5D6002FA5EBB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65800 1.78224e-06 6.98319e-06 839.337 839.337 839.337 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FFB8425-65F8-4E73-9C5C-185801A16464
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
65900 1.7822e-06 6.98325e-06 839.336 839.336 839.336 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F52F622-49ED-41B2-95E1-8454E4C31446
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66000 1.78216e-06 6.98331e-06 839.335 839.335 839.335 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADDC8AEF-EEFB-4508-AF54-A4670E1A8D7A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66100 1.78212e-06 6.98337e-06 839.334 839.334 839.334 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B529D781-10DA-498E-A0BB-3BBC5B26F2D1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66200 1.78208e-06 6.98342e-06 839.333 839.333 839.333 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 153B9AC5-C461-4A8B-A460-4E688AA327A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66300 1.78205e-06 6.98348e-06 839.332 839.332 839.332 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8A1C3F1-D60C-47B2-A37A-083E0E88593A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66400 1.78201e-06 6.98354e-06 839.332 839.332 839.332 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E24BC659-97AA-479C-A45B-4AFE67F9D784
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66500 1.78197e-06 6.98359e-06 839.331 839.331 839.331 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15557E5D-38A1-4F24-AFE5-C37CE3F84C8C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66600 1.78194e-06 6.98365e-06 839.33 839.33 839.33 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D14185A-BAA4-4277-9C47-41555074F6DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66700 1.7819e-06 6.9837e-06 839.329 839.329 839.329 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19B74A06-4D05-4453-9C51-3D36E5B13753
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66800 1.78186e-06 6.98376e-06 839.328 839.328 839.328 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 322C9C36-1B16-4435-97C8-FB1E05220422
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
66900 1.78183e-06 6.98381e-06 839.328 839.328 839.328 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38433298-9A52-4086-BD5A-7C38EA3D9557
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67000 1.7818e-06 6.98387e-06 839.327 839.327 839.327 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A610513E-D536-4BA6-9033-3504C19787AB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67100 1.78176e-06 6.98392e-06 839.326 839.326 839.326 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA6E4211-7CE5-4D86-98FA-76A1C0B7A243
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67200 1.78173e-06 6.98398e-06 839.325 839.325 839.325 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD10B594-E17B-4246-B844-25C0CCBA8E16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67300 1.78169e-06 6.98403e-06 839.325 839.325 839.325 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A8518E2-8FD2-42D0-A339-E2A93FA9BB0E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67400 1.78166e-06 6.98409e-06 839.324 839.324 839.324 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0EF4383-C212-42AD-888D-90495EFFB9B5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67500 1.78163e-06 6.98414e-06 839.323 839.323 839.323 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3EFE9BA-62CB-4209-B3E6-B718603FAAD1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67600 1.78159e-06 6.9842e-06 839.322 839.322 839.322 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 942463BD-07F1-49D5-9069-3C27C23F543F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67700 1.78156e-06 6.98425e-06 839.322 839.322 839.322 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 418776C7-61B6-40E5-BB13-FD11F24AB47A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67800 1.78153e-06 6.9843e-06 839.321 839.321 839.321 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55047630-00D3-474D-92BB-2849D1220929
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
67900 1.7815e-06 6.98436e-06 839.32 839.32 839.32 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4814D7C-C703-4720-BC50-A8109BD03415
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68000 1.78147e-06 6.98441e-06 839.319 839.319 839.319 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C96DB76-58EA-46C7-BD6F-4DEF49FBC806
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68100 1.78143e-06 6.98446e-06 839.319 839.319 839.319 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DED2E5E5-06BA-4B1D-84AC-F89C2B766633
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68200 1.7814e-06 6.98452e-06 839.318 839.318 839.318 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E6BD13A-8C64-4E20-97D6-9020E4399227
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68300 1.78137e-06 6.98457e-06 839.317 839.317 839.317 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A40D17B-250B-440F-87EB-3E9FE6A8FF6C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68400 1.78134e-06 6.98462e-06 839.317 839.317 839.317 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAD7CC21-8461-4406-8AFC-051B907EC461
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68500 1.78131e-06 6.98467e-06 839.316 839.316 839.316 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24200E11-B015-490F-BB75-7EDEE3FF3D09
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68600 1.78128e-06 6.98473e-06 839.315 839.315 839.315 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7097F29-0870-44D3-BBEE-AADF55F2309F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68700 1.78125e-06 6.98478e-06 839.315 839.315 839.315 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 500A0262-0852-491A-A561-A7FEDC2EA17E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68800 1.78122e-06 6.98483e-06 839.314 839.314 839.314 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9B8CB96-F642-4A94-80F9-06069D8C5766
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
68900 1.78119e-06 6.98488e-06 839.314 839.314 839.314 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04B1A8BE-02F6-4883-9DD2-1431F23E291F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69000 1.78116e-06 6.98493e-06 839.313 839.313 839.313 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CBECA5B-4AC5-41D0-B05C-15F4C44F131D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69100 1.78113e-06 6.98498e-06 839.312 839.312 839.312 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B451D339-85AD-498D-A509-DB3153E450D2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69200 1.7811e-06 6.98504e-06 839.312 839.312 839.312 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF519F0E-F011-415F-B4D8-9B5B5C696C6D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69300 1.78108e-06 6.98509e-06 839.311 839.311 839.311 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 450BADDA-1617-46F0-AE8D-1729CF703F57
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69400 1.78105e-06 6.98514e-06 839.311 839.311 839.311 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23EA4EBE-7A25-4DC9-A1BE-19CA5F6079F0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69500 1.78102e-06 6.98519e-06 839.31 839.31 839.31 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7E58448-DCED-4DDE-A544-B8E1DC6EC469
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69600 1.78099e-06 6.98524e-06 839.309 839.309 839.309 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8710C735-2796-4434-9D95-D4C7EB7750B9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69700 1.78096e-06 6.98529e-06 839.309 839.309 839.309 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E9F607C-1AA4-460F-B028-B84E91C4927F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69800 1.78093e-06 6.98534e-06 839.308 839.308 839.308 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42821233-53AA-414F-AF91-89B8BE72FB5B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
69900 1.78091e-06 6.98539e-06 839.308 839.308 839.308 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71C1B995-22E4-486B-9EC2-1F9428BB6920
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70000 1.78088e-06 6.98544e-06 839.307 839.307 839.307 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD2F9E8B-C653-4779-801F-6C6F8BB8D081
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70100 1.78085e-06 6.98549e-06 839.307 839.307 839.307 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74FC27F3-EC9A-4B7C-8CE3-33F716E6962F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70200 1.78083e-06 6.98554e-06 839.306 839.306 839.306 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8C98E91-FE81-460E-BD6B-2084C7C32656
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70300 1.7808e-06 6.98559e-06 839.305 839.305 839.305 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DB0C911-789B-4C4F-87A2-B8CEF6E0AE30
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70400 1.78077e-06 6.98564e-06 839.305 839.305 839.305 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90514EA8-D5A8-493E-8F35-D0D7C71103BE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70500 1.78074e-06 6.98569e-06 839.304 839.304 839.304 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5F19018-B1C0-4026-9275-3FFC542F565C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70600 1.78072e-06 6.98574e-06 839.304 839.304 839.304 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 714038D5-89B2-4E02-8B67-09DFFAE53988
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70700 1.78069e-06 6.98579e-06 839.303 839.303 839.303 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A10A601-FF0D-45B1-B358-9024C674455B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70800 1.78067e-06 6.98584e-06 839.303 839.303 839.303 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E741985E-AC45-4DF5-855E-CC24CC3DB6C7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
70900 1.78064e-06 6.98589e-06 839.302 839.302 839.302 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88BD083F-C442-4DE2-8991-BF224FAEFF7E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71000 1.78061e-06 6.98594e-06 839.302 839.302 839.302 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA880F63-AB50-4315-BF55-496A03784CD1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71100 1.78059e-06 6.98599e-06 839.301 839.301 839.301 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F593CBDB-BFB2-421F-8BA2-88DD071C11ED
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71200 1.78056e-06 6.98604e-06 839.301 839.301 839.301 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2004E940-75A2-4807-9927-36CE2089A9CD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71300 1.78054e-06 6.98608e-06 839.3 839.3 839.3 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1D84411-E4EA-4DAA-9072-D15B83F3B4AA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71400 1.78051e-06 6.98613e-06 839.3 839.3 839.3 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 912E1DE6-C884-40D7-B8FB-13619B0B7452
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71500 1.78049e-06 6.98618e-06 839.299 839.299 839.299 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABCCFC78-BC6D-45EC-AF8E-568261B03A02
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71600 1.78046e-06 6.98623e-06 839.299 839.299 839.299 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FCF979C-2A55-4401-A6C6-EE8D7B63D520
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71700 1.78044e-06 6.98628e-06 839.299 839.299 839.299 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF0E0CB9-593D-40F2-AC70-01F98A6D474A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71800 1.78041e-06 6.98633e-06 839.298 839.298 839.298 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F17A7A5-C143-402F-AE50-EE000914111A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
71900 1.78039e-06 6.98638e-06 839.298 839.298 839.298 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D90C749-9BE9-4B7A-A13E-4BAD192A0822
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72000 1.78036e-06 6.98642e-06 839.297 839.297 839.297 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1B271ED-E656-4BAE-955D-79BDE1890AA4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72100 1.78034e-06 6.98647e-06 839.297 839.297 839.297 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CE24E67-36BC-4F79-9CAD-E28E7ED214B8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72200 1.78031e-06 6.98652e-06 839.296 839.296 839.296 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77894329-1365-4CED-A003-D4C7B2B3F4DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72300 1.78029e-06 6.98657e-06 839.296 839.296 839.296 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47C12285-8855-430C-8ABD-4A95A63BEC8D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72400 1.78026e-06 6.98662e-06 839.296 839.296 839.296 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C916605-83B7-4AC8-A85A-FAD962B70805
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72500 1.78024e-06 6.98666e-06 839.295 839.295 839.295 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10C97B3D-5925-4C42-B5DA-F6A33C3929F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72600 1.78021e-06 6.98671e-06 839.295 839.295 839.295 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24846FBC-B916-452F-829B-90A19D5EDDF9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72700 1.78019e-06 6.98676e-06 839.294 839.294 839.294 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2951B95B-7544-42AE-AEBF-25E1F6677A67
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72800 1.78017e-06 6.98681e-06 839.294 839.294 839.294 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 830CB55A-A24C-488F-8055-29DC1F2A231A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
72900 1.78014e-06 6.98685e-06 839.293 839.293 839.293 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE4868B0-2D9C-482B-B860-48D4D702B837
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73000 1.78012e-06 6.9869e-06 839.293 839.293 839.293 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28593AEE-172E-4AD9-B612-2DAF52A53974
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73100 1.78009e-06 6.98695e-06 839.293 839.293 839.293 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC2F2A75-8AFA-400A-B13F-70296ABB0FD8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73200 1.78007e-06 6.987e-06 839.292 839.292 839.292 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F300782-1EEE-462D-92B4-E3CC23B4949B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73300 1.78005e-06 6.98704e-06 839.292 839.292 839.292 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A10441BC-04EF-4F68-AF3D-3D3CF5778531
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73400 1.78002e-06 6.98709e-06 839.292 839.292 839.292 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A05DB13-27CD-4F27-B4CD-97AB88CA69B8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73500 1.78e-06 6.98714e-06 839.291 839.291 839.291 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D48FCF6-78FA-4ABB-951A-93DE71BA1FB1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73600 1.77998e-06 6.98719e-06 839.291 839.291 839.291 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01E552D6-0562-4411-9D4C-31433385F125
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73700 1.77995e-06 6.98723e-06 839.29 839.29 839.29 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC9C72E4-65E0-4B2F-BCDF-9F59C3362576
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73800 1.77993e-06 6.98728e-06 839.29 839.29 839.29 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 265BC31A-2E6A-4807-9AA2-39A0025819D4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
73900 1.77991e-06 6.98733e-06 839.29 839.29 839.29 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA55A80C-6F75-4173-8EDF-CFB60ED7B1EE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74000 1.77988e-06 6.98737e-06 839.289 839.289 839.289 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CE36CA8-28F7-4DDE-8A60-B8E79DEE6D1E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74100 1.77986e-06 6.98742e-06 839.289 839.289 839.289 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 139DF950-2405-4872-840E-D7D5D824549A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74200 1.77984e-06 6.98747e-06 839.289 839.289 839.289 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 321F02A4-9354-4680-A9D1-EBAB1839273D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74300 1.77982e-06 6.98751e-06 839.288 839.288 839.288 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 806DA96F-D819-4624-ACDB-F446C89A7EA1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74400 1.77979e-06 6.98756e-06 839.288 839.288 839.288 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BECFCC15-3F14-4F38-96B0-B03F3D367CE6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74500 1.77977e-06 6.98761e-06 839.288 839.288 839.288 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADF985CF-8FA2-4EFC-99A5-4E9568103351
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74600 1.77975e-06 6.98766e-06 839.287 839.287 839.287 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A125831E-9208-4EB3-9059-3EAED893383E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74700 1.77972e-06 6.9877e-06 839.287 839.287 839.287 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5530310B-8B6F-4DEF-8C09-9E158F9B9C18
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74800 1.7797e-06 6.98775e-06 839.287 839.287 839.287 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92628FEF-A59E-467F-9205-24486A3D7B84
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
74900 1.77968e-06 6.9878e-06 839.286 839.286 839.286 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C411C74A-1C0D-4120-8D46-8F96AF53F0B2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75000 1.77966e-06 6.98784e-06 839.286 839.286 839.286 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 157EB7E8-AE28-4472-ABC1-9D813DF0AE13
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75100 1.77963e-06 6.98789e-06 839.286 839.286 839.286 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 391CF9D5-27C3-42BA-BE0D-B3C1975AF9AF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75200 1.77961e-06 6.98794e-06 839.285 839.285 839.285 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C750868-7735-485B-B58C-9D626707DDDD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75300 1.77959e-06 6.98798e-06 839.285 839.285 839.285 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20DEDFDF-6F77-4AB2-8DA6-471CCAFDAA7D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75400 1.77957e-06 6.98803e-06 839.285 839.285 839.285 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7ED1BF95-2389-4125-9E30-D5832E0C1A55
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75500 1.77954e-06 6.98807e-06 839.285 839.285 839.285 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38E1F1A9-84D4-4367-A1B8-F0A3AD62F031
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75600 1.77952e-06 6.98812e-06 839.284 839.284 839.284 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE7600AA-BD11-4F9F-AA92-F682A33939CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75700 1.7795e-06 6.98817e-06 839.284 839.284 839.284 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8417B5F6-3A2B-4808-98FF-481C6946B1BC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75800 1.77948e-06 6.98821e-06 839.284 839.284 839.284 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C0C4867-C390-4324-B7D2-52276EE723B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
75900 1.77946e-06 6.98826e-06 839.283 839.283 839.283 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 053E7C14-5D25-4E9E-80F2-56E5AAB7AE07
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76000 1.77943e-06 6.98831e-06 839.283 839.283 839.283 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ECB997C-9B65-4052-84D8-88EE1821B14E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76100 1.77941e-06 6.98835e-06 839.283 839.283 839.283 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 267E2559-F053-4AD9-B0E5-F9A8242963B3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76200 1.77939e-06 6.9884e-06 839.283 839.283 839.283 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DB426DC-B6CD-4D48-9A33-B112312BEFD2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76300 1.77937e-06 6.98845e-06 839.282 839.282 839.282 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 928A2AA4-CDBA-4216-8186-DBFC4E0675FE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76400 1.77935e-06 6.98849e-06 839.282 839.282 839.282 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E6F7352-8E8A-4CD1-BC79-C6E36A2D767C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76500 1.77932e-06 6.98854e-06 839.282 839.282 839.282 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6B23B2A-9884-4D4F-91D5-11DA4BA97C36
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76600 1.7793e-06 6.98858e-06 839.281 839.281 839.281 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 476B1CDD-E97E-4D3A-8DC6-3B9A961ABD93
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76700 1.77928e-06 6.98863e-06 839.281 839.281 839.281 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2D4E2D2-2993-4EEB-9302-799BED53EBBC
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76800 1.77926e-06 6.98868e-06 839.281 839.281 839.281 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17D3BFA4-DEC8-4AB8-B4C3-14002893D4F5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
76900 1.77924e-06 6.98872e-06 839.281 839.281 839.281 839.083 839.083 839.083 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72CC8D6E-1FC6-4D59-9ED5-B111E0A36455
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77000 1.77922e-06 6.98877e-06 839.28 839.28 839.28 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38BD0AD9-6C29-4BF8-99E5-E0C7F064B5A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77100 1.77919e-06 6.98882e-06 839.28 839.28 839.28 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E19FCBF3-C2C1-4C0A-90B9-8BD76463473E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77200 1.77917e-06 6.98886e-06 839.28 839.28 839.28 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2D23451-6BD4-49A3-9571-717A41957875
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77300 1.77915e-06 6.98891e-06 839.28 839.28 839.28 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ADCFF81-49EB-4993-84D0-F16CFD3654D6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77400 1.77913e-06 6.98895e-06 839.28 839.28 839.28 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8878D958-EF83-431A-8313-1266DFB4D7A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77500 1.77911e-06 6.989e-06 839.279 839.279 839.279 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A39C09EE-8118-49F3-AB16-10466DA3B539
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77600 1.77909e-06 6.98905e-06 839.279 839.279 839.279 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9DBA769-D6B9-4310-8601-8769D2C7FBE8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77700 1.77906e-06 6.98909e-06 839.279 839.279 839.279 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8367AAC-4F0E-4980-9782-8ACEA34D4251
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77800 1.77904e-06 6.98914e-06 839.279 839.279 839.279 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB2257D6-ECB0-489F-9EF0-C89FC6F85D01
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
77900 1.77902e-06 6.98918e-06 839.278 839.278 839.278 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3993EB89-4C1A-4D50-9649-C30FE8B9F606
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78000 1.779e-06 6.98923e-06 839.278 839.278 839.278 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC01C774-7207-4F01-9012-C008F3B06D8F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78100 1.77898e-06 6.98928e-06 839.278 839.278 839.278 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51E122DE-8749-48D1-8F70-E15BB8B65B34
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78200 1.77896e-06 6.98932e-06 839.278 839.278 839.278 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FEDCE08-F0D6-40F9-9D23-A40173A4EC47
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78300 1.77894e-06 6.98937e-06 839.277 839.277 839.277 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7806552F-348E-418B-96FA-1C27D91BFA92
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78400 1.77891e-06 6.98942e-06 839.277 839.277 839.277 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 110E52F9-9034-4645-910C-A8370FEF9A6A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78500 1.77889e-06 6.98946e-06 839.277 839.277 839.277 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EEF666F-DA78-4405-8C6F-0769F9113962
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78600 1.77887e-06 6.98951e-06 839.277 839.277 839.277 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 103FB1FB-389C-4CD9-BBA1-022E64C540EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78700 1.77885e-06 6.98955e-06 839.277 839.277 839.277 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D53A4E8-F182-4290-A259-E4F64C0800E2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78800 1.77883e-06 6.9896e-06 839.276 839.276 839.276 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18349116-1B25-4CF5-AF91-A1F20FC534DB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
78900 1.77881e-06 6.98965e-06 839.276 839.276 839.276 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D52C30D-A7AD-4E25-B014-E3AE990DAAC5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79000 1.77879e-06 6.98969e-06 839.276 839.276 839.276 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F4B4CCC-94EB-4F0D-8719-AC6F0812A6A2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79100 1.77877e-06 6.98974e-06 839.276 839.276 839.276 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D8ED273-D743-40B2-B9AB-9955FCD3AAB5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79200 1.77874e-06 6.98979e-06 839.276 839.276 839.276 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F965CA2-0DCD-4405-AE6A-7E8C588DB6B6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79300 1.77872e-06 6.98983e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31B77400-A94D-43DF-BD39-A493B8A54EBA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79400 1.7787e-06 6.98988e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A643D813-60D4-4959-ABD2-C38E5BAC96FE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79500 1.77868e-06 6.98992e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9611B07-ADCD-471F-9F23-DED4DBF90E44
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79600 1.77866e-06 6.98997e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18F98AEA-2FDD-419D-8D0A-D888F7DB226E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79700 1.77864e-06 6.99002e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE4D40AF-8431-4766-9DAA-B019ACA5BD6E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79800 1.77862e-06 6.99006e-06 839.275 839.275 839.275 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C64A72BB-8BF6-4A3D-B024-F7B0D1217968
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
79900 1.7786e-06 6.99011e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A41A02E9-99DC-4B4F-B17D-ECBDD495EB2E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80000 1.77858e-06 6.99016e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D050051-CD5F-406D-A33C-976796BC7114
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80100 1.77855e-06 6.9902e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AC99168-2071-423B-A4F2-1B1D84539A31
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80200 1.77853e-06 6.99025e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46FAD324-7F4F-4B76-AFB8-2048FBDEB007
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80300 1.77851e-06 6.9903e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F81C640D-4396-407F-B34D-317B40888F21
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80400 1.77849e-06 6.99034e-06 839.274 839.274 839.274 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C011562-6D38-4DA3-AE4F-45BDECEEF81E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80500 1.77847e-06 6.99039e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D654D27C-6F58-4AD6-A947-926E8059287B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80600 1.77845e-06 6.99043e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 517857E0-9ACA-406D-9061-AFEB6AFD6491
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80700 1.77843e-06 6.99048e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07A679F8-4535-4922-BF4C-6BDEA883B9CB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80800 1.77841e-06 6.99053e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1359EDFE-4777-4A61-B843-7953EBBE21A5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
80900 1.77839e-06 6.99057e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40BE3BE2-C890-4D7F-A1B5-91F659EEEDD4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81000 1.77837e-06 6.99062e-06 839.273 839.273 839.273 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B6B6FB0-0C9B-4B39-AD20-322713EE6C07
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81100 1.77835e-06 6.99067e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E055E7DB-7428-4EEC-AA7E-E128F5F42C39
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81200 1.77832e-06 6.99071e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE6A6CD3-DF91-4802-8270-64565AEA592C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81300 1.7783e-06 6.99076e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 032A94CA-B837-4EB5-9B9E-1759B63124EE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81400 1.77828e-06 6.99081e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 040DCE00-2753-4E38-B59E-D857C15C2711
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81500 1.77826e-06 6.99085e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C843387-A2A6-438F-B9E0-DF85B761D0C5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81600 1.77824e-06 6.9909e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76871416-00B0-42DA-B0EF-2705BB559773
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81700 1.77822e-06 6.99095e-06 839.272 839.272 839.272 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38896A7F-E6ED-4385-B4FA-3ECD571495F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81800 1.7782e-06 6.99099e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D764BDC-20BE-4777-8A7D-F37FB13AC403
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
81900 1.77818e-06 6.99104e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C78230F8-850B-4F55-8757-84339183C2D6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82000 1.77816e-06 6.99109e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0303A7D4-BD81-449D-A473-6748C044BE5F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82100 1.77814e-06 6.99113e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AECF7EE-36EE-46AF-A049-1882F3BD4C65
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82200 1.77812e-06 6.99118e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AF0FC4E-23E5-4E46-996A-51906A40A176
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82300 1.7781e-06 6.99123e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6C6E2D7-10AF-4448-81A8-8A8FE8524B14
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82400 1.77807e-06 6.99128e-06 839.271 839.271 839.271 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4366797-9096-40FC-BC20-E3B9FAEC10EE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82500 1.77805e-06 6.99132e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11A4B0AC-72F2-4C4B-A0F0-16799C2F688F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82600 1.77803e-06 6.99137e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E094843-A76F-4988-9599-651290095237
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82700 1.77801e-06 6.99142e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D71446A4-3392-489D-B31E-83BCA3B84E8C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82800 1.77799e-06 6.99146e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D41EDE2C-1670-40BD-8A59-720C49BE3306
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
82900 1.77797e-06 6.99151e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CEFBBBA-0A07-47F1-AAD4-86DF57994D95
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83000 1.77795e-06 6.99156e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B75D7CF7-14BF-45CC-B125-CB2EBC947174
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83100 1.77793e-06 6.9916e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E382B9F0-3EA5-4026-A0FD-0FFF801F125B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83200 1.77791e-06 6.99165e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5DC4FCE-532F-4FD4-A2E1-115528FABE8A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83300 1.77789e-06 6.9917e-06 839.27 839.27 839.27 839.084 839.084 839.084 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DF90008-5784-4B28-B7A9-9AD1A2FB49CA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83400 1.77787e-06 6.99175e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29692CA6-572F-4F43-85E3-1380688F671B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83500 1.77785e-06 6.99179e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F8CB4ED-B071-4F1A-9AC7-B9DD5AA0CA05
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83600 1.77783e-06 6.99184e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1410932-FCF8-4E63-A189-BFDC7BE01803
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83700 1.77781e-06 6.99189e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2295BC6A-89AA-41D3-991A-B7BA52C4011C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83800 1.77778e-06 6.99194e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73C2DB02-1C4A-4677-8837-52060D04B046
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
83900 1.77776e-06 6.99198e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 513951D8-FC12-4D52-8293-4B9D44EC758F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84000 1.77774e-06 6.99203e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD05BEA8-A2E3-4C6E-AE11-E0E3B05C8D25
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84100 1.77772e-06 6.99208e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 412CF887-35D9-416E-96AC-2A0B4890FA1E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84200 1.7777e-06 6.99213e-06 839.269 839.269 839.269 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 595D711E-224B-48F9-9B90-BA710D41608C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84300 1.77768e-06 6.99217e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0274B7BA-F873-4FAB-9E7B-0B4C598ECFC6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84400 1.77766e-06 6.99222e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C34F9C14-6FA3-4A8A-9A21-B90609AFAEAA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84500 1.77764e-06 6.99227e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 310165D0-F1CF-453A-A28C-F5B39DA9486F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84600 1.77762e-06 6.99232e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 397897A8-57CE-4864-9CF5-42F7D5B20291
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84700 1.7776e-06 6.99236e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09BDFD6E-65E6-4368-8A8F-E660C0289033
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84800 1.77758e-06 6.99241e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 932567F0-CC2B-40A1-8D86-87A917D4CB19
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
84900 1.77756e-06 6.99246e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 910656C1-0005-4039-B7CE-7AD887C4B985
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85000 1.77754e-06 6.99251e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D266E7A-D446-442C-BEFA-9022F1D4EFD8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85100 1.77752e-06 6.99256e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C29D8966-03B8-415F-A341-88A945310DC7
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85200 1.7775e-06 6.9926e-06 839.268 839.268 839.268 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D00D1A3C-C5E7-43A8-BF42-F9F9D7DFFBE3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85300 1.77748e-06 6.99265e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 657E19DD-58C3-4981-A3DE-0404566D5FD0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85400 1.77745e-06 6.9927e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE4E6C46-A988-48A7-BD87-2D4304A3E774
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85500 1.77743e-06 6.99275e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BB302EF-3826-419B-BEE0-2750D1CA0F06
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85600 1.77741e-06 6.9928e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E06DC546-A7C9-4B95-91E5-B662D2B896DD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85700 1.77739e-06 6.99285e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F2D132E-8840-44C5-89FF-1C48A779FE16
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85800 1.77737e-06 6.99289e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 253D8561-02B7-4CB6-B3AF-2F2F0BB617FB
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
85900 1.77735e-06 6.99294e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8943091C-0B0B-43D1-8FC6-75B7600877DF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86000 1.77733e-06 6.99299e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E5F526D-6FCB-4BA1-831A-1DD006C19123
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86100 1.77731e-06 6.99304e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56E5365F-186C-4337-9097-B7EDE532D5D8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86200 1.77729e-06 6.99309e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB86F452-C66D-4993-8834-C765C9AA7685
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86300 1.77727e-06 6.99314e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14D7D604-9620-4671-BB94-D38BA11CEB3D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86400 1.77725e-06 6.99318e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3070AE3C-6152-496A-86F2-77FF367F6A1D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86500 1.77723e-06 6.99323e-06 839.267 839.267 839.267 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCC79D23-71C1-475F-B3DF-21FF8BD6EDBA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86600 1.77721e-06 6.99328e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B0ED9A8-A6D3-48C7-9F9F-6FA85C0CF508
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86700 1.77719e-06 6.99333e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 678C6982-EEE5-46D5-8A48-178AA55DB801
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86800 1.77717e-06 6.99338e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D9769E8-7CF8-43CD-B6C5-5AD857DB56DD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
86900 1.77715e-06 6.99343e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91057903-1F5B-430F-A060-549578114E29
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87000 1.77713e-06 6.99348e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9325A5A0-46DD-4100-AB80-94E5D568DCF9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87100 1.77711e-06 6.99352e-06 839.266 839.266 839.266 839.085 839.085 839.085 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEE6857A-D40C-4201-85F0-E63849DDE8E8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87200 1.77709e-06 6.99357e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA4A635E-B7D7-407D-8CF2-3222B1D1A366
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87300 1.77707e-06 6.99362e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AC2881F-2BF1-45D0-B92C-D2BB5796CFDF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87400 1.77704e-06 6.99367e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66B59D8D-55C0-45BB-8862-D17C16D6DBB9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87500 1.77702e-06 6.99372e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 425CCA74-3BDD-40BD-AA22-F4463647F1E4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87600 1.777e-06 6.99377e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC090DE7-CA66-477B-B957-D7B6B33E5814
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87700 1.77698e-06 6.99382e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73CF4A78-81DD-4C3F-AF67-1BA237D6CD53
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87800 1.77696e-06 6.99387e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17F4DD4F-C15B-4D0E-BF2F-2D8074ED6DC0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
87900 1.77694e-06 6.99392e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 755BC424-F331-4001-90C6-B1A80F5C4C46
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88000 1.77692e-06 6.99397e-06 839.266 839.266 839.266 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A3E37C8-052B-49E1-A2C2-9469EE844A4F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88100 1.7769e-06 6.99402e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32A6EC31-D8B7-449E-9ACA-5AC4F8A75E31
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88200 1.77688e-06 6.99407e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A8086EB-2292-4EA3-9C3E-B972667D538C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88300 1.77686e-06 6.99412e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A82A4D3D-48CF-4B62-BA8A-2E3D9182E287
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88400 1.77684e-06 6.99416e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0ABBC0F-2D7F-42EA-B94E-85F05768AB6D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88500 1.77682e-06 6.99421e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD5FA29C-DDC7-445E-AD00-878A8B26DC08
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88600 1.7768e-06 6.99426e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3D6128F-C3B7-4DDD-B2EF-419376B08300
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88700 1.77678e-06 6.99431e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2582716A-175E-420A-9392-62F7172924D3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88800 1.77676e-06 6.99436e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC25E320-B451-47B7-B9A7-A8CDB7383E9E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
88900 1.77674e-06 6.99441e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32ACEADF-E4DC-4FA6-A2A7-CA8441AE4384
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89000 1.77672e-06 6.99446e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99925946-04E1-4D19-958D-504757FCEB70
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89100 1.7767e-06 6.99451e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D84AD2EB-6CD2-4DEE-89EA-D329A12A2B4F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89200 1.77668e-06 6.99456e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE53E1D6-C606-4C3B-87D0-E81EF12A1BF2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89300 1.77666e-06 6.99461e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59E0F983-B248-4EC8-9F6B-5891780D5FD1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89400 1.77664e-06 6.99466e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E769EA89-E490-49B0-BC04-32D901DCF860
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89500 1.77662e-06 6.99471e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80BB7BD1-72AE-4E5A-AA3A-877E3EEFCAF2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89600 1.7766e-06 6.99476e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 654F3320-C57E-491D-A14A-6F48EDDCFF54
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89700 1.77658e-06 6.99481e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA0562D7-A3F0-4C79-8627-8BDE02A5FF2C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89800 1.77655e-06 6.99486e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF5690F6-F7FE-40A3-88BE-378CDDA5C9B9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
89900 1.77653e-06 6.99491e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 128FF71A-0973-43A6-9D76-FA3110D49D45
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90000 1.77651e-06 6.99496e-06 839.265 839.265 839.265 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA6D7893-A914-42EE-95C6-18FF20EDF9DA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90100 1.77649e-06 6.99501e-06 839.264 839.264 839.264 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AEF1E19-4115-47A3-B772-4D08495DF2A9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90200 1.77647e-06 6.99506e-06 839.264 839.264 839.264 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49C032C1-E481-4546-8F60-4485E9E39B17
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90300 1.77645e-06 6.99512e-06 839.264 839.264 839.264 839.086 839.086 839.086 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95267CD0-2EBA-43A1-8599-B8EF429D9DD5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90400 1.77643e-06 6.99517e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90AB6A0D-DADA-4698-AD68-85CEB91CB7E1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90500 1.77641e-06 6.99522e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8E283CF-9CA2-4595-B516-E6C0B2A5094D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90600 1.77639e-06 6.99527e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 448AC2D6-9FF5-48CC-9416-5E882F82A418
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90700 1.77637e-06 6.99532e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F772D9EC-5858-49FF-A812-F6568EACE650
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90800 1.77635e-06 6.99537e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B0A4B4A-C085-4A37-B3A8-074422CE1EE6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
90900 1.77633e-06 6.99542e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD8F2492-01C0-48B3-80E9-F9475E2D9D26
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91000 1.77631e-06 6.99547e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABE2D2E0-5719-4914-BAFB-35C51914B837
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91100 1.77629e-06 6.99552e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53C0BCB4-375C-4349-BB5A-B2D03B89F1D3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91200 1.77627e-06 6.99557e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7884143-3A6E-468A-B09F-3C49F4BD0119
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91300 1.77625e-06 6.99562e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50D611EB-9903-447C-852F-56E59EAB9521
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91400 1.77623e-06 6.99567e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA9D0B04-33BA-4D92-8194-855727B95A52
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91500 1.77621e-06 6.99573e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 028D1A4E-1CC8-4F61-956F-E74824EE6697
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91600 1.77619e-06 6.99578e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3067A1E-DCA8-4025-9F6E-91F4CA518D22
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91700 1.77617e-06 6.99583e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E716460-B1C3-4B52-86E5-884C566F5EFA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91800 1.77615e-06 6.99588e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D5F1B71-A150-4BC8-AD16-BC18D9C73BD4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
91900 1.77613e-06 6.99593e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D6BD119-B37B-4B15-A438-840C07E7207F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92000 1.77611e-06 6.99598e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06ADDE28-DC6C-4F44-80D1-29F4EA320D91
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92100 1.77609e-06 6.99603e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5383C45C-C1C3-4778-B51F-47C7E14EE02A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92200 1.77607e-06 6.99609e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65FA7C3A-55E7-43C9-900A-BEA6BA310072
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92300 1.77605e-06 6.99614e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 112F99AA-4CB8-40DB-B3A9-14E5BC0865DD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92400 1.77603e-06 6.99619e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9047EDEC-ECF2-471D-9323-F1ADABC4664E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92500 1.77601e-06 6.99624e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F76500AB-29CD-4AB4-8AD5-5D4DCC9A68A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92600 1.77599e-06 6.99629e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 839053B4-FAE9-4E1F-895A-886F203D1F10
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92700 1.77597e-06 6.99634e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D5DCE1B-E7F3-4E43-9917-EBAB7FF4994D
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92800 1.77595e-06 6.9964e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BFB62A9-E2BE-4E3F-ACDC-CC6453F517F4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
92900 1.77592e-06 6.99645e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA561B31-E819-44E1-BFCA-D6E23517BA77
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93000 1.7759e-06 6.9965e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B786E0B-8976-42B8-AA03-994E0D107F9B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93100 1.77588e-06 6.99655e-06 839.264 839.264 839.264 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 033EF5EE-F78A-4B52-9293-461F45324FD4
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93200 1.77586e-06 6.9966e-06 839.263 839.263 839.263 839.087 839.087 839.087 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82D61AF2-19CE-43BF-9D5D-AB101D4AF0E9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93300 1.77584e-06 6.99666e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2ADD6CA-8754-4F03-A5B4-2B85A4A76558
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93400 1.77582e-06 6.99671e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C719D19E-CAB5-4602-A660-5546A9814CAE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93500 1.7758e-06 6.99676e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B6C2548-EF09-4D44-9A84-2407FFA9B2EA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93600 1.77578e-06 6.99681e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F275114F-F2EC-406E-9316-0F4E0C62FB60
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93700 1.77576e-06 6.99686e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BA31A65-5036-42F9-A0C9-9AE7BE23C3A1
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93800 1.77574e-06 6.99692e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82D4600A-7B8E-4FC8-B963-5755BE8FE2F3
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
93900 1.77572e-06 6.99697e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67022D27-A45C-4F52-9B72-CD4B53E400F9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94000 1.7757e-06 6.99702e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16C1D2D3-FCDA-413D-9A86-48BD643ED86B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94100 1.77568e-06 6.99708e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 331FDE01-00CD-4296-B238-E7866F17F682
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94200 1.77566e-06 6.99713e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30A3DB42-21E4-448A-B484-CCBDE618547A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94300 1.77564e-06 6.99718e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97F8A7B9-828E-47C9-85B8-C0E899078E89
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94400 1.77562e-06 6.99723e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFC00CCE-F191-492C-AD26-6C9E1C8E2FD6
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94500 1.7756e-06 6.99729e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30C0CA4A-AB2C-40DC-973C-1F36E11D4F42
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94600 1.77558e-06 6.99734e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C4C1CB5-F198-46C4-BADD-856D9880BE28
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94700 1.77556e-06 6.99739e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C05967FD-108E-4DCC-A3B4-CA568B23C23B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94800 1.77554e-06 6.99744e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38545DDD-D40E-47BB-8695-2C1F8F871012
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
94900 1.77552e-06 6.9975e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B14DE805-D291-4935-996C-F0BD5BE1DE91
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95000 1.7755e-06 6.99755e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D2C8983-710E-4EA4-985F-45872FF4C17A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95100 1.77548e-06 6.9976e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD58B799-244D-41DA-90FD-6BCC1D4FE80A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95200 1.77546e-06 6.99766e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F38D31E-8477-4205-B0B3-5688F98D2A74
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95300 1.77544e-06 6.99771e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAAEA96B-4E1C-4758-912B-E14E4A2572D9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95400 1.77542e-06 6.99776e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7CAF448-285D-46D6-A32B-F7952DBA8EE9
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95500 1.7754e-06 6.99782e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5A8BF6F-A5FC-496B-BB8A-EC30E8649CC8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95600 1.77538e-06 6.99787e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 382286E7-2119-491B-B7F3-930A4512275B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95700 1.77536e-06 6.99792e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 562E7475-02C2-4891-94D7-DB3CD06B1B41
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95800 1.77534e-06 6.99798e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F74D070E-8C35-4DD8-9689-DE26E2A84164
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
95900 1.77532e-06 6.99803e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F48C342-D526-4FAB-9005-BAB873B2028A
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96000 1.7753e-06 6.99809e-06 839.263 839.263 839.263 839.088 839.088 839.088 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23C54031-75E1-4118-B2F6-37A6365FF8EF
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96100 1.77528e-06 6.99814e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B43B204-8915-4117-B58A-D0AC6CEDA7C8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96200 1.77526e-06 6.99819e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85DD3311-F561-4FE8-8279-6A6BDA1511D0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96300 1.77524e-06 6.99825e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D875BB86-A325-4EEB-B4A8-B62B142BDF1E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96400 1.77522e-06 6.9983e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBB74A18-4C87-4D3A-BF14-9A650261CBB2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96500 1.7752e-06 6.99835e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CF26EA6-065F-4426-BA5C-0A7E67E054DE
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96600 1.77518e-06 6.99841e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A74EA7C-3847-4F06-902C-12C0CB0AE2B8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96700 1.77516e-06 6.99846e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08C723F9-4279-4C42-BA94-AF1DC90361E2
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96800 1.77514e-06 6.99852e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A80B2000-51FB-4D60-9121-49103B10D229
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
96900 1.77512e-06 6.99857e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A812AB7-30C2-4948-A947-E91AD7022420
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97000 1.7751e-06 6.99863e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79DF4212-D52E-4B23-9D44-1BE09B8BAE74
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97100 1.77508e-06 6.99868e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2D0ECFD-3D96-4114-8992-EAF2D30757D0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97200 1.77506e-06 6.99873e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F464ACD-70BD-46F4-9F38-05DF847105BD
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97300 1.77504e-06 6.99879e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D8482E6-C938-4B8C-A399-B6C532A0EE37
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97400 1.77502e-06 6.99884e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 212F1B1A-42E2-4E05-AD8A-257656743201
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97500 1.775e-06 6.9989e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DF0D044-D751-4044-BC42-E3C599524645
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97600 1.77498e-06 6.99895e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF6AEF3D-357F-42D2-B992-0E043CC3FE0B
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97700 1.77496e-06 6.99901e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 588FEE85-83E1-4E95-A3CB-015D7D351701
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97800 1.77494e-06 6.99906e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46ED20C2-BA97-4A49-BD51-30E421C85623
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
97900 1.77492e-06 6.99912e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37F4AB7D-1DC9-4CA9-A3D0-15861187933C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98000 1.7749e-06 6.99917e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 227530CE-E2BB-4C12-9D68-AA11A765A5C5
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98100 1.77488e-06 6.99923e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DE48E8F-8DD6-478B-AE63-D10396E97453
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98200 1.77486e-06 6.99928e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73D76A8F-B35F-49EE-A182-2BB9B767B182
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98300 1.77484e-06 6.99934e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B3FB484-52DA-4AFB-9CF2-E6B589780850
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98400 1.77482e-06 6.99939e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 287D2015-6A9A-4294-931D-456A63197092
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98500 1.7748e-06 6.99945e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C81CD7FE-8F9E-4B37-B690-BC3D60962426
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98600 1.77478e-06 6.9995e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D839C24E-20AD-424A-97BB-A1BF5FBEE798
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98700 1.77476e-06 6.99956e-06 839.263 839.263 839.263 839.089 839.089 839.089 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 942DC15E-E8A2-4935-ACF3-02240412155C
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98800 1.77474e-06 6.99961e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB4336A8-A38D-4F79-A608-AB056BD0BB68
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
98900 1.77472e-06 6.99967e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E126067F-E222-4635-AAD4-D7E6058ECED8
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99000 1.7747e-06 6.99972e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66CA5F59-1B56-449E-89DF-91EC0F3A7942
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99100 1.77468e-06 6.99978e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D8612BE-AF27-49FE-9832-A69AE132EACA
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99200 1.77466e-06 6.99983e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE1A881A-B3C4-478D-955D-76774A04E12E
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99300 1.77464e-06 6.99989e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A3E8C8-6B09-41B9-A877-F76F1E4EDB99
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99400 1.77462e-06 6.99995e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8883345A-3717-429D-9A03-448F463CB392
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99500 1.7746e-06 7e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 401C5BC4-23AE-4BAB-B3D5-D7E74916C01F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99600 1.77458e-06 7.00006e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C0A3EDD-465D-4614-9A17-CA56718EC219
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99700 1.77456e-06 7.00011e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0123B461-144F-49F7-9CA1-7CF0BFFA3F81
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99800 1.77454e-06 7.00017e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4A3C527-E7DE-4846-8CA1-BF710B0273E0
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
99900 1.77452e-06 7.00022e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C47F240D-473D-4079-8DF2-33F0FB04E84F
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2
100000 1.7745e-06 7.00028e-06 839.263 839.263 839.263 839.09 839.09 839.09 3.43371e+07 227807 
# Curr Run  UUID - A9F34E2E-A30F-40A6-9D7E-63256899CFC2


==> data/EkinFull20.0.1000.0.1.0.0.01.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A42E5BA-884C-437A-AF14-F5A02A7480FC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
100 0.208016 0.000293182 1407.94 1407.94 1407.94 908.355 908.355 908.355 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37D28E45-FA27-4016-A11E-60DFF8C906C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
200 0.121116 0.000173511 1562.05 1562.05 1562.05 903.414 903.414 903.414 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E4A34BD-9363-4061-9690-B0B8EEA28C3E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
300 0.0849257 0.000114245 1550.33 1550.33 1550.33 891.39 891.39 891.39 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0EFC0B1-B518-4302-832B-1AB0917D2C54
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
400 0.0633277 7.03712e-05 1483.92 1483.92 1483.92 884.054 884.054 884.054 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13F818E8-51B1-44C2-B16A-618AA901DD36
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
500 0.0490347 7.83967e-05 1408.83 1408.83 1408.83 881.063 881.063 881.063 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB5CF3A8-D817-4916-82F0-6719D28722D4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
600 0.0390249 6.679e-05 1341.11 1341.11 1341.11 878.812 878.812 878.812 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24CF4CAD-1CAB-44AF-9281-4B63F62C0B5C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
700 0.0319663 5.21885e-05 1284.96 1284.96 1284.96 876.998 876.998 876.998 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD76F908-4A62-490E-9F68-A2E20BBF9FED
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
800 0.0269152 4.52579e-05 1239.82 1239.82 1239.82 875.479 875.479 875.479 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35641F0D-7B90-4674-9AA7-81AAC79A4FB9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
900 0.023214 4.35797e-05 1203.79 1203.79 1203.79 874.065 874.065 874.065 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DFEA018-F2E1-4B27-AF24-74A57F5223C6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1000 0.0204207 4.38174e-05 1174.76 1174.76 1174.76 872.744 872.744 872.744 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9A38C13-73E4-4F11-B51C-A7199F0CD525
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1100 0.0182446 4.45373e-05 1150.95 1150.95 1150.95 871.536 871.536 871.536 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D430DCF3-4A29-4197-B6F7-200F302A84CB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1200 0.0164958 4.631e-05 1130.96 1130.96 1130.96 870.437 870.437 870.437 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A680363-B738-44A8-A225-7C0713E490E3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1300 0.0150517 4.78952e-05 1113.79 1113.79 1113.79 869.431 869.431 869.431 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 458B82D2-F756-4ED7-ACCD-B4DC2BB55377
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1400 0.0138323 4.9682e-05 1098.76 1098.76 1098.76 868.499 868.499 868.499 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95D6FE6F-A61E-42A2-BB22-D1E48745B236
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1500 0.0127841 5.14178e-05 1085.38 1085.38 1085.38 867.629 867.629 867.629 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 147B020C-DA52-40E9-8CCB-7521CB3C3398
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1600 0.01187 5.29116e-05 1073.33 1073.33 1073.33 866.812 866.812 866.812 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 266D6918-D69A-41F9-9682-03F53ADDD4DE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1700 0.0110636 5.42238e-05 1062.4 1062.4 1062.4 866.044 866.044 866.044 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39FBC5CE-40C8-4BCF-A27D-29ED51151715
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1800 0.0103453 5.53952e-05 1052.41 1052.41 1052.41 865.319 865.319 865.319 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD19968A-0901-4250-8A30-7BD17C0AB285
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
1900 0.00970043 5.64502e-05 1043.25 1043.25 1043.25 864.634 864.634 864.634 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 065DC9DD-42CB-4683-89D0-D377EFEB2270
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2000 0.0091178 5.74052e-05 1034.82 1034.82 1034.82 863.983 863.983 863.983 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 474FE092-F539-4696-8C89-78A6BEE2C372
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2100 0.00858846 5.82726e-05 1028.16 1028.16 1028.16 863.365 863.365 863.365 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15D1A4D8-0401-4582-9C12-C8729BDCFC54
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2200 0.00810525 5.90633e-05 1024.39 1024.39 1024.39 862.776 862.776 862.776 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCFF480E-EB40-4595-91B7-7F7E051847F6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2300 0.00766234 5.97871e-05 1022.02 1022.02 1022.02 862.213 862.213 862.213 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBE9B13D-DB66-4E8A-ADB8-1E899325B3BA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2400 0.00725486 6.04519e-05 1019.98 1019.98 1019.98 861.674 861.674 861.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBC50374-AB1D-458F-AA77-6E6BAA8F9D9A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2500 0.00687875 6.10647e-05 1018.01 1018.01 1018.01 861.159 861.159 861.159 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A73087F1-DE8E-4B80-AB2D-CD293575A045
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2600 0.00653056 6.16312e-05 1015.99 1015.99 1015.99 860.664 860.664 860.664 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A65D4C95-3D57-48FB-A309-819804859E90
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2700 0.00620737 6.21562e-05 1013.92 1013.92 1013.92 860.188 860.188 860.188 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B11652C-26AB-416D-9E48-3BC71566C0EF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2800 0.00590663 6.26439e-05 1011.82 1011.82 1011.82 859.731 859.731 859.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 447642E2-1D78-4D69-9AE0-134B81212D49
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
2900 0.00562616 6.30979e-05 1009.66 1009.66 1009.66 859.29 859.29 859.29 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 472BC768-DC5E-487B-BE73-E1F3644C88D2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3000 0.00536406 6.35214e-05 1007.46 1007.46 1007.46 858.866 858.866 858.866 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A76D30D1-3A5E-4884-8011-96AC88FF8235
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3100 0.00511868 6.39173e-05 1005.21 1005.21 1005.21 858.456 858.456 858.456 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26781D41-36A0-4C6A-9331-1F760483D715
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3200 0.00488854 6.4288e-05 1002.93 1002.93 1002.93 858.06 858.06 858.06 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0D7F7DE-A2CA-403B-9EBD-5FEDF624CEEC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3300 0.00467237 6.46357e-05 1000.63 1000.63 1000.63 857.678 857.678 857.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEE2B813-1B26-40A0-8575-C8051718F15E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3400 0.00446901 6.49624e-05 998.302 998.302 998.302 857.307 857.307 857.307 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5EC7F92-EFAB-4EB2-9413-F4D639A44C36
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3500 0.00427745 6.52697e-05 995.964 995.964 995.964 856.949 856.949 856.949 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3E0BD85-A981-43D3-9434-02B884F7A6AF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3600 0.00409677 6.55593e-05 993.621 993.621 993.621 856.602 856.602 856.602 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F46E61B-E9A0-427F-97BD-308DFCE630D7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3700 0.00392617 6.58326e-05 991.276 991.276 991.276 856.265 856.265 856.265 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09B871DE-8437-4416-BCD9-80DBFC87DB71
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3800 0.0037649 6.60908e-05 988.937 988.937 988.937 855.939 855.939 855.939 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFB17BBD-A601-4142-9F22-6626DAA5ADAD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
3900 0.00361231 6.6335e-05 986.606 986.606 986.606 855.622 855.622 855.622 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EE09D96-85C2-46A1-A13C-6BD882B6BB2D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4000 0.00346778 6.65663e-05 984.29 984.29 984.29 855.314 855.314 855.314 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 479B6821-5D3E-496A-8C9D-5BE70B4EDC10
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4100 0.00333077 6.67855e-05 981.99 981.99 981.99 855.015 855.015 855.015 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 499D6AF1-87B4-4664-8FAB-D81EFD89F124
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4200 0.00320078 6.69936e-05 979.71 979.71 979.71 854.724 854.724 854.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA0FE6A0-9938-484A-BBB6-82967E437F38
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4300 0.00307736 6.71913e-05 977.452 977.452 977.452 854.442 854.442 854.442 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42A41B10-674B-4B56-AD56-979A34C0033D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4400 0.00296008 6.73793e-05 975.219 975.219 975.219 854.167 854.167 854.167 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A74707CD-278E-4EC5-A387-DA912EDE3EE1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4500 0.00284857 6.75582e-05 973.012 973.012 973.012 853.899 853.899 853.899 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BD21164-64C9-41A1-9772-B9F877976252
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4600 0.00274246 6.77286e-05 970.834 970.834 970.834 853.638 853.638 853.638 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41A6577B-5283-4488-98B2-43DEB9B0189C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4700 0.00264144 6.78911e-05 968.686 968.686 968.686 853.384 853.384 853.384 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFA60BD7-F00B-4BFE-92EC-225D7B242317
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4800 0.00254519 6.80461e-05 966.569 966.569 966.569 853.136 853.136 853.136 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19CDF90D-A880-4155-B6C6-3A74D9AD0137
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
4900 0.00245345 6.81942e-05 964.485 964.485 964.485 852.895 852.895 852.895 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2287538D-410A-428B-B16B-3213B5E645A2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5000 0.00236595 6.83356e-05 962.433 962.433 962.433 852.659 852.659 852.659 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACD21EB4-349D-4A8E-A71A-4A3EF3889AA7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5100 0.00228245 6.84709e-05 960.413 960.413 960.413 852.43 852.43 852.43 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24DC6510-C572-4059-A367-0D9F637019F2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5200 0.00220273 6.86003e-05 958.427 958.427 958.427 852.206 852.206 852.206 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CD6CE29-B0DF-4ED1-8F72-D4B973405FB2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5300 0.00212659 6.87243e-05 956.474 956.474 956.474 851.987 851.987 851.987 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A55A298-FE59-4213-ADF5-872B333B687B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5400 0.00205381 6.8843e-05 954.555 954.555 954.555 851.773 851.773 851.773 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B12F1E5-6FFF-44F0-AAE5-F6EF8FF433A3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5500 0.00198424 6.89568e-05 952.67 952.67 952.67 851.565 851.565 851.565 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C0532DF-2B5D-40A3-9EFC-381935D8A77B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5600 0.00191769 6.9066e-05 950.819 950.819 950.819 851.361 851.361 851.361 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BD35C2C-CFAF-4132-B881-C5E853F33AD9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5700 0.001854 6.91708e-05 949.003 949.003 949.003 851.162 851.162 851.162 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9556E856-4C5F-450F-913C-BDFFCD233676
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5800 0.00179304 6.92715e-05 947.222 947.222 947.222 850.967 850.967 850.967 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0560C0B-BD11-4487-B31F-2F889B6DCAB2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
5900 0.00173466 6.93681e-05 945.474 945.474 945.474 850.777 850.777 850.777 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC87C14C-0A3A-413D-B86D-D7FD15CF175A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6000 0.00167873 6.94611e-05 943.758 943.758 943.758 850.59 850.59 850.59 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A689BA0-77C3-4D89-8815-CCC5F48A98DA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6100 0.00162512 6.95504e-05 942.074 942.074 942.074 850.408 850.408 850.408 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AE4AD26-98ED-4F9E-865E-D858B4DDF4ED
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6200 0.00157373 6.96364e-05 940.42 940.42 940.42 850.23 850.23 850.23 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80F06698-0FE1-463B-9AB9-E62E4A06DD2F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6300 0.00152444 6.97192e-05 938.797 938.797 938.797 850.056 850.056 850.056 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2495A65-B277-4737-AD61-C0D71AE8592B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6400 0.00147715 6.97989e-05 937.205 937.205 937.205 849.885 849.885 849.885 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 319A3262-251B-4ED6-B547-FB7C5CB180C3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6500 0.00143177 6.98756e-05 935.642 935.642 935.642 849.718 849.718 849.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A18066B-B002-41E3-B105-22B2AD42DF2B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6600 0.0013882 6.99496e-05 934.108 934.108 934.108 849.555 849.555 849.555 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BD0FD7C-3440-4579-99C7-A8917B924C8A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6700 0.00134636 7.0021e-05 932.603 932.603 932.603 849.395 849.395 849.395 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD2AE1B8-F1B8-4707-BFC5-89A93640FA27
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6800 0.00130617 7.00898e-05 931.127 931.127 931.127 849.238 849.238 849.238 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCE4DCE7-9D2A-4C50-9629-4CB32653748F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
6900 0.00126756 7.01561e-05 929.678 929.678 929.678 849.084 849.084 849.084 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68155761-1842-4FA2-8B3A-26A1BB58F6D1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7000 0.00123044 7.02202e-05 928.257 928.257 928.257 848.934 848.934 848.934 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9CB6FB5-873E-46F5-8DE2-6D41AA38A507
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7100 0.00119476 7.0282e-05 926.863 926.863 926.863 848.786 848.786 848.786 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A1FA7A7-4135-4B46-A6EF-B7FF7BA86D07
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7200 0.00116044 7.03418e-05 925.495 925.495 925.495 848.642 848.642 848.642 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57D08807-552F-4945-B1BD-56CBCFBA9045
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7300 0.00112743 7.03995e-05 924.153 924.153 924.153 848.5 848.5 848.5 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98078824-2F32-4D48-87CF-1B48F3D9388C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7400 0.00109567 7.04553e-05 922.835 922.835 922.835 848.361 848.361 848.361 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7886308-E04C-4F77-BD1E-051171F74705
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7500 0.0010651 7.05092e-05 921.543 921.543 921.543 848.225 848.225 848.225 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 544E2A6B-9025-4440-A875-467B73277E8E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7600 0.00103567 7.05614e-05 920.276 920.276 920.276 848.092 848.092 848.092 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACD3651B-D240-41C6-9261-C67292A41E6D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7700 0.00100734 7.06118e-05 919.031 919.031 919.031 847.961 847.961 847.961 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E86D3D1-5382-4530-B7AD-14B5EA413952
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7800 0.000980052 7.06606e-05 917.81 917.81 917.81 847.832 847.832 847.832 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8706D0D-79C5-457B-95EE-4D7CA7422414
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
7900 0.000953765 7.07078e-05 916.611 916.611 916.611 847.706 847.706 847.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C869E881-FA31-4CF1-82BB-8FB63C5594D3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8000 0.000928437 7.07536e-05 915.435 915.435 915.435 847.583 847.583 847.583 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC756122-6D07-4B8D-9435-189AC0B86139
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8100 0.000904027 7.07979e-05 914.28 914.28 914.28 847.461 847.461 847.461 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 351BA886-26C1-41F7-BF81-920A367D7754
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8200 0.000880497 7.08407e-05 913.147 913.147 913.147 847.342 847.342 847.342 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 864DDDA5-3D77-4174-82A7-4FCBBC616EF1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8300 0.000857811 7.08823e-05 912.034 912.034 912.034 847.225 847.225 847.225 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81200383-AC79-4E7D-9114-83A787A4F76F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8400 0.000835933 7.09226e-05 910.942 910.942 910.942 847.111 847.111 847.111 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03CD402B-E259-4D65-9027-302064D38736
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8500 0.000814832 7.09616e-05 909.868 909.868 909.868 846.998 846.998 846.998 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6748071-0B93-4FF0-B322-521BECFCE1F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8600 0.000794476 7.09994e-05 908.814 908.814 908.814 846.888 846.888 846.888 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FE050B2-6CF4-42E8-A12C-23EE752EBA7C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8700 0.000774834 7.10361e-05 907.779 907.779 907.779 846.779 846.779 846.779 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDA2E166-A498-481C-8768-96453B9DD601
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8800 0.000755878 7.10717e-05 906.762 906.762 906.762 846.672 846.672 846.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 825431F1-BA60-4527-A9FD-97DA46872D22
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
8900 0.000737581 7.11063e-05 905.764 905.764 905.764 846.568 846.568 846.568 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE6D2861-04C3-4A22-BC7F-374DC37BFCF8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9000 0.000719917 7.11398e-05 904.783 904.783 904.783 846.465 846.465 846.465 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A90B3ED2-A850-49B6-B7FC-4F4F9E7D3002
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9100 0.000702861 7.11723e-05 903.82 903.82 903.82 846.364 846.364 846.364 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24BE1B6F-2D27-4617-AE85-D422C4DA6ECE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9200 0.000686389 7.12039e-05 902.873 902.873 902.873 846.265 846.265 846.265 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BB03926-1D62-4615-8E2D-C9B2FB3A171E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9300 0.000670478 7.12345e-05 901.944 901.944 901.944 846.167 846.167 846.167 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 481AC992-E702-49AA-BF68-E0114DD9164B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9400 0.000655107 7.12643e-05 901.031 901.031 901.031 846.071 846.071 846.071 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7700D11-78C1-4553-B6D7-5DB121D8C812
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9500 0.000640256 7.12932e-05 900.133 900.133 900.133 845.977 845.977 845.977 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3521B14-00A2-4378-9552-BF04F7977389
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9600 0.000625904 7.13213e-05 899.251 899.251 899.251 845.885 845.885 845.885 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F927D4A3-B29E-4DF4-B902-6D172D4BEECC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9700 0.000612032 7.13486e-05 898.385 898.385 898.385 845.794 845.794 845.794 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F862D22-E627-4802-8849-1FF2EB538625
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9800 0.000598623 7.13751e-05 897.534 897.534 897.534 845.705 845.705 845.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53048E27-5B00-4227-8E2C-810025E0435B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
9900 0.000585659 7.14009e-05 896.698 896.698 896.698 845.617 845.617 845.617 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 247865F0-7F02-4BF6-B61F-E15D8A24D0E6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10000 0.000573124 7.1426e-05 895.876 895.876 895.876 845.53 845.53 845.53 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06A0F979-EFCE-43B4-91AE-3B1DA92315E7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10100 0.000561001 7.14504e-05 895.068 895.068 895.068 845.446 845.446 845.446 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFCB9540-6A40-4C4E-A8F6-C2A026ADAB4E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10200 0.000549275 7.14741e-05 894.274 894.274 894.274 845.362 845.362 845.362 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABE0413F-59A3-4047-990A-A80EE0E1DA1B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10300 0.000537933 7.14971e-05 893.492 893.492 893.492 845.28 845.28 845.28 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CEF7512-9EAD-4D30-BAEE-4DB78C346799
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10400 0.000526959 7.15196e-05 892.724 892.724 892.724 845.199 845.199 845.199 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C29A1E74-DE7D-43BB-8C7E-5C553B7FD9CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10500 0.000516341 7.15414e-05 891.969 891.969 891.969 845.12 845.12 845.12 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9021DD6D-F851-496E-9625-C66901A7CAB3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10600 0.000506065 7.15626e-05 891.227 891.227 891.227 845.042 845.042 845.042 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7C74998-4F1E-4F09-91D7-F9731C6E2458
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10700 0.00049612 7.15833e-05 890.497 890.497 890.497 844.965 844.965 844.965 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 925D7193-F5A9-4663-82DE-FB45FD496712
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10800 0.000486493 7.16034e-05 889.779 889.779 889.779 844.89 844.89 844.89 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD5E549B-7FD0-40A4-B5EE-D5DE031AD580
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
10900 0.000477173 7.1623e-05 889.074 889.074 889.074 844.816 844.816 844.816 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87ED55FA-31C1-4375-B850-6FAE4D066640
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11000 0.00046815 7.16421e-05 888.379 888.379 888.379 844.743 844.743 844.743 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC38242A-6770-446C-B2D3-D1A2F9F8C85A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11100 0.000459412 7.16607e-05 887.696 887.696 887.696 844.671 844.671 844.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FD9937D-FB9E-4A71-9017-0DE0AF6FF729
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11200 0.00045095 7.16788e-05 887.024 887.024 887.024 844.6 844.6 844.6 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CFDDACB-41C2-4450-A4F2-17AAA90B8AAD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11300 0.000442755 7.16964e-05 886.363 886.363 886.363 844.53 844.53 844.53 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BA58259-4604-4541-AFC4-4CD4D64CC38A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11400 0.000434816 7.17136e-05 885.712 885.712 885.712 844.462 844.462 844.462 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFAEBC44-A729-4A7A-98F5-C42400D4E679
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11500 0.000427125 7.17303e-05 885.073 885.073 885.073 844.395 844.395 844.395 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DCEA513-BB01-43D2-AD6B-B4780B4046C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11600 0.000419674 7.17466e-05 884.443 884.443 884.443 844.328 844.328 844.328 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFCC44BF-F875-4442-B186-42C9D0BAA15A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11700 0.000412454 7.17625e-05 883.824 883.824 883.824 844.263 844.263 844.263 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6ADBB353-7CE2-4E90-8287-1D13674C796C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11800 0.000405457 7.1778e-05 883.214 883.214 883.214 844.199 844.199 844.199 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42906F42-F5AC-45F5-BCAB-898983E6C2E9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
11900 0.000398676 7.17931e-05 882.614 882.614 882.614 844.136 844.136 844.136 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9862C55E-90DA-4E5A-9024-C96A69B5461B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12000 0.000392103 7.18078e-05 882.023 882.023 882.023 844.074 844.074 844.074 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CE5A1D0-E4FE-49E0-A755-F834E8EEFCA5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12100 0.000385732 7.18222e-05 881.442 881.442 881.442 844.012 844.012 844.012 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F38509D-0F23-4B86-887F-F13DCC99B800
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12200 0.000379555 7.18362e-05 880.87 880.87 880.87 843.952 843.952 843.952 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DFE771D-C598-44BC-AA53-1CE885694768
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12300 0.000373566 7.18498e-05 880.307 880.307 880.307 843.893 843.893 843.893 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 659478C0-011F-4C13-A125-52DC243F1ABF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12400 0.000367759 7.18631e-05 879.753 879.753 879.753 843.834 843.834 843.834 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 996A83EC-7669-43DD-94FA-57A65F749347
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12500 0.000362127 7.18761e-05 879.208 879.208 879.208 843.777 843.777 843.777 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C941D085-92D9-4682-A4BE-A6D5A84ABB1D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12600 0.000356666 7.18888e-05 878.67 878.67 878.67 843.72 843.72 843.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D257C3A-55E1-44FE-8DA8-B8B132FF5142
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12700 0.000351369 7.19012e-05 878.142 878.142 878.142 843.665 843.665 843.665 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1F1D5CB-8CFB-4A3F-8B74-C566005B4414
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12800 0.000346231 7.19132e-05 877.621 877.621 877.621 843.61 843.61 843.61 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C820365D-9814-44B0-9676-CE90FBDB43BE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
12900 0.000341246 7.1925e-05 877.109 877.109 877.109 843.556 843.556 843.556 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 961E9BFA-7A79-45EF-906A-EFA49C9513BB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13000 0.00033641 7.19365e-05 876.604 876.604 876.604 843.502 843.502 843.502 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7CF481F-4EC0-4C2A-A05D-E9CDDFD9B48D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13100 0.000331718 7.19477e-05 876.108 876.108 876.108 843.45 843.45 843.45 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EE86C89-F8AD-410C-83E3-09DFF52DDC8A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13200 0.000327165 7.19587e-05 875.619 875.619 875.619 843.398 843.398 843.398 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 696EABAC-27FE-43DC-B5FF-4807B1C8B942
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13300 0.000322747 7.19694e-05 875.137 875.137 875.137 843.347 843.347 843.347 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D307098-9A55-4394-8A5D-64E3A801C570
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13400 0.000318459 7.19798e-05 874.663 874.663 874.663 843.297 843.297 843.297 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 544069E5-3382-4BDA-9436-B713FAAD20B9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13500 0.000314297 7.199e-05 874.195 874.195 874.195 843.248 843.248 843.248 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 665B70D8-7032-4738-A712-774AD2C73F03
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13600 0.000310257 7.2e-05 873.735 873.735 873.735 843.199 843.199 843.199 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C83B67C-6075-4370-AE24-FE60534E04CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13700 0.000306336 7.20097e-05 873.281 873.281 873.281 843.152 843.152 843.152 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 961549C8-AF90-46E9-B697-17AA2B55E6FD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13800 0.000302529 7.20193e-05 872.834 872.834 872.834 843.104 843.104 843.104 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5E843E1-4DAD-4DC9-B2C5-A8D5D1BF2727
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
13900 0.000298833 7.20285e-05 872.394 872.394 872.394 843.058 843.058 843.058 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1EE3824-7227-4A07-8844-A8FCF7CF7AC9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14000 0.000295244 7.20376e-05 871.961 871.961 871.961 843.012 843.012 843.012 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F9A5FF6-74C7-4837-B433-4649BDE46AA8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14100 0.000291759 7.20465e-05 871.534 871.534 871.534 842.967 842.967 842.967 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E884E3EE-2E42-4A93-ABB8-1CB5EE14B6BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14200 0.000288375 7.20552e-05 871.113 871.113 871.113 842.923 842.923 842.923 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E7E79D4-9032-45FA-A9C4-A93E8B70AE44
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14300 0.000285088 7.20636e-05 870.699 870.699 870.699 842.879 842.879 842.879 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC95C4ED-4300-4512-AE55-6DF902FBEF1E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14400 0.000281896 7.20719e-05 870.29 870.29 870.29 842.836 842.836 842.836 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F4C071C-4C5D-4C26-BD81-857380A6656D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14500 0.000278796 7.208e-05 869.888 869.888 869.888 842.793 842.793 842.793 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 912C55D9-B52E-47F7-A952-76DE2A4A2564
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14600 0.000275784 7.20879e-05 869.492 869.492 869.492 842.751 842.751 842.751 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 008F05A0-B427-46BD-BAA0-1912394D8079
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14700 0.000272859 7.20957e-05 869.101 869.101 869.101 842.71 842.71 842.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5A7CA44-9DBC-4D27-A350-EC225E4FA77E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14800 0.000270016 7.21032e-05 868.716 868.716 868.716 842.669 842.669 842.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5023D0F6-9EE9-4E0B-88D7-7E2E7EFDC305
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
14900 0.000267255 7.21106e-05 868.337 868.337 868.337 842.629 842.629 842.629 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C831611-19EE-412D-B79D-D12CA0EFFCA5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15000 0.000264572 7.21178e-05 867.963 867.963 867.963 842.59 842.59 842.59 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6826BFB-89B4-4E76-9232-1564B8A25CF3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15100 0.000261964 7.21249e-05 867.595 867.595 867.595 842.551 842.551 842.551 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDB955EC-8693-4DEB-AC0E-DDEDBE921A99
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15200 0.000259431 7.21318e-05 867.231 867.231 867.231 842.512 842.512 842.512 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AD240A3-027D-4486-9546-9397639E67BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15300 0.000256969 7.21386e-05 866.873 866.873 866.873 842.475 842.475 842.475 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3A01BEF-C60B-4D8C-B336-4713C04FD932
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15400 0.000254576 7.21452e-05 866.521 866.521 866.521 842.437 842.437 842.437 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0048131B-2C5E-44B4-A2F0-BD4AD497616C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15500 0.00025225 7.21517e-05 866.173 866.173 866.173 842.401 842.401 842.401 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E684137-0255-4C61-A53D-01BB34B76BBB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15600 0.000249989 7.2158e-05 865.83 865.83 865.83 842.364 842.364 842.364 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76B50B71-F769-4527-A7EF-222E59FEB105
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15700 0.000247791 7.21642e-05 865.492 865.492 865.492 842.329 842.329 842.329 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0185614-CAC5-416D-8830-50F46B7D257E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15800 0.000245655 7.21703e-05 865.16 865.16 865.16 842.293 842.293 842.293 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51C0DBB5-A563-4377-8AA7-9CC6CA46109D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
15900 0.000243578 7.21762e-05 864.831 864.831 864.831 842.259 842.259 842.259 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15944447-863F-4497-A930-199F9EC9A85E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16000 0.000241559 7.21821e-05 864.508 864.508 864.508 842.225 842.225 842.225 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF2833B6-9D43-4958-B9CD-EDD2123B272E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16100 0.000239596 7.21877e-05 864.189 864.189 864.189 842.191 842.191 842.191 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 429350A9-5D50-4355-9DFD-58FC19B47D9A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16200 0.000237687 7.21933e-05 863.874 863.874 863.874 842.158 842.158 842.158 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42D92406-4BAB-451D-94A8-DE2384D01F2E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16300 0.000235831 7.21988e-05 863.564 863.564 863.564 842.125 842.125 842.125 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2058357-52F0-428F-84FA-ACAC41E98BBD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16400 0.000234026 7.22041e-05 863.259 863.259 863.259 842.092 842.092 842.092 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 558393B9-6A0E-4ECA-9723-F6D76E977FB6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16500 0.00023227 7.22093e-05 862.957 862.957 862.957 842.061 842.061 842.061 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F376A189-8AC2-4A4B-B1B6-2F7C833F5459
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16600 0.000230563 7.22144e-05 862.66 862.66 862.66 842.029 842.029 842.029 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FD63730-1F68-4524-ABF5-3164FD9CD1CE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16700 0.000228902 7.22194e-05 862.367 862.367 862.367 841.998 841.998 841.998 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBDF0475-704C-4735-A375-77EFFADACD4D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16800 0.000227287 7.22244e-05 862.079 862.079 862.079 841.968 841.968 841.968 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50201DC1-30AA-4F50-9AD2-0C2A072FD5AB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
16900 0.000225716 7.22292e-05 861.794 861.794 861.794 841.937 841.937 841.937 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63F9AE72-92B4-4D3F-8758-298F4360BD97
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17000 0.000224188 7.22339e-05 861.513 861.513 861.513 841.908 841.908 841.908 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84D18D22-9A4E-4976-8127-21B41C4F9E39
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17100 0.000222701 7.22385e-05 861.237 861.237 861.237 841.878 841.878 841.878 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C915916-CD7B-43B2-A065-5F1D0A4600C3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17200 0.000221255 7.2243e-05 860.964 860.964 860.964 841.849 841.849 841.849 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D05D18D1-F47E-421B-A4F7-BFFB9463CAB2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17300 0.000219848 7.22474e-05 860.695 860.695 860.695 841.821 841.821 841.821 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E0A6343-669C-4F4C-8FD2-2A52970E2A91
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17400 0.000218479 7.22517e-05 860.43 860.43 860.43 841.793 841.793 841.793 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D3A3ED2-1119-4AF2-AF73-E78AF516FC07
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17500 0.000217147 7.2256e-05 860.168 860.168 860.168 841.765 841.765 841.765 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BE02D63-A66E-42B2-BF18-BB4B67FCE64E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17600 0.00021585 7.22601e-05 859.91 859.91 859.91 841.738 841.738 841.738 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53C651F9-7AC1-48CC-8B46-CF696F484AFA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17700 0.000214589 7.22642e-05 859.656 859.656 859.656 841.711 841.711 841.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 195DF47E-7C70-48CA-BACD-5C1847E2EF05
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17800 0.000213362 7.22682e-05 859.405 859.405 859.405 841.684 841.684 841.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 922AD0F7-780E-4BCB-9982-E5A7673471E3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
17900 0.000212167 7.22721e-05 859.158 859.158 859.158 841.658 841.658 841.658 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CC63832-259C-4C41-849E-E0AEAC408059
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18000 0.000211005 7.2276e-05 858.914 858.914 858.914 841.632 841.632 841.632 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3F76D90-6334-4406-9822-F05D36AAEF93
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18100 0.000209873 7.22797e-05 858.673 858.673 858.673 841.607 841.607 841.607 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81E36630-F34F-4C51-94EE-4B39EFB17DF9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18200 0.000208772 7.22834e-05 858.436 858.436 858.436 841.581 841.581 841.581 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5FEE8295-1CB7-49DB-9CFE-6F8E9D0DF4AB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18300 0.0002077 7.2287e-05 858.202 858.202 858.202 841.557 841.557 841.557 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64885E39-D520-4F9A-89B7-E2066D344818
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18400 0.000206656 7.22906e-05 857.971 857.971 857.971 841.532 841.532 841.532 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAC1357C-3D2F-4D94-B6E7-E242E485913B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18500 0.000205641 7.2294e-05 857.743 857.743 857.743 841.508 841.508 841.508 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F466985F-A402-48D8-9949-24E500D2E198
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18600 0.000204652 7.22974e-05 857.518 857.518 857.518 841.484 841.484 841.484 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 282E31D5-26B2-4E22-B19C-A76D4963ADBA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18700 0.000203689 7.23008e-05 857.297 857.297 857.297 841.46 841.46 841.46 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E66608D-3916-4677-B714-1595128F817D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18800 0.000202752 7.2304e-05 857.078 857.078 857.078 841.437 841.437 841.437 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CF68950-EFA4-4794-8B08-FE2CBD308426
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
18900 0.00020184 7.23073e-05 856.862 856.862 856.862 841.414 841.414 841.414 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45DA8DA9-C20B-41DA-ABE1-BFA0E2DC051A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19000 0.000200951 7.23104e-05 856.65 856.65 856.65 841.392 841.392 841.392 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D3844B5-F40F-41DA-8CA3-451AD1250006
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19100 0.000200086 7.23135e-05 856.44 856.44 856.44 841.369 841.369 841.369 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F73B3D62-6E25-474A-98E8-ABDFF05B48FB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19200 0.000199244 7.23165e-05 856.232 856.232 856.232 841.347 841.347 841.347 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90DCA41D-411A-4E82-A0FF-5B6C85B5DDF6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19300 0.000198424 7.23195e-05 856.028 856.028 856.028 841.326 841.326 841.326 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16CDC600-EB92-4AB9-8983-6912B996C219
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19400 0.000197625 7.23224e-05 855.826 855.826 855.826 841.304 841.304 841.304 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BDF51D3-17DC-48E0-9FF2-16019811620A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19500 0.000196847 7.23253e-05 855.627 855.627 855.627 841.283 841.283 841.283 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41ADECBB-9A0B-4BE5-94AB-864237ED5E56
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19600 0.00019609 7.23281e-05 855.431 855.431 855.431 841.262 841.262 841.262 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFD9CF7F-2591-42D2-AC8E-BC1B737A9EEE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19700 0.000195352 7.23308e-05 855.237 855.237 855.237 841.242 841.242 841.242 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3666482C-34B0-4C87-8481-6DB22103613E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19800 0.000194633 7.23335e-05 855.046 855.046 855.046 841.222 841.222 841.222 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D83AB9B4-9E1A-4A9D-9514-4BA728B157A4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
19900 0.000193933 7.23362e-05 854.857 854.857 854.857 841.202 841.202 841.202 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B12C8FBD-2AB4-4E96-97C4-D4112F0923AA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20000 0.000193252 7.23387e-05 854.671 854.671 854.671 841.182 841.182 841.182 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A520284-DAA5-4D6F-8770-752268AF3967
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20100 0.000192588 7.23413e-05 854.487 854.487 854.487 841.162 841.162 841.162 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CACA577-3B5E-42AC-9AD3-CB9680A3AB73
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20200 0.000191941 7.23438e-05 854.305 854.305 854.305 841.143 841.143 841.143 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA916818-720D-4685-AD73-23F13BD7310A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20300 0.000191311 7.23463e-05 854.126 854.126 854.126 841.124 841.124 841.124 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9D16A47-882C-4B89-8C45-90D390ABAC5A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20400 0.000190697 7.23487e-05 853.95 853.95 853.95 841.105 841.105 841.105 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E786E43-91DD-4056-A5D4-2037ABA27028
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20500 0.000190099 7.2351e-05 853.775 853.775 853.775 841.087 841.087 841.087 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D216F830-4CFD-48F9-942B-951CA7DB53FE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20600 0.000189517 7.23534e-05 853.603 853.603 853.603 841.069 841.069 841.069 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FD170D3-9555-4297-967E-0B6CA15B2662
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20700 0.000188949 7.23556e-05 853.434 853.434 853.434 841.051 841.051 841.051 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8E309FE-C23F-48F7-A66A-18A346CBD1F8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20800 0.000188396 7.23579e-05 853.266 853.266 853.266 841.033 841.033 841.033 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04B8533B-55DB-4E9C-9CAF-11255F665809
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
20900 0.000187857 7.23601e-05 853.101 853.101 853.101 841.015 841.015 841.015 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1480D3E2-1E5A-429A-B86A-2ADB65F8C4A6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21000 0.000187332 7.23622e-05 852.938 852.938 852.938 840.998 840.998 840.998 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F664620-94C3-4440-8183-7D27B2246B57
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21100 0.000186821 7.23643e-05 852.777 852.777 852.777 840.981 840.981 840.981 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 719641C1-7F22-403B-BB0B-B6AF7F3427D5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21200 0.000186323 7.23664e-05 852.618 852.618 852.618 840.964 840.964 840.964 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2362161-F95E-49D1-B7D5-C9413F522771
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21300 0.000185837 7.23685e-05 852.461 852.461 852.461 840.947 840.947 840.947 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 074A88EF-A213-4CC0-A601-64D1FA529BFE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21400 0.000185363 7.23705e-05 852.306 852.306 852.306 840.931 840.931 840.931 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5093D9DD-3AE5-4CE5-9492-86D81CB43184
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21500 0.000184902 7.23724e-05 852.153 852.153 852.153 840.915 840.915 840.915 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98461ACA-7CEE-4F7E-9159-5D9117DE0B37
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21600 0.000184453 7.23744e-05 852.002 852.002 852.002 840.899 840.899 840.899 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EFADA50-57AA-47E9-9F40-96CA58D1CA90
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21700 0.000184015 7.23763e-05 851.853 851.853 851.853 840.883 840.883 840.883 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C45A9D6-89DB-4E0D-8BB3-F84A7B750B57
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21800 0.000183588 7.23781e-05 851.706 851.706 851.706 840.867 840.867 840.867 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA33021-69EF-4D32-9502-1B52D4939DC0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
21900 0.000183171 7.238e-05 851.561 851.561 851.561 840.852 840.852 840.852 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAB32A5E-2A95-4C05-835F-AD49141F7756
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22000 0.000182766 7.23818e-05 851.418 851.418 851.418 840.837 840.837 840.837 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 720F4E2F-8999-4FDB-AFAB-6FFB33B62180
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22100 0.00018237 7.23835e-05 851.277 851.277 851.277 840.822 840.822 840.822 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3BEBF33-8C5C-4FB7-9C57-514A67F33BE1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22200 0.000181985 7.23853e-05 851.137 851.137 851.137 840.807 840.807 840.807 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A18221C-E2F4-4D18-A75A-137DFFA5EECB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22300 0.000181609 7.2387e-05 851 851 851 840.792 840.792 840.792 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3B2D969-874A-434C-AC8F-D3E6224E01BB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22400 0.000181243 7.23887e-05 850.864 850.864 850.864 840.778 840.778 840.778 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C175594-701C-4AE0-9011-4FA0DDF21EE8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22500 0.000180886 7.23903e-05 850.729 850.729 850.729 840.764 840.764 840.764 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4658224-B87C-425C-BA31-D5267108C445
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22600 0.000180538 7.23919e-05 850.597 850.597 850.597 840.75 840.75 840.75 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B91428AF-6335-409D-A093-2F5621F1F7D1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22700 0.000180199 7.23935e-05 850.466 850.466 850.466 840.736 840.736 840.736 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89333C47-A8B2-424D-8185-64FAE1B54FD1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22800 0.000179868 7.23951e-05 850.337 850.337 850.337 840.722 840.722 840.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C6B68A9-4B82-4D19-BE41-0A4D8DD02E70
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
22900 0.000179546 7.23966e-05 850.209 850.209 850.209 840.709 840.709 840.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A0C998D-074B-4B2F-BC85-B5523BFAFFCF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23000 0.000179232 7.23981e-05 850.084 850.084 850.084 840.695 840.695 840.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4C91AF6-8704-4AD6-A2DA-BA02F832CD33
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23100 0.000178925 7.23996e-05 849.959 849.959 849.959 840.682 840.682 840.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB5B81B3-5BD8-4748-B8FE-15DD56222B58
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23200 0.000178626 7.24011e-05 849.837 849.837 849.837 840.669 840.669 840.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E31C376-0B8D-4B09-AB47-4480DE70A353
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23300 0.000178335 7.24025e-05 849.716 849.716 849.716 840.656 840.656 840.656 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 214498ED-606C-43E8-922A-1D4CA92379BD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23400 0.000178051 7.24039e-05 849.596 849.596 849.596 840.644 840.644 840.644 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F5017D9-4F7B-4E28-B838-0E646FCD60C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23500 0.000177774 7.24053e-05 849.478 849.478 849.478 840.631 840.631 840.631 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0EE6C32-FA7C-44F4-BFE3-94961A812FEA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23600 0.000177504 7.24067e-05 849.362 849.362 849.362 840.619 840.619 840.619 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E6519FB-D587-472E-8483-689DE920C920
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23700 0.00017724 7.2408e-05 849.247 849.247 849.247 840.606 840.606 840.606 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F489508-47DF-494D-BABA-9221FAC9007C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23800 0.000176984 7.24093e-05 849.133 849.133 849.133 840.594 840.594 840.594 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0F32F55-97E4-484C-A890-56C0DF6B5F40
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
23900 0.000176733 7.24106e-05 849.021 849.021 849.021 840.583 840.583 840.583 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87712372-2B68-41EF-89EA-473D7D4C449B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24000 0.000176489 7.24119e-05 848.911 848.911 848.911 840.571 840.571 840.571 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E9465AC-68BA-4672-A8CA-8673C3570748
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24100 0.000176251 7.24132e-05 848.801 848.801 848.801 840.559 840.559 840.559 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABF058D4-3F26-41D0-AFBF-D40DCB1A3EDB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24200 0.000176018 7.24144e-05 848.693 848.693 848.693 840.548 840.548 840.548 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1457BF8-093F-44F0-8A49-49184397F8B5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24300 0.000175792 7.24156e-05 848.587 848.587 848.587 840.536 840.536 840.536 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EA7AA0F-522B-4AAD-8A16-D10136479888
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24400 0.000175571 7.24168e-05 848.482 848.482 848.482 840.525 840.525 840.525 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C01D2158-105F-45D3-872C-31E79F3FF648
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24500 0.000175355 7.2418e-05 848.378 848.378 848.378 840.514 840.514 840.514 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08049640-C652-4653-9154-184AC4EDB51B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24600 0.000175145 7.24191e-05 848.275 848.275 848.275 840.503 840.503 840.503 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E2F1E18-8230-489F-B158-0AB314DB2598
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24700 0.00017494 7.24203e-05 848.174 848.174 848.174 840.493 840.493 840.493 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C46252E6-EE7D-411F-A190-4332E47C280F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24800 0.00017474 7.24214e-05 848.074 848.074 848.074 840.482 840.482 840.482 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5DAC3A2-6EA0-4653-82C0-B00703CCA187
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
24900 0.000174545 7.24225e-05 847.975 847.975 847.975 840.472 840.472 840.472 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C6E12E5-B02B-472E-A27B-65DEABA80A0C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25000 0.000174354 7.24235e-05 847.878 847.878 847.878 840.461 840.461 840.461 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E84AFA1-735B-44D7-9C59-E03D39349801
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25100 0.000174169 7.24246e-05 847.781 847.781 847.781 840.451 840.451 840.451 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33C59E7A-F547-49FD-9F47-B7571379901E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25200 0.000173988 7.24257e-05 847.686 847.686 847.686 840.441 840.441 840.441 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCC3F6B3-B6D1-4C9F-9133-732D58B64B2B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25300 0.000173811 7.24267e-05 847.592 847.592 847.592 840.431 840.431 840.431 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DE19FE9-7B87-4A34-9244-9170ECF512DA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25400 0.000173639 7.24277e-05 847.499 847.499 847.499 840.421 840.421 840.421 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 530FC26F-D420-40F1-B17F-E1DBF6030219
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25500 0.00017347 7.24287e-05 847.408 847.408 847.408 840.411 840.411 840.411 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C825F755-0221-4920-8E16-26B5C2A51420
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25600 0.000173306 7.24297e-05 847.317 847.317 847.317 840.402 840.402 840.402 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D142A645-C266-4B12-8DEF-38E78122F78D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25700 0.000173146 7.24306e-05 847.228 847.228 847.228 840.392 840.392 840.392 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C06514A-5D95-4718-A940-793522E8075A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25800 0.00017299 7.24316e-05 847.14 847.14 847.14 840.383 840.383 840.383 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5583D710-D925-426B-9E6E-0FCE13419241
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
25900 0.000172838 7.24325e-05 847.053 847.053 847.053 840.374 840.374 840.374 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0FC28D4-A444-485A-A98F-786E8E3EC89D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26000 0.000172689 7.24334e-05 846.967 846.967 846.967 840.365 840.365 840.365 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E649764-BB8E-4FB3-B278-5CE6EBBA5F7E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26100 0.000172544 7.24343e-05 846.882 846.882 846.882 840.356 840.356 840.356 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1EC1911-71D6-41BE-8C45-0C5A0A040EEF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26200 0.000172403 7.24352e-05 846.798 846.798 846.798 840.347 840.347 840.347 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 704A6ED3-F658-4AFF-A5A1-3C3A69647910
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26300 0.000172265 7.24361e-05 846.716 846.716 846.716 840.338 840.338 840.338 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93A83449-1522-4DE8-9B43-CEF734CAD6C9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26400 0.00017213 7.2437e-05 846.634 846.634 846.634 840.329 840.329 840.329 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BA5B454-2D57-4772-9CC5-37965132C295
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26500 0.000171999 7.24378e-05 846.553 846.553 846.553 840.321 840.321 840.321 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F21CC788-2D54-4F59-A9DE-812681BCFBEF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26600 0.000171871 7.24387e-05 846.473 846.473 846.473 840.312 840.312 840.312 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2125509-6EE4-4EFB-BF1D-EFEE8086E06D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26700 0.000171745 7.24395e-05 846.394 846.394 846.394 840.304 840.304 840.304 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23045C86-4F22-4A87-AB9D-684C268307C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26800 0.000171623 7.24403e-05 846.317 846.317 846.317 840.296 840.296 840.296 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89EFB7A3-E058-4417-92C8-D581CF432BD6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
26900 0.000171504 7.24411e-05 846.24 846.24 846.24 840.288 840.288 840.288 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A792117-A0CB-4221-8BFC-59AD72D47DFB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27000 0.000171388 7.24419e-05 846.164 846.164 846.164 840.28 840.28 840.28 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A445CD0-77C3-47E1-B567-A5DD2CAB8BD5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27100 0.000171274 7.24427e-05 846.089 846.089 846.089 840.272 840.272 840.272 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D4B1C76-C7F5-490D-ABB0-D552FB17BE1B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27200 0.000171164 7.24434e-05 846.015 846.015 846.015 840.264 840.264 840.264 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C5479F7-579F-4C9D-B692-41A94D305AA2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27300 0.000171056 7.24442e-05 845.942 845.942 845.942 840.256 840.256 840.256 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDDE8B8A-3A3A-4143-A6ED-09006ED83611
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27400 0.00017095 7.24449e-05 845.87 845.87 845.87 840.248 840.248 840.248 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1001DD1-9EF2-44CB-92FC-D7EE2E9C51A1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27500 0.000170847 7.24456e-05 845.799 845.799 845.799 840.241 840.241 840.241 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EECA0640-D549-4E1B-AC81-D892AA43F9BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27600 0.000170747 7.24464e-05 845.729 845.729 845.729 840.233 840.233 840.233 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D04E6A39-6440-4BF6-BE1F-963E4109A814
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27700 0.000170649 7.24471e-05 845.659 845.659 845.659 840.226 840.226 840.226 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0E35E75-F49F-4F44-96A8-81A03BD7CB35
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27800 0.000170553 7.24478e-05 845.591 845.591 845.591 840.219 840.219 840.219 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91595B6B-4C8E-424F-84D9-B25985065512
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
27900 0.000170459 7.24485e-05 845.523 845.523 845.523 840.212 840.212 840.212 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 791BC5F5-1954-465A-A21A-D6ABFEEF8358
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28000 0.000170368 7.24491e-05 845.456 845.456 845.456 840.204 840.204 840.204 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CEFD6B7-4EA9-4BB8-A0D9-81F7361CB951
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28100 0.000170279 7.24498e-05 845.39 845.39 845.39 840.197 840.197 840.197 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A5990B9-26D7-4972-B493-80147BFB62CA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28200 0.000170192 7.24505e-05 845.325 845.325 845.325 840.191 840.191 840.191 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D5350C6-90FE-47EF-B0EE-E04A72DBE094
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28300 0.000170108 7.24511e-05 845.26 845.26 845.26 840.184 840.184 840.184 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 400718A4-AC20-4D3E-B9E9-3ED62DCA3EAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28400 0.000170025 7.24517e-05 845.197 845.197 845.197 840.177 840.177 840.177 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D99915F8-E5C0-45F3-A4B3-D3005093880A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28500 0.000169944 7.24524e-05 845.134 845.134 845.134 840.17 840.17 840.17 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ECB3C81-DD1E-4521-918E-F39F6085D486
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28600 0.000169865 7.2453e-05 845.072 845.072 845.072 840.164 840.164 840.164 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF7790DE-D317-433C-8336-4F2EC6DC692A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28700 0.000169788 7.24536e-05 845.011 845.011 845.011 840.157 840.157 840.157 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57C8F23C-F320-48E1-A6EC-45CC486C1141
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28800 0.000169713 7.24542e-05 844.95 844.95 844.95 840.151 840.151 840.151 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 355F82C7-F357-4820-9164-B5540159BECA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
28900 0.00016964 7.24548e-05 844.89 844.89 844.89 840.144 840.144 840.144 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99F8C8FF-762C-45E9-995E-5CE4B42B3E33
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29000 0.000169568 7.24554e-05 844.831 844.831 844.831 840.138 840.138 840.138 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 356B6C9F-EB16-4E57-BA3C-4FE19FC68E75
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29100 0.000169498 7.24559e-05 844.773 844.773 844.773 840.132 840.132 840.132 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 004F8840-CFB2-4206-BD19-79036F455A5B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29200 0.00016943 7.24565e-05 844.715 844.715 844.715 840.126 840.126 840.126 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71476482-7DE8-4037-A1A9-D092A8D582D2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29300 0.000169363 7.24571e-05 844.659 844.659 844.659 840.12 840.12 840.12 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFFEAA86-C0DB-4913-96BF-AB293CDA269A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29400 0.000169298 7.24576e-05 844.602 844.602 844.602 840.114 840.114 840.114 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 580EC5E1-9F6B-4E0B-A6FE-7823815C1D24
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29500 0.000169235 7.24582e-05 844.547 844.547 844.547 840.108 840.108 840.108 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7483382-145D-4C4E-98EB-E7475A0702E6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29600 0.000169173 7.24587e-05 844.492 844.492 844.492 840.102 840.102 840.102 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC8E2B08-6CE3-4960-AF99-DF913107DFB3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29700 0.000169112 7.24592e-05 844.438 844.438 844.438 840.096 840.096 840.096 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19018321-96B2-4F56-9C6C-F0AD933F721E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29800 0.000169053 7.24598e-05 844.384 844.384 844.384 840.091 840.091 840.091 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11BA5D0E-0C4C-46A2-BABE-1E282B024AC5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
29900 0.000168995 7.24603e-05 844.332 844.332 844.332 840.085 840.085 840.085 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE130C6D-7A7D-4349-A122-D7DB3BF4F93B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30000 0.000168939 7.24608e-05 844.279 844.279 844.279 840.08 840.08 840.08 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFF1B87E-5F22-438B-88B3-9279D69F1EDB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30100 0.000168884 7.24613e-05 844.228 844.228 844.228 840.074 840.074 840.074 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 862343BF-60F8-4F1F-9AF6-EB6E8CA2C523
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30200 0.00016883 7.24618e-05 844.177 844.177 844.177 840.069 840.069 840.069 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0355BCE-B305-4B5A-8C43-83BAAE89558B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30300 0.000168778 7.24623e-05 844.127 844.127 844.127 840.063 840.063 840.063 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4F9DB98-A1FA-4602-B16F-F2213945B2D8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30400 0.000168726 7.24627e-05 844.077 844.077 844.077 840.058 840.058 840.058 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 038358CF-A94D-468E-97B5-D15AF1DB4212
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30500 0.000168676 7.24632e-05 844.028 844.028 844.028 840.053 840.053 840.053 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A496DCC-EBAB-4039-9B7F-661C36BD2730
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30600 0.000168628 7.24637e-05 843.979 843.979 843.979 840.048 840.048 840.048 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9C2A3C4-3E84-46C4-81DD-21FF264E1642
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30700 0.00016858 7.24641e-05 843.931 843.931 843.931 840.043 840.043 840.043 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6271DB6D-E5FF-48CF-95A6-988E41D64121
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30800 0.000168533 7.24646e-05 843.884 843.884 843.884 840.038 840.038 840.038 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F2C5B96-7385-4DC3-B24D-9EB2331A27BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
30900 0.000168488 7.2465e-05 843.837 843.837 843.837 840.033 840.033 840.033 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5350B069-8E01-414B-B3FC-0A1299C5A9A1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31000 0.000168443 7.24655e-05 843.791 843.791 843.791 840.028 840.028 840.028 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74B893DC-042B-4A71-8BF0-1377DC17F9C3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31100 0.0001684 7.24659e-05 843.745 843.745 843.745 840.023 840.023 840.023 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFAE38AE-C3EA-4242-B295-D4554DA96CA1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31200 0.000168358 7.24663e-05 843.7 843.7 843.7 840.018 840.018 840.018 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEE87B44-768C-4B36-A94E-548F9553FFB6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31300 0.000168316 7.24668e-05 843.656 843.656 843.656 840.013 840.013 840.013 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC781B6C-B5F4-4A54-A5C3-D7610520773F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31400 0.000168276 7.24672e-05 843.612 843.612 843.612 840.009 840.009 840.009 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E5F896D-C80D-46C3-9B2A-7D493DB9EA5F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31500 0.000168236 7.24676e-05 843.569 843.569 843.569 840.004 840.004 840.004 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF338E43-4ACA-4D02-9712-998CC3352FAD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31600 0.000168198 7.2468e-05 843.526 843.526 843.526 840 840 840 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A0A1D53-1AF1-444B-A1CE-A60B421209DF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31700 0.00016816 7.24684e-05 843.484 843.484 843.484 839.995 839.995 839.995 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4451CCE-1C30-421D-A896-F2D8F1D0512F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31800 0.000168123 7.24688e-05 843.442 843.442 843.442 839.991 839.991 839.991 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFFE4716-1E0D-498C-A40B-AAEAB8394029
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
31900 0.000168087 7.24692e-05 843.401 843.401 843.401 839.986 839.986 839.986 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0D3460E-FCA4-4B53-8841-95C3EAC60FD0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32000 0.000168052 7.24696e-05 843.36 843.36 843.36 839.982 839.982 839.982 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16E5D5E5-9389-485D-A25D-15A1EC0DE4A1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32100 0.000168018 7.247e-05 843.32 843.32 843.32 839.978 839.978 839.978 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 091D7C4A-1E6B-4FFC-8703-E36BE75D8ED0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32200 0.000167985 7.24703e-05 843.28 843.28 843.28 839.974 839.974 839.974 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DAF94C7-85DB-4D6A-923C-7C116B48A1DC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32300 0.000167952 7.24707e-05 843.241 843.241 843.241 839.969 839.969 839.969 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEA96593-69F5-4227-BBC6-4AB8E89EF995
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32400 0.00016792 7.24711e-05 843.203 843.203 843.203 839.965 839.965 839.965 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B6DE450-C7B5-4570-AF1F-1A62E2C57C5C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32500 0.000167889 7.24714e-05 843.165 843.165 843.165 839.961 839.961 839.961 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5113373-2ED3-4176-811B-6B41CBDD8530
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32600 0.000167858 7.24718e-05 843.127 843.127 843.127 839.957 839.957 839.957 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB369B76-FCEF-4A99-B018-EBE2AB50038D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32700 0.000167829 7.24722e-05 843.09 843.09 843.09 839.953 839.953 839.953 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90AF4D0D-25FC-462E-ADB6-100A297EDB8D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32800 0.000167799 7.24725e-05 843.053 843.053 843.053 839.949 839.949 839.949 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85223868-5EBD-4525-AB18-7B09078A7340
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
32900 0.000167771 7.24729e-05 843.017 843.017 843.017 839.945 839.945 839.945 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B748DF0D-01F2-4481-A094-8BA310474C32
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33000 0.000167743 7.24732e-05 842.982 842.982 842.982 839.942 839.942 839.942 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 579245F5-3ECE-4A7B-B102-59CFFCD5AD31
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33100 0.000167716 7.24735e-05 842.946 842.946 842.946 839.938 839.938 839.938 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4D5648E-0008-4FD6-9BAC-99EAA1197F98
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33200 0.00016769 7.24739e-05 842.912 842.912 842.912 839.934 839.934 839.934 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC78139E-8AEB-489D-A821-1DE831344D16
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33300 0.000167664 7.24742e-05 842.877 842.877 842.877 839.93 839.93 839.93 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD2F31E3-711D-4BEB-8C4E-0FD9DF63F8C6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33400 0.000167639 7.24745e-05 842.843 842.843 842.843 839.927 839.927 839.927 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67C119B0-8EFC-450D-B9AF-54D823BC992B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33500 0.000167614 7.24748e-05 842.81 842.81 842.81 839.923 839.923 839.923 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17BFCAF1-D057-42E6-B0B1-33B5595C56A7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33600 0.00016759 7.24752e-05 842.777 842.777 842.777 839.92 839.92 839.92 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65D3A355-99EA-48AF-8589-E8A63A2E2E90
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33700 0.000167566 7.24755e-05 842.744 842.744 842.744 839.916 839.916 839.916 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91152C5A-F1C9-4EB3-9BFE-97B1DDF8795C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33800 0.000167543 7.24758e-05 842.712 842.712 842.712 839.913 839.913 839.913 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4241425-3959-4DA5-BDE8-0B8B516025D1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
33900 0.000167521 7.24761e-05 842.68 842.68 842.68 839.909 839.909 839.909 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 689D2838-12D5-417C-BB8F-7EF57E14A626
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34000 0.000167499 7.24764e-05 842.648 842.648 842.648 839.906 839.906 839.906 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD831992-3DF2-40F8-9B84-B6C1DB8B0FC3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34100 0.000167477 7.24767e-05 842.617 842.617 842.617 839.903 839.903 839.903 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E0CF1B4-CC53-483D-8918-C135D616BA13
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34200 0.000167456 7.2477e-05 842.587 842.587 842.587 839.899 839.899 839.899 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7715D8A1-C649-4139-96CD-512D7385065D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34300 0.000167436 7.24773e-05 842.556 842.556 842.556 839.896 839.896 839.896 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6870D2B0-31B1-4CA9-A20F-4BBAC5AAB24D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34400 0.000167416 7.24775e-05 842.526 842.526 842.526 839.893 839.893 839.893 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FDE919E-FD76-462C-AAF1-026063A7835A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34500 0.000167396 7.24778e-05 842.497 842.497 842.497 839.89 839.89 839.89 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A241B7CB-C3C6-4528-99FB-62FEBE5FC135
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34600 0.000167377 7.24781e-05 842.467 842.467 842.467 839.887 839.887 839.887 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF06E7C1-FAF2-451A-B2C2-9DA9DA78D521
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34700 0.000167358 7.24784e-05 842.439 842.439 842.439 839.883 839.883 839.883 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF52A6AC-C306-4CFE-8DD4-666E09BC4E29
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34800 0.00016734 7.24787e-05 842.41 842.41 842.41 839.88 839.88 839.88 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 235FDEF1-5A33-494D-960B-9EB0F699A4E7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
34900 0.000167322 7.24789e-05 842.382 842.382 842.382 839.877 839.877 839.877 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F06D00B6-65CD-4B29-B950-61DC991E5AAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35000 0.000167305 7.24792e-05 842.354 842.354 842.354 839.874 839.874 839.874 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B87FC2B0-278E-432A-A98B-B6243CDA162B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35100 0.000167288 7.24795e-05 842.327 842.327 842.327 839.871 839.871 839.871 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF143AD0-C103-48A8-A666-C2EB2E598CF4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35200 0.000167271 7.24797e-05 842.3 842.3 842.3 839.868 839.868 839.868 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84407182-44A2-4937-8157-4B3079D08D5F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35300 0.000167255 7.248e-05 842.274 842.274 842.274 839.866 839.866 839.866 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A732D6CE-19FB-4B73-BCC2-2652AD9F02A5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35400 0.000167239 7.24802e-05 842.247 842.247 842.247 839.863 839.863 839.863 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9636CCF4-FA23-4BEF-A512-11E27E6EBAB2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35500 0.000167223 7.24805e-05 842.221 842.221 842.221 839.86 839.86 839.86 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E777E925-98E2-4852-B828-E704D8028C68
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35600 0.000167208 7.24807e-05 842.196 842.196 842.196 839.857 839.857 839.857 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EE51343-469C-49B0-B02A-6711B5234A3B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35700 0.000167193 7.2481e-05 842.171 842.171 842.171 839.854 839.854 839.854 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A13CAC6-45C6-47BC-B2D5-F74CFF33B6B7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35800 0.000167178 7.24812e-05 842.146 842.146 842.146 839.852 839.852 839.852 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAD66D27-993E-4F27-94A4-07EA8CDA9C3F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
35900 0.000167164 7.24815e-05 842.121 842.121 842.121 839.849 839.849 839.849 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACB81991-F3E6-48D9-B7AE-01AB18C1673E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36000 0.00016715 7.24817e-05 842.097 842.097 842.097 839.846 839.846 839.846 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B82D8D7-1658-4930-9391-69344440C7D3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36100 0.000167137 7.24819e-05 842.073 842.073 842.073 839.844 839.844 839.844 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8810666D-B91F-4310-B2FF-084F0247030C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36200 0.000167124 7.24822e-05 842.05 842.05 842.05 839.841 839.841 839.841 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F59EFD6-7603-4466-BE3A-B3E412B26736
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36300 0.000167111 7.24824e-05 842.027 842.027 842.027 839.839 839.839 839.839 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2D91A62-46FE-4458-A8DF-9E59EE20D846
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36400 0.000167098 7.24826e-05 842.004 842.004 842.004 839.836 839.836 839.836 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8602ECED-B692-47CE-89A1-78DC6CAE744E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36500 0.000167085 7.24829e-05 841.981 841.981 841.981 839.834 839.834 839.834 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 324F2429-1189-468D-B6B0-94C94CEBD400
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36600 0.000167073 7.24831e-05 841.958 841.958 841.958 839.831 839.831 839.831 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C619963-C389-43E7-8841-F732049C3950
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36700 0.000167062 7.24833e-05 841.936 841.936 841.936 839.829 839.829 839.829 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE7566ED-1AA1-4F86-A629-C8D977E98C1B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36800 0.00016705 7.24835e-05 841.914 841.914 841.914 839.827 839.827 839.827 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C55A3C66-22EE-4DEC-B518-7378D455DD47
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
36900 0.000167039 7.24837e-05 841.893 841.893 841.893 839.824 839.824 839.824 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A991B6A-7998-4598-81B2-BCF6953D8494
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37000 0.000167028 7.2484e-05 841.872 841.872 841.872 839.822 839.822 839.822 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FF272B0-4BA2-4687-AEFC-4EAEFBE83C7E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37100 0.000167017 7.24842e-05 841.851 841.851 841.851 839.82 839.82 839.82 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ED52907-03AD-44AA-AA59-E4DBD00733C3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37200 0.000167006 7.24844e-05 841.83 841.83 841.83 839.817 839.817 839.817 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D6FC0DBC-0F9C-4C56-BF84-FBE36CA43410
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37300 0.000166996 7.24846e-05 841.81 841.81 841.81 839.815 839.815 839.815 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DDAD822-C0CA-49F6-8A9C-E6C0D7C7D895
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37400 0.000166986 7.24848e-05 841.79 841.79 841.79 839.813 839.813 839.813 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 225D94C9-EF5D-43C9-B9FA-12B337620C7A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37500 0.000166976 7.2485e-05 841.77 841.77 841.77 839.811 839.811 839.811 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2600B2C7-9BB5-4EF6-9568-9B9D80F7E844
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37600 0.000166966 7.24852e-05 841.75 841.75 841.75 839.809 839.809 839.809 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DB746D0-7391-47A4-A5BD-047FA9B4050F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37700 0.000166957 7.24854e-05 841.731 841.731 841.731 839.806 839.806 839.806 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8991ECFB-96F2-427E-8FE2-6C4901EC280A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37800 0.000166947 7.24856e-05 841.712 841.712 841.712 839.804 839.804 839.804 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C1F41BF-B673-4E37-92F9-7F4AC45FBD63
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
37900 0.000166938 7.24858e-05 841.693 841.693 841.693 839.802 839.802 839.802 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EA5C95D-80F4-472B-B9B2-C8A98CCF3883
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38000 0.000166929 7.2486e-05 841.674 841.674 841.674 839.8 839.8 839.8 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 966F92C7-5D6F-4B4D-A6AD-A5279C237672
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38100 0.000166921 7.24862e-05 841.656 841.656 841.656 839.798 839.798 839.798 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54927C2C-B167-4825-9A9A-39EAF577AEE4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38200 0.000166912 7.24864e-05 841.638 841.638 841.638 839.796 839.796 839.796 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 500D8393-74AE-4A3F-AFD2-D4CF6C81FB77
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38300 0.000166904 7.24865e-05 841.62 841.62 841.62 839.794 839.794 839.794 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D4D5F67-E1E6-4200-AC5F-E8DE2EC63CA3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38400 0.000166896 7.24867e-05 841.602 841.602 841.602 839.792 839.792 839.792 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2626B6A-08D8-49BC-AC42-BBCEEB7199C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38500 0.000166888 7.24869e-05 841.585 841.585 841.585 839.79 839.79 839.79 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B6E21B4-216F-4D11-9B28-79239E717846
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38600 0.00016688 7.24871e-05 841.568 841.568 841.568 839.788 839.788 839.788 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4279BDD5-231A-4731-8F45-42A73BD419CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38700 0.000166873 7.24873e-05 841.551 841.551 841.551 839.787 839.787 839.787 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 230E8D02-BA56-4581-875F-E35F5E771980
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38800 0.000166865 7.24875e-05 841.534 841.534 841.534 839.785 839.785 839.785 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB1D931C-8E59-4AEE-9551-D23CDD713731
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
38900 0.000166858 7.24876e-05 841.518 841.518 841.518 839.783 839.783 839.783 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74D9AF17-53CC-41D5-BF4D-6ED339E379F2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39000 0.000166851 7.24878e-05 841.502 841.502 841.502 839.781 839.781 839.781 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD369FE9-415A-4C02-9C6C-D91E075C61DE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39100 0.000166844 7.2488e-05 841.486 841.486 841.486 839.779 839.779 839.779 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75DF7C7A-33B2-4D99-A200-7164E3A37E8B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39200 0.000166837 7.24882e-05 841.47 841.47 841.47 839.778 839.778 839.778 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F30BDCC5-B799-4BFF-9989-F9293A2C1435
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39300 0.000166831 7.24883e-05 841.455 841.455 841.455 839.776 839.776 839.776 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3CDBB53-65DE-4B2F-857A-D05EB8620D24
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39400 0.000166824 7.24885e-05 841.439 841.439 841.439 839.774 839.774 839.774 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1857539-3924-4E74-9458-A2B18644EA3A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39500 0.000166818 7.24887e-05 841.424 841.424 841.424 839.772 839.772 839.772 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8A7C4B1-E5DE-4F4B-AC96-E4CCAB28F6CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39600 0.000166811 7.24888e-05 841.409 841.409 841.409 839.771 839.771 839.771 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CF248B2-BCCE-4FA6-ADA4-C75B50C76D1E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39700 0.000166805 7.2489e-05 841.395 841.395 841.395 839.769 839.769 839.769 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D96B888B-316B-4BD2-A153-7E81D4B9D96A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39800 0.000166799 7.24891e-05 841.38 841.38 841.38 839.767 839.767 839.767 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B07726A3-AF36-406B-BA79-D8EFCC440062
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
39900 0.000166794 7.24893e-05 841.366 841.366 841.366 839.766 839.766 839.766 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 361DE757-254B-4F60-8A5D-C965524FC793
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40000 0.000166788 7.24895e-05 841.352 841.352 841.352 839.764 839.764 839.764 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C9B5557-C834-468A-B909-37E49CBE99C6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40100 0.000166782 7.24896e-05 841.338 841.338 841.338 839.763 839.763 839.763 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C26E8385-2B5F-4C79-9FE9-1485B11FBD71
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40200 0.000166777 7.24898e-05 841.325 841.325 841.325 839.761 839.761 839.761 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC18875B-2399-4F0D-A174-3BD3ACD144D9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40300 0.000166771 7.24899e-05 841.311 841.311 841.311 839.76 839.76 839.76 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28A2487C-EAEC-4A0C-B82D-6F6E53A1B479
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40400 0.000166766 7.24901e-05 841.298 841.298 841.298 839.758 839.758 839.758 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F868D64-50CB-4594-8A38-45C5B56BC62D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40500 0.000166761 7.24902e-05 841.284 841.284 841.284 839.757 839.757 839.757 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4035AD2D-83CE-4E5E-BAF3-AAE6B7C82A29
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40600 0.000166756 7.24904e-05 841.271 841.271 841.271 839.755 839.755 839.755 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C41C999-7B97-4CFE-97D0-3F5B6E0CB60D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40700 0.000166751 7.24905e-05 841.259 841.259 841.259 839.754 839.754 839.754 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AE19397-86DB-4572-8E00-3AD09CE496FD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40800 0.000166746 7.24907e-05 841.246 841.246 841.246 839.752 839.752 839.752 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13B7B038-0868-4284-9F21-D98790583026
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
40900 0.000166741 7.24908e-05 841.233 841.233 841.233 839.751 839.751 839.751 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFA5EDA6-7297-4E13-BCB9-0CDC8E1B49BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41000 0.000166737 7.2491e-05 841.221 841.221 841.221 839.749 839.749 839.749 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AAE52BB-4883-41B3-9397-8373296FF9B8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41100 0.000166732 7.24911e-05 841.209 841.209 841.209 839.748 839.748 839.748 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58581888-F123-4EA9-B8E0-16B4EC3CDD54
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41200 0.000166728 7.24913e-05 841.197 841.197 841.197 839.747 839.747 839.747 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50015E27-C85E-49E5-87B3-33558D67288B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41300 0.000166724 7.24914e-05 841.185 841.185 841.185 839.745 839.745 839.745 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCDC70E8-1434-4C3D-BC10-6C0D384BAB88
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41400 0.000166719 7.24916e-05 841.173 841.173 841.173 839.744 839.744 839.744 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB0AED06-C077-4D9F-BCF6-37972F20F560
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41500 0.000166715 7.24917e-05 841.162 841.162 841.162 839.743 839.743 839.743 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E1ECEE3-094C-43BE-8BDB-A210FF8FE23D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41600 0.000166711 7.24918e-05 841.151 841.151 841.151 839.742 839.742 839.742 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D99A435E-0B8E-4AD8-91C0-22BCD75C72EE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41700 0.000166707 7.2492e-05 841.14 841.14 841.14 839.74 839.74 839.74 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E491CA55-8126-45C8-ABB9-BDF638C31007
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41800 0.000166703 7.24921e-05 841.129 841.129 841.129 839.739 839.739 839.739 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E20011F7-EFC1-47A6-90E7-9772A2E9A8CB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
41900 0.000166699 7.24922e-05 841.118 841.118 841.118 839.738 839.738 839.738 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD4107A3-F753-4B30-ABF5-71A6A1014710
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42000 0.000166696 7.24924e-05 841.107 841.107 841.107 839.737 839.737 839.737 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4E71402-A876-4A99-B6AC-43C16F89BEA9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42100 0.000166692 7.24925e-05 841.096 841.096 841.096 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F336630-876D-4DFD-9AA8-6B7ED102DD7E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42200 0.000166688 7.24926e-05 841.086 841.086 841.086 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D200223-4F3B-4949-9F4D-E1B976C04922
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42300 0.000166685 7.24928e-05 841.076 841.076 841.076 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21509696-F0D7-4E4C-97F5-C88CC1538F9C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42400 0.000166681 7.24929e-05 841.065 841.065 841.065 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D9B678F-3611-4066-B2AE-3601348E675A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42500 0.000166678 7.2493e-05 841.055 841.055 841.055 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7616C3F8-221E-4C66-BE2D-0EF8DEB01FE3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42600 0.000166675 7.24931e-05 841.045 841.045 841.045 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D7B5FBC-1025-472C-A80E-92C1ADED9305
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42700 0.000166671 7.24933e-05 841.036 841.036 841.036 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56959105-40AB-41ED-BD6B-65A06E7BC6BA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42800 0.000166668 7.24934e-05 841.026 841.026 841.026 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D82FE19-7AB2-4C17-A562-8B4421956943
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
42900 0.000166665 7.24935e-05 841.016 841.016 841.016 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 692A6B83-CBEC-4899-A47F-7952C51BEA2D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43000 0.000166662 7.24936e-05 841.007 841.007 841.007 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11413A4B-7963-487F-B327-5D35B6F9669C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43100 0.000166659 7.24938e-05 840.998 840.998 840.998 839.724 839.724 839.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 727A6B9A-C716-4E4B-A701-2CBC8CE9EE61
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43200 0.000166656 7.24939e-05 840.988 840.988 840.988 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BDE2F19-0073-4EE0-8830-2704EF412279
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43300 0.000166653 7.2494e-05 840.979 840.979 840.979 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D27BACF-0B06-43A4-A600-E63C9B07BB55
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43400 0.00016665 7.24941e-05 840.97 840.97 840.97 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09100D31-AFA9-41A9-8AEE-4EEA0F4882CA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43500 0.000166647 7.24943e-05 840.962 840.962 840.962 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BF6BA68-5212-4A0D-A2A2-684B4B1B24FA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43600 0.000166645 7.24944e-05 840.953 840.953 840.953 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20EF0113-A99F-4C11-A8B8-D9141E01564D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43700 0.000166642 7.24945e-05 840.944 840.944 840.944 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF408DF-C90B-4383-AB4D-71760A6B658F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43800 0.000166639 7.24946e-05 840.936 840.936 840.936 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F521368-AEF4-481F-ADD4-E99FA573CFA9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
43900 0.000166637 7.24947e-05 840.928 840.928 840.928 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A7A5D53-99FA-4C8C-9C1B-2B691B63514C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44000 0.000166634 7.24948e-05 840.919 840.919 840.919 839.715 839.715 839.715 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1179F2B-B000-4259-9797-70E2A58C6B3F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44100 0.000166632 7.24949e-05 840.911 840.911 840.911 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F89F31D-E62D-4B81-BE08-B0870378939A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44200 0.000166629 7.24951e-05 840.903 840.903 840.903 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE5D3CFC-941C-4229-AA9A-49800EB96569
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44300 0.000166627 7.24952e-05 840.895 840.895 840.895 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8A65298-8A0A-420C-9278-E2366F91DCFF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44400 0.000166625 7.24953e-05 840.887 840.887 840.887 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 344418E2-1855-4FEB-84D9-2DC825DE6C51
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44500 0.000166622 7.24954e-05 840.88 840.88 840.88 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F202FB75-9CBD-46F0-B3EB-F95017F0C6C0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44600 0.00016662 7.24955e-05 840.872 840.872 840.872 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B386240-5CC1-49AD-BCB3-2F87CAADDAB5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44700 0.000166618 7.24956e-05 840.865 840.865 840.865 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 650B321B-72CB-477A-AB9B-B74134252D6F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44800 0.000166616 7.24957e-05 840.857 840.857 840.857 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF58C882-7C40-4C21-A826-8CA495644AFE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
44900 0.000166613 7.24958e-05 840.85 840.85 840.85 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C66A98B8-7E8A-44C2-9A4B-1CC2AF9E0698
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45000 0.000166611 7.24959e-05 840.843 840.843 840.843 839.707 839.707 839.707 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B672F1A-34C3-43F5-9A69-13F8EA743672
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45100 0.000166609 7.2496e-05 840.836 840.836 840.836 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F3F7C59-6F7F-4BA2-A5FB-87D2A7E898DF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45200 0.000166607 7.24961e-05 840.829 840.829 840.829 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 799A7643-B1A4-4CB4-922A-6F116942CAE9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45300 0.000166605 7.24962e-05 840.822 840.822 840.822 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30FBA99D-7BE5-4F26-8F2E-D04D86DDDDB8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45400 0.000166603 7.24963e-05 840.815 840.815 840.815 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27BFF011-F151-4B7A-95D2-E422122300AC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45500 0.000166601 7.24965e-05 840.808 840.808 840.808 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF8D55AE-5372-44D8-8CDE-F9567A91BB6D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45600 0.000166599 7.24966e-05 840.802 840.802 840.802 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA87BE61-5743-4886-B1D6-C5DECAE69BB0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45700 0.000166598 7.24967e-05 840.795 840.795 840.795 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9228D162-C0E1-4BE4-BF46-7379F60DD05A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45800 0.000166596 7.24968e-05 840.789 840.789 840.789 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71B516AC-492A-4801-99FE-BB5459CF0F48
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
45900 0.000166594 7.24969e-05 840.782 840.782 840.782 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A34113A7-3DFA-4F33-A1FF-1AF9B3AC3802
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46000 0.000166592 7.2497e-05 840.776 840.776 840.776 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39E1CD74-51FA-408E-AB1E-D0FEC7189C0F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46100 0.00016659 7.24971e-05 840.77 840.77 840.77 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1451BD5-7ED8-42F8-BE66-07891F41D147
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46200 0.000166589 7.24972e-05 840.764 840.764 840.764 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2863C7E4-894B-4779-8055-1034A30310BD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46300 0.000166587 7.24972e-05 840.758 840.758 840.758 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9EC6AFD-57C2-414F-8E75-073E2219B40B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46400 0.000166585 7.24973e-05 840.752 840.752 840.752 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F060991-7134-4C39-870F-FE7DA75E5DF0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46500 0.000166584 7.24974e-05 840.746 840.746 840.746 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1791235-EE79-4DFA-A89C-A4B6720E0013
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46600 0.000166582 7.24975e-05 840.74 840.74 840.74 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB9F6604-0237-48E8-8944-05B844AD575B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46700 0.00016658 7.24976e-05 840.735 840.735 840.735 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD7B3F18-3B07-434F-A5BB-6CF772808F8D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46800 0.000166579 7.24977e-05 840.729 840.729 840.729 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70A100B7-2BB0-4C4A-BD98-F3727E5FB6FD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
46900 0.000166577 7.24978e-05 840.723 840.723 840.723 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09F7D55D-9D14-44E4-804A-20AC614617F1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47000 0.000166576 7.24979e-05 840.718 840.718 840.718 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9E0F01A-E9C4-4DA4-9484-AD1D4DA6770E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47100 0.000166574 7.2498e-05 840.713 840.713 840.713 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 603503D5-EF9D-40D2-B575-B0A7C0AA94B9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47200 0.000166573 7.24981e-05 840.707 840.707 840.707 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE627F39-5A61-4FF4-AD44-A70B24583C33
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47300 0.000166572 7.24982e-05 840.702 840.702 840.702 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F542DD0-CA1F-4117-973D-3A736FCEBDA2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47400 0.00016657 7.24983e-05 840.697 840.697 840.697 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9196F80A-66EE-4957-B848-D5E91148E3BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47500 0.000166569 7.24984e-05 840.692 840.692 840.692 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F203B95-09C4-4A8D-9E8B-9DD625531129
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47600 0.000166567 7.24985e-05 840.686 840.686 840.686 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A866FF86-1CB4-4AA6-8680-1C1AF3E302E9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47700 0.000166566 7.24986e-05 840.681 840.681 840.681 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AE11104-FF2B-4D27-8A78-4785008ED2BD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47800 0.000166565 7.24986e-05 840.676 840.676 840.676 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0715589-36CF-40ED-BEA1-87BBD0AFF16F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
47900 0.000166563 7.24987e-05 840.671 840.671 840.671 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3EB36C46-BD89-4DEC-904D-CFF7DD22F389
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48000 0.000166562 7.24988e-05 840.667 840.667 840.667 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71B280B8-2E9F-4B3F-AEC2-9F842F667F53
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48100 0.000166561 7.24989e-05 840.662 840.662 840.662 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1E2F78C-A531-4748-91C9-30C7DE819C43
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48200 0.00016656 7.2499e-05 840.657 840.657 840.657 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86388A02-C1E8-4F12-BE8D-451540AAF08A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48300 0.000166558 7.24991e-05 840.652 840.652 840.652 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DB20DD6-0825-4DDA-8632-7C03753732D7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48400 0.000166557 7.24992e-05 840.648 840.648 840.648 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FF1DA80-EA63-47DB-ABCE-99DA5BCF4C76
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48500 0.000166556 7.24993e-05 840.643 840.643 840.643 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69E520E5-5D8B-4141-BBC4-51805F3C6BA7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48600 0.000166555 7.24993e-05 840.639 840.639 840.639 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A630095-5348-4825-9851-C49E61426052
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48700 0.000166553 7.24994e-05 840.634 840.634 840.634 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D8F8785-3803-4701-ABA6-F7B39D37040E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48800 0.000166552 7.24995e-05 840.63 840.63 840.63 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67D66F1D-EC2F-4D06-A306-8E45CE10AC83
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
48900 0.000166551 7.24996e-05 840.625 840.625 840.625 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8C56874-FD25-403A-AE19-F6936CB23F5E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49000 0.00016655 7.24997e-05 840.621 840.621 840.621 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E37742F8-B51E-4A9B-A0EB-6717D3F866C2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49100 0.000166549 7.24998e-05 840.617 840.617 840.617 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49DDA46B-5C10-4272-9B1A-0EA4460667CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49200 0.000166548 7.24998e-05 840.612 840.612 840.612 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F78F9D8-E3B1-4CFB-84BA-26350EF0A8B4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49300 0.000166547 7.24999e-05 840.608 840.608 840.608 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7C137CB-5975-4EC7-922C-7CC8F97AA86C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49400 0.000166546 7.25e-05 840.604 840.604 840.604 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6370BB1-3D6E-46CD-B50E-9A63D390C456
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49500 0.000166545 7.25001e-05 840.6 840.6 840.6 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4325AFA4-91B0-47D5-8647-BDFCB07CD46E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49600 0.000166544 7.25002e-05 840.596 840.596 840.596 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C450A12-5889-43CF-9CB6-F1F72607C95C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49700 0.000166543 7.25002e-05 840.592 840.592 840.592 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00F1C7D4-C33F-4976-950B-F0313573999A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49800 0.000166541 7.25003e-05 840.588 840.588 840.588 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED896D68-348E-422A-87BF-4ED335ADE3BA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
49900 0.00016654 7.25004e-05 840.585 840.585 840.585 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAEA0B24-DD96-4D33-BE26-5F320D98F3C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50000 0.000166539 7.25005e-05 840.581 840.581 840.581 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D72DFDF-3868-4D2A-A84A-6F654718AF07
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50100 0.000166538 7.25006e-05 840.577 840.577 840.577 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49B84923-1710-4224-9DF0-7A793CDE7A01
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50200 0.000166538 7.25006e-05 840.573 840.573 840.573 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 218EDD1E-E381-4A01-9E4F-41EDCBFA9EA4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50300 0.000166537 7.25007e-05 840.57 840.57 840.57 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE09150B-A9E8-4DB3-842A-B8D9582007E1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50400 0.000166536 7.25008e-05 840.566 840.566 840.566 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6131FBE0-CDB8-4BAD-AEED-19690F305FBB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50500 0.000166535 7.25009e-05 840.563 840.563 840.563 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 995494B4-BCDB-471D-929F-87293B52C18D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50600 0.000166534 7.2501e-05 840.559 840.559 840.559 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43CE3190-14BE-4C42-B244-F32697C7256B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50700 0.000166533 7.2501e-05 840.556 840.556 840.556 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D921509-A399-4758-B47C-2C3E72847423
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50800 0.000166532 7.25011e-05 840.552 840.552 840.552 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 033AD848-CBE1-45C5-AB49-D63658F5429A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
50900 0.000166531 7.25012e-05 840.549 840.549 840.549 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9180A19-FCDD-4187-A91F-51C5A36A3617
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51000 0.00016653 7.25013e-05 840.546 840.546 840.546 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B7B6986-BB71-49CC-895A-94627EB4851A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51100 0.000166529 7.25013e-05 840.542 840.542 840.542 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 257570F7-614F-42E2-8DFF-97B0F53668C9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51200 0.000166528 7.25014e-05 840.539 840.539 840.539 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF00F255-F702-45CA-8132-51A707D56E79
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51300 0.000166527 7.25015e-05 840.536 840.536 840.536 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 608D75B0-C93A-49FC-B0BB-AA73C544C0C5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51400 0.000166527 7.25016e-05 840.533 840.533 840.533 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4475325-C847-4EF4-ADE1-108D28A5E777
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51500 0.000166526 7.25016e-05 840.53 840.53 840.53 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30875ACB-DDA5-4B16-88B0-213A96DD6893
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51600 0.000166525 7.25017e-05 840.527 840.527 840.527 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 309B28C2-8A0C-4F20-9726-C6748D5B8436
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51700 0.000166524 7.25018e-05 840.524 840.524 840.524 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2543911B-D73B-413B-8DF6-4CD2B395AE5C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51800 0.000166523 7.25019e-05 840.521 840.521 840.521 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F6CCD2F-0024-492D-AD8E-095112695E5A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
51900 0.000166522 7.25019e-05 840.518 840.518 840.518 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C5146CB-5101-4E4B-AAFD-260DFAFF8B2E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52000 0.000166522 7.2502e-05 840.515 840.515 840.515 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F964A24F-6AC5-488E-867D-A77DC2573EFE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52100 0.000166521 7.25021e-05 840.512 840.512 840.512 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F089E6FF-2BD2-421C-82E6-D79EB38ADB57
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52200 0.00016652 7.25021e-05 840.509 840.509 840.509 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04F55015-1D1B-4AD6-8458-9136D274C4F5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52300 0.000166519 7.25022e-05 840.506 840.506 840.506 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC6F19D4-AF61-40DD-85E4-0973D655492C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52400 0.000166518 7.25023e-05 840.504 840.504 840.504 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7EEC4A8-17BA-445E-BC9E-86A58C97D907
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52500 0.000166518 7.25024e-05 840.501 840.501 840.501 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA0ED88D-2D7E-469F-ABD5-C145FC07BACB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52600 0.000166517 7.25024e-05 840.498 840.498 840.498 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 135879EE-B3F9-464E-8353-4F2996E5A131
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52700 0.000166516 7.25025e-05 840.496 840.496 840.496 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAE42652-19D1-477A-9D45-95215FCCB985
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52800 0.000166515 7.25026e-05 840.493 840.493 840.493 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B202D5BA-033A-43D1-A7A2-C0AA2D1437BA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
52900 0.000166515 7.25026e-05 840.49 840.49 840.49 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 131B40C5-3C51-4A9A-8A31-960F4AB6DEB1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53000 0.000166514 7.25027e-05 840.488 840.488 840.488 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE2BA9A5-9F5D-4D5A-AC51-4A53AB3C6824
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53100 0.000166513 7.25028e-05 840.485 840.485 840.485 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22300B58-F622-4A3A-A302-119246C408B4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53200 0.000166512 7.25028e-05 840.483 840.483 840.483 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D48ECA0-6DF0-4E5B-B8F4-AF1DB252536B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53300 0.000166512 7.25029e-05 840.48 840.48 840.48 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6151C469-F7B2-4701-B2AC-DF4F8AD7CB1F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53400 0.000166511 7.2503e-05 840.478 840.478 840.478 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51268742-9C5E-4AA2-8DE7-5CAB88B9AF30
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53500 0.00016651 7.2503e-05 840.475 840.475 840.475 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89640372-D482-4705-8D41-D71CEEAED458
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53600 0.000166509 7.25031e-05 840.473 840.473 840.473 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69D1B40E-1E0B-43A6-8431-15A9049332BE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53700 0.000166509 7.25032e-05 840.471 840.471 840.471 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2D4E0D2-DC5E-434A-8EE2-785FAAF4EDE5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53800 0.000166508 7.25032e-05 840.468 840.468 840.468 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C6FA828-D4AA-4A16-9EE9-377C98ED0F30
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
53900 0.000166507 7.25033e-05 840.466 840.466 840.466 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B2902A0-CC34-4010-B111-519575B7F1F3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54000 0.000166507 7.25034e-05 840.464 840.464 840.464 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A1CE952-DE15-49BA-B4D6-4DFA070805F9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54100 0.000166506 7.25034e-05 840.461 840.461 840.461 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A73E5C7C-8E77-48D7-A595-ED588EAB320E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54200 0.000166505 7.25035e-05 840.459 840.459 840.459 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 070284F7-2C13-4EE8-AA6F-CD9DEA33F48D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54300 0.000166504 7.25036e-05 840.457 840.457 840.457 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29C9079A-0E48-4170-9460-B6CBC34C0985
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54400 0.000166504 7.25036e-05 840.455 840.455 840.455 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 806FEE4B-41E3-4DB0-A682-6666D74B964A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54500 0.000166503 7.25037e-05 840.453 840.453 840.453 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63DF3719-B045-45DD-8182-D2FF568EED66
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54600 0.000166502 7.25038e-05 840.45 840.45 840.45 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C3CF46B-5232-443F-A70B-6CAEEB84E274
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54700 0.000166502 7.25038e-05 840.448 840.448 840.448 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64948A17-9467-4C07-807D-64567E9F5FBF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54800 0.000166501 7.25039e-05 840.446 840.446 840.446 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AD5FB18-5E83-45B2-9A28-4B04D78642D2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
54900 0.0001665 7.2504e-05 840.444 840.444 840.444 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23E8F86F-15C0-45A6-9A49-7C9FF125B886
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55000 0.0001665 7.2504e-05 840.442 840.442 840.442 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 873BB979-CA16-47DD-95D3-290EF2D92838
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55100 0.000166499 7.25041e-05 840.44 840.44 840.44 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DFC9C3E-638F-4409-B492-D0C54476DDB2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55200 0.000166498 7.25042e-05 840.438 840.438 840.438 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77148C95-CDEB-4CEE-B036-481D3D5C3A9E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55300 0.000166498 7.25042e-05 840.436 840.436 840.436 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54D33226-ACC1-4BF7-89F9-9CADDD9E223C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55400 0.000166497 7.25043e-05 840.434 840.434 840.434 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC0E053E-0325-4FF0-B6DB-4229FD99FC2A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55500 0.000166496 7.25044e-05 840.433 840.433 840.433 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E6FD5DE-B1A6-422A-95BD-3642E6425906
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55600 0.000166496 7.25044e-05 840.431 840.431 840.431 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFD88004-7CE7-4046-B33B-8B63AB4595C0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55700 0.000166495 7.25045e-05 840.429 840.429 840.429 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA03221E-BFA5-4D1A-811B-05F42350D8A8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55800 0.000166495 7.25045e-05 840.427 840.427 840.427 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78E3BC34-43B4-47CE-B8F9-B7FF2886FD79
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
55900 0.000166494 7.25046e-05 840.425 840.425 840.425 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 996FFFB3-27B8-4DE1-A5C6-5524BCE9FA46
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56000 0.000166493 7.25047e-05 840.423 840.423 840.423 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 392DF881-AAC9-46B0-9133-26198683451C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56100 0.000166493 7.25047e-05 840.422 840.422 840.422 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C294E8AD-2FC2-4DA1-8BDD-2F7F6A54D430
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56200 0.000166492 7.25048e-05 840.42 840.42 840.42 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E34E8E8D-4182-4560-8659-3BCAEE2134ED
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56300 0.000166491 7.25049e-05 840.418 840.418 840.418 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 988F730B-FD67-4D59-AAD2-8E7E4D8A1A5D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56400 0.000166491 7.25049e-05 840.417 840.417 840.417 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 340753FC-DA26-4863-A62E-66A87D90F06E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56500 0.00016649 7.2505e-05 840.415 840.415 840.415 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0AE3BDCA-7741-4378-B97E-C379CA2183D6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56600 0.00016649 7.2505e-05 840.413 840.413 840.413 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F6F3BC0-2941-4741-BCE4-A7EEC44E71C5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56700 0.000166489 7.25051e-05 840.412 840.412 840.412 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 571F87A5-46DB-4380-AD46-18476C62D293
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56800 0.000166488 7.25052e-05 840.41 840.41 840.41 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A1D01F0-4D96-4A28-92B8-9D4E258E2B7F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
56900 0.000166488 7.25052e-05 840.409 840.409 840.409 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF4C9082-39B6-429C-B50A-0F168ACB78B0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57000 0.000166487 7.25053e-05 840.407 840.407 840.407 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7905E867-2645-4FEA-831E-67C503B5CC8A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57100 0.000166487 7.25053e-05 840.405 840.405 840.405 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31F7B054-941D-4123-9C10-FBBFCA42B73E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57200 0.000166486 7.25054e-05 840.404 840.404 840.404 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA7680CF-0528-4C9D-BB4E-031DDE5F7EBE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57300 0.000166485 7.25055e-05 840.402 840.402 840.402 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E185322-1458-40AC-A25B-401D7C0E5A9D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57400 0.000166485 7.25055e-05 840.401 840.401 840.401 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C6D47F1-3851-4063-AC02-6255CC647FF9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57500 0.000166484 7.25056e-05 840.4 840.4 840.4 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA917260-DF22-4465-A5E3-E2D98C0DF21D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57600 0.000166484 7.25056e-05 840.398 840.398 840.398 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A34898B4-B212-4EE4-B211-176B5A7D7FFA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57700 0.000166483 7.25057e-05 840.397 840.397 840.397 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F637D3B-B22D-4677-AD3A-009584A031C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57800 0.000166482 7.25058e-05 840.395 840.395 840.395 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8652A5C3-FBA9-4C4F-A294-AB4DEBB2F66F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
57900 0.000166482 7.25058e-05 840.394 840.394 840.394 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 009B50AA-46BA-4A34-899C-D8C6F6F4529C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58000 0.000166481 7.25059e-05 840.392 840.392 840.392 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DA257F5-F001-4DF2-A291-9403B8264054
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58100 0.000166481 7.25059e-05 840.391 840.391 840.391 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD06BC9D-434C-4104-96DB-ED691D016CA5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58200 0.00016648 7.2506e-05 840.39 840.39 840.39 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38EBA117-F432-4A3A-8133-47ACAEF81156
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58300 0.000166479 7.25061e-05 840.388 840.388 840.388 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCAFD0F9-758B-4D68-8BAC-DD653CAA7DAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58400 0.000166479 7.25061e-05 840.387 840.387 840.387 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4F129DA-635A-4088-9975-E396790C3F39
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58500 0.000166478 7.25062e-05 840.386 840.386 840.386 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A828E82F-325E-4BEB-B759-B1F27B576E0E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58600 0.000166478 7.25062e-05 840.385 840.385 840.385 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9A4CE05-1F18-4CCB-910B-4EB19AA96DAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58700 0.000166477 7.25063e-05 840.383 840.383 840.383 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADDBDD82-D8AF-4E4D-AC24-4D9B69FE4C3C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58800 0.000166476 7.25063e-05 840.382 840.382 840.382 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A52368D-823B-4A69-BA8F-96B9A278A5C4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
58900 0.000166476 7.25064e-05 840.381 840.381 840.381 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9932D54A-1961-4E8F-934C-218013C4C34A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59000 0.000166475 7.25065e-05 840.38 840.38 840.38 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02C3426F-D250-4584-9F90-888694A6B087
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59100 0.000166475 7.25065e-05 840.378 840.378 840.378 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC1DE594-8767-4C62-A2E9-9DF43D9102C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59200 0.000166474 7.25066e-05 840.377 840.377 840.377 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F9A638E-A424-49CA-96BF-53D1402CFE4E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59300 0.000166474 7.25066e-05 840.376 840.376 840.376 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3604801-813A-4283-AF5B-9BBB1302904E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59400 0.000166473 7.25067e-05 840.375 840.375 840.375 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E2E6909-EA88-4E20-942A-9B2203D65642
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59500 0.000166472 7.25067e-05 840.374 840.374 840.374 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A574F9F7-9A7B-424F-87C6-C5036139A239
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59600 0.000166472 7.25068e-05 840.372 840.372 840.372 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D6F2907-FFD3-404F-9387-AAE0EE7246C4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59700 0.000166471 7.25069e-05 840.371 840.371 840.371 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DD67A0D-10E8-481F-BEBB-71401B7E7E4E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59800 0.000166471 7.25069e-05 840.37 840.37 840.37 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E950FF25-501F-4854-8E7C-C30327199253
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
59900 0.00016647 7.2507e-05 840.369 840.369 840.369 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1585BD45-3F66-45AC-A5EB-D61E352B9FFC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60000 0.00016647 7.2507e-05 840.368 840.368 840.368 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C873C072-E4D0-4755-ABA9-114B8B457AA2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60100 0.000166469 7.25071e-05 840.367 840.367 840.367 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88D1DB10-BA93-4333-A3B9-FA6B73EB8DCE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60200 0.000166469 7.25071e-05 840.366 840.366 840.366 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22B0C4E3-5A1C-4357-AF71-31F3F5C154FA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60300 0.000166468 7.25072e-05 840.365 840.365 840.365 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0052E32-0DFA-403D-BED7-EA2C09D72E4E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60400 0.000166467 7.25073e-05 840.364 840.364 840.364 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 720C5BC4-92E1-4A34-A720-513C2C07B2E8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60500 0.000166467 7.25073e-05 840.363 840.363 840.363 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F28A69E-B2C3-488B-8F87-CA07D626E8D6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60600 0.000166466 7.25074e-05 840.362 840.362 840.362 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEC2DC41-E2F8-4406-9BFB-0CED2D9008CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60700 0.000166466 7.25074e-05 840.361 840.361 840.361 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F10CB955-21C5-44FE-BE27-102DD8789E11
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60800 0.000166465 7.25075e-05 840.36 840.36 840.36 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FD63D74-FEAE-42C4-9097-0E7792A3A8BE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
60900 0.000166465 7.25075e-05 840.359 840.359 840.359 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76224B81-0BCB-48D0-A18C-D37C0B56A0CC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61000 0.000166464 7.25076e-05 840.358 840.358 840.358 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6193ED0C-7632-4631-A1A8-4729B04C5087
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61100 0.000166464 7.25076e-05 840.357 840.357 840.357 839.666 839.666 839.666 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C04820A-CBBA-49AC-8160-84A7E95D840D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61200 0.000166463 7.25077e-05 840.356 840.356 840.356 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72EAEE41-BBE0-482B-A772-3D66142C99B1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61300 0.000166462 7.25078e-05 840.355 840.355 840.355 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3559141E-037D-4960-8BE3-F39AAF102507
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61400 0.000166462 7.25078e-05 840.354 840.354 840.354 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9635699-56E6-48E4-BE65-43A0E8F73729
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61500 0.000166461 7.25079e-05 840.353 840.353 840.353 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8C0536E-BF3A-453F-97AD-C84AE215AC9C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61600 0.000166461 7.25079e-05 840.352 840.352 840.352 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68AA4203-05F6-4836-B608-14941E9A011D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61700 0.00016646 7.2508e-05 840.352 840.352 840.352 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB7ADEF9-A3A4-4614-8DC6-5ADD09898C6E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61800 0.00016646 7.2508e-05 840.351 840.351 840.351 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E8A1B82-9FE2-4938-A676-E6A8E2C50C34
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
61900 0.000166459 7.25081e-05 840.35 840.35 840.35 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CFAF8DF-CECA-479B-8FC6-F23B2CBA04F5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62000 0.000166459 7.25081e-05 840.349 840.349 840.349 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D27FE66-1AEF-4589-901A-3B6CE40D2E67
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62100 0.000166458 7.25082e-05 840.348 840.348 840.348 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4B6EC68-B1B6-4C75-A8B1-917091884206
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62200 0.000166458 7.25082e-05 840.347 840.347 840.347 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6F12BAC-B24F-4999-95FC-6684F2F5C45B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62300 0.000166457 7.25083e-05 840.347 840.347 840.347 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AE8DB83-D73B-410C-995F-4BA9E42D9435
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62400 0.000166456 7.25083e-05 840.346 840.346 840.346 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 624449AB-7BF1-4AD4-AA95-C6FCA5A72D9C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62500 0.000166456 7.25084e-05 840.345 840.345 840.345 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE147467-DD33-4997-900B-3334C6885846
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62600 0.000166455 7.25085e-05 840.344 840.344 840.344 839.667 839.667 839.667 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB87216D-7FD2-4F37-818D-C0189D51F5EE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62700 0.000166455 7.25085e-05 840.343 840.343 840.343 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2370B74B-4947-41DD-85AB-F8F09D77AC82
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62800 0.000166454 7.25086e-05 840.343 840.343 840.343 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14D6E90C-02AC-4D48-A758-A839ACB31DF0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
62900 0.000166454 7.25086e-05 840.342 840.342 840.342 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3E47916-626D-4B44-B2CF-F0A0366D39B6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63000 0.000166453 7.25087e-05 840.341 840.341 840.341 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4439482-FB57-4776-90C4-15F5C0CA9EA4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63100 0.000166453 7.25087e-05 840.34 840.34 840.34 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60DCE136-8094-4527-9AB7-E37DD9E26EA6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63200 0.000166452 7.25088e-05 840.34 840.34 840.34 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F076739-FF02-4731-BED7-E553EE45AC34
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63300 0.000166452 7.25088e-05 840.339 840.339 840.339 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F3F0D21-7183-4866-A7B6-06249FBF384A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63400 0.000166451 7.25089e-05 840.338 840.338 840.338 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B50CEDB-205D-4F54-9649-C82FC135625B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63500 0.000166451 7.25089e-05 840.338 840.338 840.338 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CC04E16-1635-4F2A-B0E3-2414FF02CDDC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63600 0.00016645 7.2509e-05 840.337 840.337 840.337 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16230FD7-57A6-447E-9338-167B263264D4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63700 0.000166449 7.2509e-05 840.336 840.336 840.336 839.668 839.668 839.668 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9708980-4873-4519-B48D-BBA6944B1B02
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63800 0.000166449 7.25091e-05 840.336 840.336 840.336 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32D751E2-7F5D-44F0-9511-711D64206E62
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
63900 0.000166448 7.25091e-05 840.335 840.335 840.335 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54F93684-AF09-4991-8A55-3C06FC395914
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64000 0.000166448 7.25092e-05 840.334 840.334 840.334 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B577369-BFC0-43D9-AABB-D974E1B5BE46
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64100 0.000166447 7.25092e-05 840.334 840.334 840.334 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BA56422-FC89-4264-A662-FA205844B085
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64200 0.000166447 7.25093e-05 840.333 840.333 840.333 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 235EFDF4-557A-4E8A-972D-25C0D39E664A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64300 0.000166446 7.25093e-05 840.332 840.332 840.332 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9035BDE-2BDA-49F3-83EE-B0E6793F71B9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64400 0.000166446 7.25094e-05 840.332 840.332 840.332 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84B71FFB-7F05-4B8B-AA8A-723BFEA00229
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64500 0.000166445 7.25095e-05 840.331 840.331 840.331 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CC7656A-5FFF-4BE9-8071-0D15884E2070
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64600 0.000166445 7.25095e-05 840.331 840.331 840.331 839.669 839.669 839.669 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18D26484-4E69-44D1-8FB8-EA38B98CF34C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64700 0.000166444 7.25096e-05 840.33 840.33 840.33 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C813F6C1-A229-432D-B4E4-3A5822D3AD41
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64800 0.000166444 7.25096e-05 840.329 840.329 840.329 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEBD3CDF-F2AC-4A42-994D-AF478A67542C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
64900 0.000166443 7.25097e-05 840.329 840.329 840.329 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F92AEDD7-780D-4F02-A375-9B891F443E50
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65000 0.000166443 7.25097e-05 840.328 840.328 840.328 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 836228B0-6A76-4757-9283-6A1B4524F86E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65100 0.000166442 7.25098e-05 840.328 840.328 840.328 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD6C1EA9-3A23-4923-BADB-BECA654562C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65200 0.000166442 7.25098e-05 840.327 840.327 840.327 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AAAD21F-1752-4784-876C-6D92A48677C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65300 0.000166441 7.25099e-05 840.327 840.327 840.327 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7068778-30C0-4900-B98E-85E94979B1FA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65400 0.00016644 7.25099e-05 840.326 840.326 840.326 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ABB9147-D4EF-4FFB-9661-2B9EF3ABC974
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65500 0.00016644 7.251e-05 840.326 840.326 840.326 839.67 839.67 839.67 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 731889B9-5758-40B9-9062-EB4D0E1C4DD4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65600 0.000166439 7.251e-05 840.325 840.325 840.325 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3456F33-998A-472A-8BAD-8E42853629EC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65700 0.000166439 7.25101e-05 840.325 840.325 840.325 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 630310F8-1075-4035-B95B-3E30006B4317
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65800 0.000166438 7.25101e-05 840.324 840.324 840.324 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBBA3494-86BC-4F83-8B09-6C63AB5E70A8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
65900 0.000166438 7.25102e-05 840.324 840.324 840.324 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B3AF1CC-1A44-46B0-BE56-CDEB31CE2A7A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66000 0.000166437 7.25102e-05 840.323 840.323 840.323 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDD13D85-FF1F-4AA7-866D-5DE35E7768D3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66100 0.000166437 7.25103e-05 840.323 840.323 840.323 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA351AB2-C238-4573-A44B-FDFA712891F2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66200 0.000166436 7.25103e-05 840.322 840.322 840.322 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA8A41DB-364C-4A10-B36F-734FA2960EF4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66300 0.000166436 7.25104e-05 840.322 840.322 840.322 839.671 839.671 839.671 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDB55C28-4AB8-44CB-A38D-5C67ED64D095
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66400 0.000166435 7.25104e-05 840.321 840.321 840.321 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A294386-1417-45A3-ABF0-633A39DD9EDA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66500 0.000166435 7.25105e-05 840.321 840.321 840.321 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC042732-8689-4942-9727-0F680AE1C37D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66600 0.000166434 7.25105e-05 840.32 840.32 840.32 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B777A924-A67C-42B2-93F2-8F712965F045
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66700 0.000166434 7.25106e-05 840.32 840.32 840.32 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F95B758A-DB4C-4D6B-9B0B-BBA9EDE64AE7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66800 0.000166433 7.25106e-05 840.319 840.319 840.319 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF2FF557-0AB5-4A61-A7DB-B64D30FFC661
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
66900 0.000166433 7.25107e-05 840.319 840.319 840.319 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C53B0C34-EA9F-4A7C-8CEF-5ED30E378C9E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67000 0.000166432 7.25107e-05 840.318 840.318 840.318 839.672 839.672 839.672 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E387B8DF-BFA4-40CB-AEA3-A4F96C48A3FA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67100 0.000166432 7.25108e-05 840.318 840.318 840.318 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18AEE746-74EA-42FF-9E7B-510EFC646E67
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67200 0.000166431 7.25108e-05 840.318 840.318 840.318 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D34F45DF-EC65-4D18-8A02-7C96DBD30E2B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67300 0.000166431 7.25109e-05 840.317 840.317 840.317 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9549DE21-0CBB-40CC-823A-FAC37A7C5617
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67400 0.00016643 7.25109e-05 840.317 840.317 840.317 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08E9F30B-726D-4FF3-855F-96B539834B2D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67500 0.00016643 7.2511e-05 840.316 840.316 840.316 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D40AB017-8B94-4E8B-A09D-B7F8E5ADC754
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67600 0.000166429 7.2511e-05 840.316 840.316 840.316 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6616FAE-8E54-498D-B000-38CB91CFD12A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67700 0.000166428 7.25111e-05 840.316 840.316 840.316 839.673 839.673 839.673 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99566942-E844-4112-B9DD-A4E8B350C3C7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67800 0.000166428 7.25111e-05 840.315 840.315 840.315 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 014722AA-7FFC-42D6-9C3D-A1FD99C4C9AE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
67900 0.000166427 7.25112e-05 840.315 840.315 840.315 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C64A324-F39A-42E1-9E4B-C7A6E9289E1F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68000 0.000166427 7.25112e-05 840.314 840.314 840.314 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EE2FDD8-5FF8-4E0F-843C-96DA0E503410
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68100 0.000166426 7.25113e-05 840.314 840.314 840.314 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B96808DB-3354-4D53-AB96-F6B46B270FAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68200 0.000166426 7.25113e-05 840.314 840.314 840.314 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 474A49AB-5B91-4FD9-8553-06045BFCE79C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68300 0.000166425 7.25114e-05 840.313 840.313 840.313 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45C8750F-2AB5-403B-8F85-AC8ADFFD8319
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68400 0.000166425 7.25114e-05 840.313 840.313 840.313 839.674 839.674 839.674 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 157A81E9-118A-4A29-A332-426CD93BB07E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68500 0.000166424 7.25115e-05 840.313 840.313 840.313 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50DE9EBB-83E7-4AE1-99B6-C42D4081F154
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68600 0.000166424 7.25115e-05 840.312 840.312 840.312 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 947BE6E3-7528-423B-A11B-A733187660EC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68700 0.000166423 7.25116e-05 840.312 840.312 840.312 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1925DA83-5168-4819-862F-7DF35BE3AB61
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68800 0.000166423 7.25116e-05 840.312 840.312 840.312 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84E3BAB7-EDEA-48C5-A064-A10280EB2EFA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
68900 0.000166422 7.25117e-05 840.311 840.311 840.311 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 392704FF-7EAD-4373-B663-6A297C27660F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69000 0.000166422 7.25117e-05 840.311 840.311 840.311 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5308407E-1AA8-4512-968F-30518F12F7B0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69100 0.000166421 7.25118e-05 840.311 840.311 840.311 839.675 839.675 839.675 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ECCF6D8-2CB7-494B-B3CF-80E6687DAC08
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69200 0.000166421 7.25118e-05 840.31 840.31 840.31 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38625738-2F6A-48A7-8A25-44D9EE2F1DEB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69300 0.00016642 7.25119e-05 840.31 840.31 840.31 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9127E0E3-91A3-45C9-A99A-03125B95B17B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69400 0.00016642 7.25119e-05 840.31 840.31 840.31 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1514BE00-3C8C-4003-A72D-23DD7ADF2374
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69500 0.000166419 7.2512e-05 840.31 840.31 840.31 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ED8B6FF-9A76-42BD-962B-E4A8FDB03A87
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69600 0.000166419 7.2512e-05 840.309 840.309 840.309 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F22BC3A6-8F89-4175-B80F-DD3DCD6BAA3F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69700 0.000166418 7.25121e-05 840.309 840.309 840.309 839.676 839.676 839.676 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CC8C97F-2605-4D71-A2A8-2DEAE3508794
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69800 0.000166418 7.25121e-05 840.309 840.309 840.309 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9F1D015-A5F5-4D6E-B188-DBB32FB3C7E8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
69900 0.000166417 7.25122e-05 840.308 840.308 840.308 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21DE847B-98EE-4471-87D8-DF3389FF6FA8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70000 0.000166417 7.25122e-05 840.308 840.308 840.308 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A42143BA-31AD-410A-AD84-45D14E28740B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70100 0.000166416 7.25123e-05 840.308 840.308 840.308 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8CC96B7-FCD8-49CD-B653-B48D6AF3F033
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70200 0.000166416 7.25123e-05 840.308 840.308 840.308 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5216B266-58B4-45CD-A18A-ADC8DDD078A9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70300 0.000166415 7.25124e-05 840.307 840.307 840.307 839.677 839.677 839.677 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FD1D9CB-3B31-4B4F-A480-CCBB164BF040
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70400 0.000166415 7.25124e-05 840.307 840.307 840.307 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A2F5AD0-F350-4031-A2F8-36B012C6006F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70500 0.000166414 7.25125e-05 840.307 840.307 840.307 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A24BE15-2592-40E8-9EA3-03E2A482F80B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70600 0.000166414 7.25125e-05 840.307 840.307 840.307 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00D7BC1B-6AB1-4D15-BBB6-0804AD9112B2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70700 0.000166413 7.25126e-05 840.306 840.306 840.306 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F44DFAC0-A27D-428F-AC11-4A24D38E47B3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70800 0.000166413 7.25126e-05 840.306 840.306 840.306 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 185E60D3-0F8A-4BCA-A6DC-8E1ABE2AC0D0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
70900 0.000166412 7.25127e-05 840.306 840.306 840.306 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58593142-A646-45CF-BAF2-74912CE0A35E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71000 0.000166412 7.25127e-05 840.306 840.306 840.306 839.678 839.678 839.678 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E71EF2C-4C93-4F5F-BD4E-EE4DA0980529
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71100 0.000166411 7.25127e-05 840.305 840.305 840.305 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDB10B72-B8FE-401B-B7FB-60FC1C21C39A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71200 0.000166411 7.25128e-05 840.305 840.305 840.305 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02B99871-4B02-4FEB-B44A-6449DA2DB557
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71300 0.00016641 7.25128e-05 840.305 840.305 840.305 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89E0A839-9BE4-47E9-B152-1C82C8EC9C0A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71400 0.00016641 7.25129e-05 840.305 840.305 840.305 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FEBF1F1-A699-4AE6-9ABF-11DEA1C88683
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71500 0.000166409 7.25129e-05 840.305 840.305 840.305 839.679 839.679 839.679 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2C7A2F7-1519-4E0E-B0A6-8115DB043FDE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71600 0.000166409 7.2513e-05 840.304 840.304 840.304 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F502D35-06E2-441A-ABD4-B2D6BA76E29A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71700 0.000166408 7.2513e-05 840.304 840.304 840.304 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F4BFFCF-3EC4-4E79-B02F-109A425E3DC0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71800 0.000166408 7.25131e-05 840.304 840.304 840.304 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E25B2D3F-E698-49E1-B690-5E7732A91217
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
71900 0.000166407 7.25131e-05 840.304 840.304 840.304 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F86CA1B-19A0-4648-8034-8D9BC725B7EE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72000 0.000166407 7.25132e-05 840.303 840.303 840.303 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FD4C213-C86F-4BFD-A552-35A91957245B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72100 0.000166406 7.25132e-05 840.303 840.303 840.303 839.68 839.68 839.68 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B2E6716-0FE9-4F96-96CB-C391424C1382
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72200 0.000166405 7.25133e-05 840.303 840.303 840.303 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2950A360-7C07-4FC7-A51B-5EFD806C7CEE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72300 0.000166405 7.25133e-05 840.303 840.303 840.303 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41B85DCF-E3D4-49A1-B2F0-8E4B5DA0348F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72400 0.000166404 7.25134e-05 840.303 840.303 840.303 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C3E9FF7-F379-4D2B-B7A9-14D856B1436E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72500 0.000166404 7.25134e-05 840.303 840.303 840.303 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FA5498E-F686-4D88-B45B-9175C0722522
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72600 0.000166403 7.25135e-05 840.302 840.302 840.302 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF4671C3-2012-4011-ABA5-7AB5B9C8C705
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72700 0.000166403 7.25135e-05 840.302 840.302 840.302 839.681 839.681 839.681 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 412872E5-BCE5-41A5-B227-33970E1DCC26
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72800 0.000166402 7.25136e-05 840.302 840.302 840.302 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95E1A2FC-8B48-4207-B11B-47A30E03A2A4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
72900 0.000166402 7.25136e-05 840.302 840.302 840.302 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD77F82A-E4AE-4AC5-BB87-B9ECFC0A70D8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73000 0.000166401 7.25137e-05 840.302 840.302 840.302 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1B7A27B-1280-4069-BBEC-B90E8D75AB0F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73100 0.000166401 7.25137e-05 840.302 840.302 840.302 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10E2D642-A6CD-4007-BC48-288A8738FF72
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73200 0.0001664 7.25138e-05 840.301 840.301 840.301 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE1F7218-3ABF-47BB-B3AD-2A0FDB09EEA8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73300 0.0001664 7.25138e-05 840.301 840.301 840.301 839.682 839.682 839.682 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77AC754C-B37D-4EBB-BE64-6FC351EF82C4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73400 0.000166399 7.25139e-05 840.301 840.301 840.301 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71D59136-7697-4BB8-A24A-7CD90E0E317B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73500 0.000166399 7.25139e-05 840.301 840.301 840.301 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 055C1DDB-BFAC-461A-A659-D59EAE96C9C0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73600 0.000166398 7.2514e-05 840.301 840.301 840.301 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1CA1AD3-346F-483F-91BE-F662237300F9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73700 0.000166398 7.2514e-05 840.301 840.301 840.301 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 431D0234-8AC6-4A38-85B5-7A98209676F6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73800 0.000166397 7.2514e-05 840.3 840.3 840.3 839.683 839.683 839.683 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 925F4302-EB2F-4516-84B8-2B692DDC2750
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
73900 0.000166397 7.25141e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0926BBD-84DC-4B4C-ADA8-631B6F1939F3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74000 0.000166396 7.25141e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24C2F302-829A-4BB4-A1A8-3910ED48365D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74100 0.000166396 7.25142e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDB6230C-59F5-40BF-BC23-506BD2FB65D8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74200 0.000166395 7.25142e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67C6C04F-8F10-4C3C-A795-E7EBB717D5B8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74300 0.000166395 7.25143e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FBB585E-959F-426E-8F23-992A17FAA112
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74400 0.000166394 7.25143e-05 840.3 840.3 840.3 839.684 839.684 839.684 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEFEC61C-AB26-4BB4-B8AA-D1DEEC34CED9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74500 0.000166394 7.25144e-05 840.3 840.3 840.3 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42C05E7F-3972-47C9-928C-E2D0CA0034F2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74600 0.000166393 7.25144e-05 840.299 840.299 840.299 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 461289C8-FE77-43B9-BB34-35EAECEBDB22
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74700 0.000166393 7.25145e-05 840.299 840.299 840.299 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5D1A0A2-0595-457E-BC9A-57C320627067
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74800 0.000166392 7.25145e-05 840.299 840.299 840.299 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5003D926-CB63-4959-A87C-A0C689C95FE9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
74900 0.000166392 7.25146e-05 840.299 840.299 840.299 839.685 839.685 839.685 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 225BD0F1-E678-4D46-9F6C-1A851AC8A3F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75000 0.000166392 7.25146e-05 840.299 840.299 840.299 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02F2AB12-33B0-4364-A55B-E52FF6FEA6F4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75100 0.000166391 7.25147e-05 840.299 840.299 840.299 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20B0CF0F-7E89-462F-B116-0C654700AEBE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75200 0.000166391 7.25147e-05 840.299 840.299 840.299 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 533D7D11-4CC8-449C-928A-504398886425
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75300 0.00016639 7.25148e-05 840.299 840.299 840.299 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0CA1640-FBBE-4E3B-9970-4FD130B7A988
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75400 0.00016639 7.25148e-05 840.299 840.299 840.299 839.686 839.686 839.686 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11069216-CB98-4F77-9707-5B5F8B006582
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75500 0.000166389 7.25149e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FA3CEF0-3DEF-4496-8371-190D6C330C4F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75600 0.000166389 7.25149e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F977FBDC-1B86-4844-B19E-F7DCB7ABB390
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75700 0.000166388 7.2515e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B59A3D74-C13D-4293-80AA-A02559E09F3F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75800 0.000166388 7.2515e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83A1DBEF-D17C-4280-8B16-6EF56E20038C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
75900 0.000166387 7.2515e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFF7B159-5A4B-4D6A-B470-E7F4234B071E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76000 0.000166387 7.25151e-05 840.298 840.298 840.298 839.687 839.687 839.687 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 220F78C1-E5AE-4A8A-BD4A-A6B35DC6CA68
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76100 0.000166386 7.25151e-05 840.298 840.298 840.298 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F87E3E98-2067-4C22-9529-0AAC24400393
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76200 0.000166386 7.25152e-05 840.298 840.298 840.298 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0922798D-C920-46F7-B886-7343FA5D9DF7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76300 0.000166385 7.25152e-05 840.298 840.298 840.298 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51378295-D575-4C7E-A26B-B69D5D91E4D9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76400 0.000166385 7.25153e-05 840.298 840.298 840.298 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C0C195B-BFE6-4853-9431-388863FC6C3C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76500 0.000166384 7.25153e-05 840.298 840.298 840.298 839.688 839.688 839.688 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC0E8DE7-5F8A-4CA8-A5ED-E1EA6CE69610
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76600 0.000166384 7.25154e-05 840.298 840.298 840.298 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0931BAD0-838F-470F-B8DF-96D365EDCB40
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76700 0.000166383 7.25154e-05 840.297 840.297 840.297 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54F412F3-C904-47BF-8D98-331EE7DF47AA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76800 0.000166383 7.25155e-05 840.297 840.297 840.297 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B72552C-3DB1-4858-A3C8-6A97DB5F7DBE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
76900 0.000166382 7.25155e-05 840.297 840.297 840.297 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8087BDA9-9D83-43AF-94B2-D55F205E9891
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77000 0.000166382 7.25156e-05 840.297 840.297 840.297 839.689 839.689 839.689 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31A51DCD-81AC-44B3-8201-8C22DE4EF265
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77100 0.000166381 7.25156e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E9E828C-289E-471A-B9C1-89BFE684C62C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77200 0.000166381 7.25157e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 838A4060-F7A8-42A1-B6DF-9BB31ED5CB5D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77300 0.00016638 7.25157e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14DA4E3C-8B4B-41C9-884B-7D118B14DA65
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77400 0.00016638 7.25158e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87C12999-A530-42E8-B9E0-4B98595192AC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77500 0.000166379 7.25158e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 700AF80E-F970-4610-B4D1-C1566A957F25
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77600 0.000166379 7.25159e-05 840.297 840.297 840.297 839.69 839.69 839.69 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 344C89D7-8765-40F9-A6D4-F5709A7956BB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77700 0.000166378 7.25159e-05 840.297 840.297 840.297 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80BCAD8F-32FF-4FBD-94F3-3BB407216BD8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77800 0.000166378 7.25159e-05 840.297 840.297 840.297 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E80BC7E5-8233-469D-9679-76B617F3D397
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
77900 0.000166377 7.2516e-05 840.297 840.297 840.297 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5DD074E-4C8F-4CF6-BFA0-45235914E141
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78000 0.000166377 7.2516e-05 840.297 840.297 840.297 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A5B7EDB-03BB-445D-8A02-BBF37D9FDDA9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78100 0.000166376 7.25161e-05 840.297 840.297 840.297 839.691 839.691 839.691 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FAED829-0314-431A-9EE5-E8BFAA0DC8FF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78200 0.000166376 7.25161e-05 840.297 840.297 840.297 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 461690C6-B9B0-4891-A4B3-1816DF1B0C2B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78300 0.000166375 7.25162e-05 840.297 840.297 840.297 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACE5BEDE-B92A-4C1F-BD57-1964DB905B07
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78400 0.000166375 7.25162e-05 840.296 840.296 840.296 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7269A3A2-4CF6-4255-B596-FFBBD564027A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78500 0.000166374 7.25163e-05 840.296 840.296 840.296 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EE11D7E-F249-4443-9B4F-4E0B3973C0AE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78600 0.000166374 7.25163e-05 840.296 840.296 840.296 839.692 839.692 839.692 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6463585-2456-4BFB-B9E9-69821CA64392
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78700 0.000166373 7.25164e-05 840.296 840.296 840.296 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 815D7EBB-2E12-46DF-A94F-5F1A73F9A6DB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78800 0.000166373 7.25164e-05 840.296 840.296 840.296 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A86FFD4-FD0A-4C02-91E2-D22CFDCC0A21
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
78900 0.000166372 7.25165e-05 840.296 840.296 840.296 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60AC07A1-ED53-494D-8E24-3695ECD51DF7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79000 0.000166372 7.25165e-05 840.296 840.296 840.296 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0592A27C-2DB8-4CA4-A7BF-CF9EA41C3007
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79100 0.000166371 7.25166e-05 840.296 840.296 840.296 839.693 839.693 839.693 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 577E4A03-B608-48C3-B102-62ED41BA610C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79200 0.000166371 7.25166e-05 840.296 840.296 840.296 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 677E15F1-863A-4758-B7A8-313F8CE7D337
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79300 0.000166371 7.25167e-05 840.296 840.296 840.296 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC7536DB-AFDD-42D9-B07C-00B9CE8A9CE3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79400 0.00016637 7.25167e-05 840.296 840.296 840.296 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF69FCDE-6053-4709-A0A3-02A717CA4D34
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79500 0.00016637 7.25167e-05 840.296 840.296 840.296 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0F8ED94-D867-4759-A659-F4B2D5D68C97
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79600 0.000166369 7.25168e-05 840.296 840.296 840.296 839.694 839.694 839.694 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89A16082-4838-430D-BED5-40188F5F5ED6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79700 0.000166369 7.25168e-05 840.296 840.296 840.296 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 787EDB32-5688-4F9F-89A8-CEB684DE7C30
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79800 0.000166368 7.25169e-05 840.296 840.296 840.296 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17BCC7B8-8639-4B72-81B9-68AEC03DA921
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
79900 0.000166368 7.25169e-05 840.296 840.296 840.296 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEF2431B-B344-45D3-B82E-9E76B9645749
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80000 0.000166367 7.2517e-05 840.296 840.296 840.296 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 301CBB3E-C2BF-4A39-9710-436B551D7603
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80100 0.000166367 7.2517e-05 840.296 840.296 840.296 839.695 839.695 839.695 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E514A19A-DBF9-4681-8D0F-FFE42E33287F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80200 0.000166366 7.25171e-05 840.296 840.296 840.296 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0141A50C-2F90-4E54-A148-55861AEF4C63
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80300 0.000166366 7.25171e-05 840.296 840.296 840.296 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B0F0CA3-82FA-4839-A411-A6AD5E03417A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80400 0.000166365 7.25172e-05 840.296 840.296 840.296 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5ADF03D-4EA7-42CB-AE59-FF3513D78B9D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80500 0.000166365 7.25172e-05 840.296 840.296 840.296 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C70A9B29-C2E5-4577-AEFF-EC6A51EEC3F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80600 0.000166364 7.25173e-05 840.296 840.296 840.296 839.696 839.696 839.696 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 283B5D0D-7BEC-450B-AAA1-AD30D0080022
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80700 0.000166364 7.25173e-05 840.296 840.296 840.296 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69D25A68-8936-4852-8A2C-6157D9E33B4E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80800 0.000166363 7.25174e-05 840.296 840.296 840.296 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB0B27D2-95B4-4C64-B95A-E34A3FE26D3E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
80900 0.000166363 7.25174e-05 840.296 840.296 840.296 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D72D8A3B-4C26-4387-8E4A-59604C6A8B8A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81000 0.000166362 7.25175e-05 840.296 840.296 840.296 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8FCF858-D3A2-4A7D-932B-C0EFF9A75761
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81100 0.000166362 7.25175e-05 840.296 840.296 840.296 839.697 839.697 839.697 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E0A399F-DB2D-4472-B724-51974CD809BA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81200 0.000166361 7.25175e-05 840.296 840.296 840.296 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDD96A15-10AD-4423-8CB3-A7E1B380DC05
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81300 0.000166361 7.25176e-05 840.296 840.296 840.296 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EAEC49B-9DD2-41DE-B530-C4880F899AD0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81400 0.00016636 7.25176e-05 840.296 840.296 840.296 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27EBB619-4D19-4C30-BD14-8ACB6E767182
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81500 0.00016636 7.25177e-05 840.296 840.296 840.296 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15B8FA94-36B1-4F71-9AB2-F83E0F58AD16
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81600 0.00016636 7.25177e-05 840.296 840.296 840.296 839.698 839.698 839.698 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF25FDA6-5157-44E4-BBEE-83DB67194C51
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81700 0.000166359 7.25178e-05 840.296 840.296 840.296 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC4E24CF-5633-482C-B105-EDC5B2D7D857
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81800 0.000166359 7.25178e-05 840.296 840.296 840.296 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5401730E-1FAB-487A-B15E-CD549DD1308D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
81900 0.000166358 7.25179e-05 840.296 840.296 840.296 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5944F49-2D2A-45C4-BE3B-1EAE6EB0FAA2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82000 0.000166358 7.25179e-05 840.296 840.296 840.296 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97EB1744-6362-447C-9172-1B7475D0D706
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82100 0.000166357 7.2518e-05 840.296 840.296 840.296 839.699 839.699 839.699 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C624711-92CA-4CD7-9413-A43DB5FA4DF6
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82200 0.000166357 7.2518e-05 840.296 840.296 840.296 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 628F08BC-8BCF-477D-BADA-75D293F6FAFD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82300 0.000166356 7.25181e-05 840.296 840.296 840.296 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C514A31-0EDF-4E8E-9D5D-294E6BC596AA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82400 0.000166356 7.25181e-05 840.296 840.296 840.296 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED327AFA-3080-451B-8B17-717A55BED6C4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82500 0.000166355 7.25182e-05 840.296 840.296 840.296 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40EFE3C4-C3D8-469E-895D-4D67088CA03F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82600 0.000166355 7.25182e-05 840.296 840.296 840.296 839.7 839.7 839.7 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 438DBE0A-001B-48D2-A319-9E28C798FE59
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82700 0.000166354 7.25183e-05 840.296 840.296 840.296 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DA4793F-9D7D-4121-B35F-EBCE7C142B27
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82800 0.000166354 7.25183e-05 840.296 840.296 840.296 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD3B6FAC-26FE-4A7C-A374-52874291B878
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
82900 0.000166353 7.25183e-05 840.296 840.296 840.296 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4103404C-5C24-4254-B9DF-3ECAE5C3F00C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83000 0.000166353 7.25184e-05 840.296 840.296 840.296 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4C0FE8B-8B00-4D2C-9817-FBDB0064B409
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83100 0.000166352 7.25184e-05 840.296 840.296 840.296 839.701 839.701 839.701 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AAF14EA-4837-4866-BA25-AF523CE91F1A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83200 0.000166352 7.25185e-05 840.296 840.296 840.296 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54E29F4F-2FE5-4851-9739-CC5AC2457F86
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83300 0.000166352 7.25185e-05 840.296 840.296 840.296 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 200FEBB2-9CEF-48A2-B173-0685CDD1AA12
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83400 0.000166351 7.25186e-05 840.296 840.296 840.296 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23B3ECCE-F38B-486D-B2E4-DC418E647A76
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83500 0.000166351 7.25186e-05 840.296 840.296 840.296 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C240B3D-0402-4A46-8F9C-F48D040BC518
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83600 0.00016635 7.25187e-05 840.296 840.296 840.296 839.702 839.702 839.702 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11E9491D-D8DE-456C-9AB9-49D7DE128314
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83700 0.00016635 7.25187e-05 840.296 840.296 840.296 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C05BDAAD-91EE-4E5A-8481-CAC5FD599DAD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83800 0.000166349 7.25188e-05 840.296 840.296 840.296 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5FA23A3-08B0-4E01-B57F-DDF8F528F880
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
83900 0.000166349 7.25188e-05 840.296 840.296 840.296 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A73E2B73-DA9E-43B6-BA5F-1015D7FCCA05
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84000 0.000166348 7.25189e-05 840.296 840.296 840.296 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73642249-C060-4CDA-A917-801E817C6A21
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84100 0.000166348 7.25189e-05 840.296 840.296 840.296 839.703 839.703 839.703 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD1E28E3-A6C4-49C2-AB3D-7C37C96AEF1F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84200 0.000166347 7.2519e-05 840.297 840.297 840.297 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24F0F91D-AAFF-45CD-9DE2-A27BB26CBDFB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84300 0.000166347 7.2519e-05 840.297 840.297 840.297 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4897261F-7ABE-4491-BCB1-5607EC90E997
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84400 0.000166346 7.25191e-05 840.297 840.297 840.297 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 549EC820-AAD2-4975-B973-022DC0B9B0E9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84500 0.000166346 7.25191e-05 840.297 840.297 840.297 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFE37BB5-04A3-41AE-9451-EF8947D70414
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84600 0.000166345 7.25192e-05 840.297 840.297 840.297 839.704 839.704 839.704 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97FD49E0-FA3B-42B2-AE7C-5DB7FBF4DBAE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84700 0.000166345 7.25192e-05 840.297 840.297 840.297 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC9E6BC8-8502-4F0B-BEB8-15DD7723373C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84800 0.000166345 7.25192e-05 840.297 840.297 840.297 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DF46C0A-C7B3-4494-AA90-86C7B1EA31B2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
84900 0.000166344 7.25193e-05 840.297 840.297 840.297 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AE98970-85F2-48A5-A0D5-A0077BBCF3F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85000 0.000166344 7.25193e-05 840.297 840.297 840.297 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6614C289-CA97-4C88-9BA0-B3050AE262D4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85100 0.000166343 7.25194e-05 840.297 840.297 840.297 839.705 839.705 839.705 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 469A2290-57E7-4ED5-A4E4-D84306268C7F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85200 0.000166343 7.25194e-05 840.297 840.297 840.297 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 199176C0-3B28-4879-A768-B8D70F252912
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85300 0.000166342 7.25195e-05 840.297 840.297 840.297 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5387B8D1-4BE3-4E50-A1D8-BD8C6829BE15
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85400 0.000166342 7.25195e-05 840.297 840.297 840.297 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85C2A4DF-AD94-4E32-8410-C8E99D15AAD2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85500 0.000166341 7.25196e-05 840.297 840.297 840.297 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 241348B7-C4A6-47BC-A543-8D4C9F99A889
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85600 0.000166341 7.25196e-05 840.297 840.297 840.297 839.706 839.706 839.706 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7077B378-871C-4B27-8C98-097111434114
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85700 0.00016634 7.25197e-05 840.297 840.297 840.297 839.707 839.707 839.707 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 973DFCE4-D94D-443F-8D78-7C065ADD8153
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85800 0.00016634 7.25197e-05 840.297 840.297 840.297 839.707 839.707 839.707 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD1B2847-911D-4083-ACC6-FEBB04284EA7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
85900 0.00016634 7.25198e-05 840.297 840.297 840.297 839.707 839.707 839.707 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62651A8D-4C29-4E7C-B421-E4BC64C210AB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86000 0.000166339 7.25198e-05 840.297 840.297 840.297 839.707 839.707 839.707 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 128A7D85-D51B-4986-B55A-221495B76AD4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86100 0.000166339 7.25199e-05 840.297 840.297 840.297 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17962CDC-9597-4D79-BE6A-EC430C10565E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86200 0.000166338 7.25199e-05 840.297 840.297 840.297 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F13AFB63-7979-480A-B902-CA08E0446AAE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86300 0.000166338 7.252e-05 840.297 840.297 840.297 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA508825-7D3F-4653-B519-7F94846570A8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86400 0.000166337 7.252e-05 840.297 840.297 840.297 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 248C8ABE-9E58-4DBA-9454-5DCE23FEB9CD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86500 0.000166337 7.25201e-05 840.298 840.298 840.298 839.708 839.708 839.708 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B4FBD13-89D6-449C-9433-6244DE5F2E1A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86600 0.000166336 7.25201e-05 840.298 840.298 840.298 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 729DBF2B-5919-4504-A015-BDD3FA9F4969
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86700 0.000166336 7.25201e-05 840.298 840.298 840.298 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11563E0B-A5DE-4903-966F-372F6A26EB99
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86800 0.000166335 7.25202e-05 840.298 840.298 840.298 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C888D977-ABD1-4FB7-B893-B4DDB4D2B273
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
86900 0.000166335 7.25202e-05 840.298 840.298 840.298 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7DE893D-2AB6-4CAE-BCE2-22510304F838
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87000 0.000166335 7.25203e-05 840.298 840.298 840.298 839.709 839.709 839.709 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C49B01D-D5F9-4D03-BA22-6CD9D2B86DFC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87100 0.000166334 7.25203e-05 840.298 840.298 840.298 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88F07EF8-F1B1-46F2-94D6-7C2D90CEADEA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87200 0.000166334 7.25204e-05 840.298 840.298 840.298 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2D522ED-37E4-4EA3-AA78-016010DAFC40
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87300 0.000166333 7.25204e-05 840.298 840.298 840.298 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A2320E4-F03F-4D86-9D8D-00C5A832063A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87400 0.000166333 7.25205e-05 840.298 840.298 840.298 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFCBAF81-E220-46B7-A502-F8AF8CE27195
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87500 0.000166332 7.25205e-05 840.298 840.298 840.298 839.71 839.71 839.71 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A491FF1-B65D-40CD-8DF8-B57D91818E60
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87600 0.000166332 7.25206e-05 840.298 840.298 840.298 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A64FFEC-B904-4535-AD36-ABF5E1FF631D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87700 0.000166331 7.25206e-05 840.298 840.298 840.298 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1198699-7D4E-4E4C-84C5-28F01A8A349E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87800 0.000166331 7.25207e-05 840.298 840.298 840.298 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBCB7C6D-08DA-4050-8E7E-5BACB065311F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
87900 0.00016633 7.25207e-05 840.298 840.298 840.298 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C843E728-7662-45BC-8780-24226E5982CA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88000 0.00016633 7.25208e-05 840.298 840.298 840.298 839.711 839.711 839.711 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BD9D7DE-1F13-4725-BCD5-43C242A9E917
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88100 0.00016633 7.25208e-05 840.298 840.298 840.298 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3ACEFF40-E948-4EEC-914F-B992DF8FE0BC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88200 0.000166329 7.25209e-05 840.298 840.298 840.298 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A724A295-6253-4D03-8A04-BBCA132D2F6D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88300 0.000166329 7.25209e-05 840.299 840.299 840.299 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D75B4C65-95C1-477C-8AF8-DFED46A2B160
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88400 0.000166328 7.2521e-05 840.299 840.299 840.299 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 108107EB-B678-461B-AA8A-62E42F6B666D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88500 0.000166328 7.2521e-05 840.299 840.299 840.299 839.712 839.712 839.712 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7559420F-F1B6-4BD8-89EE-E74D3557CB56
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88600 0.000166327 7.2521e-05 840.299 840.299 840.299 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5D9DE4E-4369-4D7E-B806-BA33395F3739
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88700 0.000166327 7.25211e-05 840.299 840.299 840.299 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4788AC5-4E38-49D9-A9F5-AD6CA64F372B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88800 0.000166326 7.25211e-05 840.299 840.299 840.299 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51CD2D6D-596D-4E1E-9F95-7E89B6336E04
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
88900 0.000166326 7.25212e-05 840.299 840.299 840.299 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F2A8A68-0273-49D5-B042-136F1CE5E205
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89000 0.000166325 7.25212e-05 840.299 840.299 840.299 839.713 839.713 839.713 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA0B188F-7E87-4935-BEEE-8DD43081C03F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89100 0.000166325 7.25213e-05 840.299 840.299 840.299 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9906F1DF-5C36-4C3F-9DEA-B67B66228A30
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89200 0.000166325 7.25213e-05 840.299 840.299 840.299 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61704B1B-0278-4C9C-B2AE-9CE63F7DD3D7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89300 0.000166324 7.25214e-05 840.299 840.299 840.299 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0715E75C-3952-4F7E-B58C-7D255C964F7B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89400 0.000166324 7.25214e-05 840.299 840.299 840.299 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B33C2A4B-77E5-46D2-95FF-176892989ACB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89500 0.000166323 7.25215e-05 840.299 840.299 840.299 839.714 839.714 839.714 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A423B809-6EE6-4C6A-B91C-E5E435F8BC95
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89600 0.000166323 7.25215e-05 840.299 840.299 840.299 839.715 839.715 839.715 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA4899E9-6688-4184-8092-BDEDDDF3C11E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89700 0.000166322 7.25216e-05 840.299 840.299 840.299 839.715 839.715 839.715 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5275465-196D-4DB1-A1CA-B659F3889C0C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89800 0.000166322 7.25216e-05 840.3 840.3 840.3 839.715 839.715 839.715 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 397EE41B-8863-4B92-BBCB-8B7829A9245D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
89900 0.000166321 7.25217e-05 840.3 840.3 840.3 839.715 839.715 839.715 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC7E64FC-D91E-4148-93C4-AD6DBBBDD97A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90000 0.000166321 7.25217e-05 840.3 840.3 840.3 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 403E910B-8195-4B35-9D2D-536873277AA3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90100 0.000166321 7.25218e-05 840.3 840.3 840.3 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F055B835-BC0D-4D45-AB78-0E6A87DF7EE2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90200 0.00016632 7.25218e-05 840.3 840.3 840.3 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF42CACE-C746-47D9-AC6A-17965E000BFC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90300 0.00016632 7.25219e-05 840.3 840.3 840.3 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A5E654F-8EE4-4CE6-9913-4D1730FD109A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90400 0.000166319 7.25219e-05 840.3 840.3 840.3 839.716 839.716 839.716 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0D68B70-331A-4266-9CC8-7C225E8E25E8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90500 0.000166319 7.2522e-05 840.3 840.3 840.3 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B46A321-F9F4-44A3-9311-4B16F3A6194F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90600 0.000166318 7.2522e-05 840.3 840.3 840.3 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59BB94F1-B4AE-4877-9CBF-111A2EF373ED
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90700 0.000166318 7.25221e-05 840.3 840.3 840.3 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 515592B6-B2E5-4E02-AA3F-C5784275C106
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90800 0.000166318 7.25221e-05 840.3 840.3 840.3 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C35280-D6BA-4B35-BD07-F9A224F5992A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
90900 0.000166317 7.25221e-05 840.3 840.3 840.3 839.717 839.717 839.717 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2478C36-27CE-4938-BBAA-982CBEE82378
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91000 0.000166317 7.25222e-05 840.3 840.3 840.3 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C92279B-9B11-46DC-B2D0-A308C81CCF69
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91100 0.000166316 7.25222e-05 840.301 840.301 840.301 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0765191B-DE59-4E6D-8C90-8491F3C38C2B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91200 0.000166316 7.25223e-05 840.301 840.301 840.301 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D89FC5F8-A17F-4B23-9F8B-0F2AD06ACB6C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91300 0.000166315 7.25223e-05 840.301 840.301 840.301 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0656D28D-93BC-4EE0-9FC7-58045FA1BAFB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91400 0.000166315 7.25224e-05 840.301 840.301 840.301 839.718 839.718 839.718 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2CAD2D2-0014-47EE-B4FC-13D9A5C5A82C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91500 0.000166314 7.25224e-05 840.301 840.301 840.301 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB2E61E1-D440-4877-8F2B-A2F2928E6CD8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91600 0.000166314 7.25225e-05 840.301 840.301 840.301 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 677BF4C3-4DD8-4778-A140-ADAEE5648498
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91700 0.000166314 7.25225e-05 840.301 840.301 840.301 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E39BE50C-07B5-4B09-A5D0-5F201A847B0A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91800 0.000166313 7.25226e-05 840.301 840.301 840.301 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4505F8A9-15C2-4C8E-950C-4CAA0BF73047
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
91900 0.000166313 7.25226e-05 840.301 840.301 840.301 839.719 839.719 839.719 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32D79A65-FAEB-43C5-B2BF-A2F86E1DE714
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92000 0.000166312 7.25227e-05 840.301 840.301 840.301 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A8CA87C-3F9D-4A52-B689-35ADFF825711
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92100 0.000166312 7.25227e-05 840.301 840.301 840.301 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7351036D-B1A2-481D-8312-2BC58331356D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92200 0.000166311 7.25228e-05 840.301 840.301 840.301 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A6326E0-B634-4442-A1D7-86DB56302D5E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92300 0.000166311 7.25228e-05 840.301 840.301 840.301 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 854721B4-EC50-438F-AC74-FA450A14E982
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92400 0.000166311 7.25229e-05 840.302 840.302 840.302 839.72 839.72 839.72 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D6146E9-9515-4DBC-84E5-A4565EF64729
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92500 0.00016631 7.25229e-05 840.302 840.302 840.302 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1ABB9BC-1FF3-435E-8461-7A810D98AF62
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92600 0.00016631 7.2523e-05 840.302 840.302 840.302 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E376F954-281C-474B-B625-8B1A5A7D5AC0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92700 0.000166309 7.2523e-05 840.302 840.302 840.302 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0515C080-EC91-4169-BCDA-4F813D1803AC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92800 0.000166309 7.25231e-05 840.302 840.302 840.302 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29C224BD-1443-434D-8EF7-5FB09FCB8AAE
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
92900 0.000166308 7.25231e-05 840.302 840.302 840.302 839.721 839.721 839.721 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB67EE7F-2AAB-4580-9E35-B5D61A9D46B3
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93000 0.000166308 7.25232e-05 840.302 840.302 840.302 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BCDE1AD-63AE-4CFA-8C85-0A6A3AC382F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93100 0.000166307 7.25232e-05 840.302 840.302 840.302 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D8B0935-7FC1-4FC4-879F-C5F2EACE9DAA
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93200 0.000166307 7.25233e-05 840.302 840.302 840.302 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EE02BD6-3F86-413E-A144-F0DEB81B6DC5
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93300 0.000166307 7.25233e-05 840.302 840.302 840.302 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0BD6695-2B8E-4DC8-AFE7-FF01D02CFA51
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93400 0.000166306 7.25233e-05 840.302 840.302 840.302 839.722 839.722 839.722 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CCBFB90-C0FB-4A11-ABAE-EA9164225934
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93500 0.000166306 7.25234e-05 840.302 840.302 840.302 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DADB6D2E-9F54-421D-B78D-A02CE0A6105C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93600 0.000166305 7.25234e-05 840.303 840.303 840.303 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9733F4FF-67B4-4DBD-BD42-6E8049B245C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93700 0.000166305 7.25235e-05 840.303 840.303 840.303 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98DD0315-4E81-4C01-A30A-44732117F7DF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93800 0.000166304 7.25235e-05 840.303 840.303 840.303 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F663B904-C6B5-4AAF-B2FE-114D04A71190
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
93900 0.000166304 7.25236e-05 840.303 840.303 840.303 839.723 839.723 839.723 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D5140DA-EF37-44D3-AF7C-596139534CED
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94000 0.000166304 7.25236e-05 840.303 840.303 840.303 839.724 839.724 839.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 449207E3-06AF-4FBA-BFED-D8BE75918024
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94100 0.000166303 7.25237e-05 840.303 840.303 840.303 839.724 839.724 839.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F422259-5A69-4AA3-8391-29FAD191DDC0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94200 0.000166303 7.25237e-05 840.303 840.303 840.303 839.724 839.724 839.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BD10E72-EF25-4DB7-83A4-9F35A3AC70BB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94300 0.000166302 7.25238e-05 840.303 840.303 840.303 839.724 839.724 839.724 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85051EC8-F810-4508-8D0A-50E14435685E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94400 0.000166302 7.25238e-05 840.303 840.303 840.303 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 660151B6-7A13-4884-AF38-5CB08D56A966
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94500 0.000166301 7.25239e-05 840.303 840.303 840.303 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 190CF568-2614-4880-BDB6-D96AB4C3024E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94600 0.000166301 7.25239e-05 840.303 840.303 840.303 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3A178D3-8145-4F35-9FEF-D6241BEBCAF8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94700 0.000166301 7.2524e-05 840.303 840.303 840.303 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E960227F-4EA3-4C72-A241-E958DBC59C89
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94800 0.0001663 7.2524e-05 840.304 840.304 840.304 839.725 839.725 839.725 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74E837C4-06A6-4F6A-B3CC-045477C9DD3C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
94900 0.0001663 7.25241e-05 840.304 840.304 840.304 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F52D6098-9DCF-4F83-8973-50FEAAA61657
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95000 0.000166299 7.25241e-05 840.304 840.304 840.304 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D095D252-A15D-4B84-9439-9CC48227D8B8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95100 0.000166299 7.25242e-05 840.304 840.304 840.304 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66433822-73EA-4695-9971-586DA4B7AD30
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95200 0.000166299 7.25242e-05 840.304 840.304 840.304 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8579DE5E-F475-49A9-87CD-046F807A1B05
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95300 0.000166298 7.25243e-05 840.304 840.304 840.304 839.726 839.726 839.726 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2606F123-5DDF-41A2-85C8-EF135E78ADCF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95400 0.000166298 7.25243e-05 840.304 840.304 840.304 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC807169-3F83-4BA8-87EF-370EC86F55C8
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95500 0.000166297 7.25244e-05 840.304 840.304 840.304 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BFB89D11-058B-48CF-8C3C-E6A153ED4F82
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95600 0.000166297 7.25244e-05 840.304 840.304 840.304 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6516722E-9F3D-485C-9295-2418AA349218
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95700 0.000166296 7.25245e-05 840.304 840.304 840.304 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAE25972-6868-49AF-91CD-E75FAD743FFF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95800 0.000166296 7.25245e-05 840.304 840.304 840.304 839.727 839.727 839.727 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C7AA99D-11F7-4D3C-BC02-F4155316913D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
95900 0.000166296 7.25246e-05 840.305 840.305 840.305 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 154CB637-F302-4ABC-BB0E-5BA40ADF951C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96000 0.000166295 7.25246e-05 840.305 840.305 840.305 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC37A183-8834-4842-AC90-786C5C35EFEF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96100 0.000166295 7.25247e-05 840.305 840.305 840.305 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24BCB9B3-3D3A-419C-B33B-5683DB4B5633
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96200 0.000166294 7.25247e-05 840.305 840.305 840.305 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD3D6ADF-404A-4755-82B8-E208F0C5520A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96300 0.000166294 7.25248e-05 840.305 840.305 840.305 839.728 839.728 839.728 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 403B2DFA-D2BB-4E26-A03F-5C1789DB46F7
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96400 0.000166293 7.25248e-05 840.305 840.305 840.305 839.729 839.729 839.729 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60A92C0E-F674-41CB-9E38-2B20BB679CD1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96500 0.000166293 7.25249e-05 840.305 840.305 840.305 839.729 839.729 839.729 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E7FC0CC-26DE-4F47-ABF9-B1C1BB2F9A38
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96600 0.000166293 7.25249e-05 840.305 840.305 840.305 839.729 839.729 839.729 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B508F73-A45D-4EAA-B8F2-D28DBC7133BD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96700 0.000166292 7.2525e-05 840.305 840.305 840.305 839.729 839.729 839.729 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D24527E-EDE9-4680-A30D-52F55F48AB6D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96800 0.000166292 7.2525e-05 840.305 840.305 840.305 839.729 839.729 839.729 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51F11ED2-ACF2-4327-B60C-93F72F58F962
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
96900 0.000166291 7.25251e-05 840.306 840.306 840.306 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14889A3B-F143-49FC-91D3-8F3F76686894
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97000 0.000166291 7.25251e-05 840.306 840.306 840.306 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA8AE5C6-7421-4F23-850F-7CB97E37D614
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97100 0.000166291 7.25251e-05 840.306 840.306 840.306 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DC88B09-A0E4-4E4A-9116-CA65B4F96A12
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97200 0.00016629 7.25252e-05 840.306 840.306 840.306 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBEAD4C2-7E2A-4EB6-A156-8A5EF840F8BB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97300 0.00016629 7.25252e-05 840.306 840.306 840.306 839.73 839.73 839.73 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB20C7F2-4037-4FD3-84AF-643CEA1E5078
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97400 0.000166289 7.25253e-05 840.306 840.306 840.306 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA539EB-3029-4CE2-924C-4D745E12A525
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97500 0.000166289 7.25253e-05 840.306 840.306 840.306 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 651FFA7F-3E6A-44BD-B56F-85FE8D79FB4F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97600 0.000166288 7.25254e-05 840.306 840.306 840.306 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC86DEAC-6B41-4151-9D0E-EE304297FE92
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97700 0.000166288 7.25254e-05 840.306 840.306 840.306 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F67826F7-EDA6-4237-9696-1022A7DA208B
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97800 0.000166288 7.25255e-05 840.306 840.306 840.306 839.731 839.731 839.731 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9C24C32-F4B0-4EF1-8245-9FB6E2C6254E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
97900 0.000166287 7.25255e-05 840.306 840.306 840.306 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2405EC27-B8D1-4F46-A603-07955CEE314D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98000 0.000166287 7.25256e-05 840.307 840.307 840.307 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C6EDC62-4767-4E2F-A116-566F35AF1121
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98100 0.000166286 7.25256e-05 840.307 840.307 840.307 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29F0578F-9141-413E-988A-D461864788AB
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98200 0.000166286 7.25257e-05 840.307 840.307 840.307 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CC125A9-3971-45B6-BABE-A1C42870A5F9
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98300 0.000166286 7.25257e-05 840.307 840.307 840.307 839.732 839.732 839.732 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2ACFB6B-5612-4432-B243-B84FEF89569F
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98400 0.000166285 7.25258e-05 840.307 840.307 840.307 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 937A8FF0-74E2-45ED-9CC8-FF170A461BF2
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98500 0.000166285 7.25258e-05 840.307 840.307 840.307 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22064610-05DC-441C-ACEF-29332EF006CC
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98600 0.000166284 7.25259e-05 840.307 840.307 840.307 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B022A13-485F-40EE-AF3C-530C000B13AF
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98700 0.000166284 7.25259e-05 840.307 840.307 840.307 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A319D17-905B-4646-903E-0C9FAE4EDF9C
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98800 0.000166284 7.2526e-05 840.307 840.307 840.307 839.733 839.733 839.733 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A15C369-DA99-42DD-8DFE-93D4B9A9660D
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
98900 0.000166283 7.2526e-05 840.307 840.307 840.307 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E7CEBC9-6AAF-4BF0-8D0E-0D40E26D1C0E
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99000 0.000166283 7.25261e-05 840.308 840.308 840.308 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EEF6387-B8DB-4CC1-9584-78EA3A453924
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99100 0.000166282 7.25261e-05 840.308 840.308 840.308 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BAC1B3F-9C64-4275-8FB5-59FB2EFC1429
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99200 0.000166282 7.25262e-05 840.308 840.308 840.308 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7267D8F6-15A4-4779-8AA8-BC6C8C8C0B05
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99300 0.000166281 7.25262e-05 840.308 840.308 840.308 839.734 839.734 839.734 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 533D5DA7-42BD-4671-AD1B-AA5034D4BEB1
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99400 0.000166281 7.25263e-05 840.308 840.308 840.308 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4B29B95-06AD-4FA2-8201-C86C827D008A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99500 0.000166281 7.25263e-05 840.308 840.308 840.308 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E14C5A0-751D-4A7E-8615-C34DBA65F5BD
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99600 0.00016628 7.25264e-05 840.308 840.308 840.308 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1785842-EB58-4AC5-9948-564878AA82E4
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99700 0.00016628 7.25264e-05 840.308 840.308 840.308 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D089679-DBD9-4A86-B287-FB1CFABA618A
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99800 0.000166279 7.25265e-05 840.308 840.308 840.308 839.735 839.735 839.735 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66EB6903-2275-4009-A4F9-2175BD099826
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
99900 0.000166279 7.25265e-05 840.308 840.308 840.308 839.736 839.736 839.736 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D025D01B-222B-4D13-90F6-3566CA4E8DE0
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745
100000 0.000166279 7.25266e-05 840.309 840.309 840.309 839.736 839.736 839.736 3.43371e+07 227807 
# Curr Run  UUID - 819C89AF-3C11-443F-A94B-C1D9F78ED745


==> data/EkinFull20.0.500.0.1.0.0.001.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FA2C02A-4AEA-4442-AEE7-22DA3114FD2F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
100 0.170638 0.000319271 1176.56 1176.56 1176.56 866.521 866.521 866.521 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B4A6145-673B-4A88-AA02-7E35CA205531
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
200 0.0934313 0.00021636 1252.38 1252.38 1252.38 862.051 862.051 862.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3D60CE8-5BE2-4092-94A1-2A095F61BBA2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
300 0.0653839 0.000105981 1250.31 1250.31 1250.31 848.362 848.362 848.362 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0629AC8-8C18-44AF-A99B-593E2263100D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
400 0.04985 7.07688e-05 1211.54 1211.54 1211.54 838.939 838.939 838.939 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE03DB01-624D-4054-ADD9-74B57A4EFBFB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
500 0.03964 6.35494e-05 1163.58 1163.58 1163.58 836.451 836.451 836.451 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80661FD4-144F-4B15-BB68-22464F5A6DA7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
600 0.0321302 4.78149e-05 1117.52 1117.52 1117.52 834.009 834.009 834.009 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 885F92FA-343B-428C-8D07-017E61C6750E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
700 0.0266068 3.29401e-05 1077.77 1077.77 1077.77 831.928 831.928 831.928 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37744389-027C-4591-A04A-015A203F6A10
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
800 0.0225177 2.49401e-05 1045.12 1045.12 1045.12 830.445 830.445 830.445 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C3A8CF9-F5DB-47FF-AB4B-FE5A686D8ACE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
900 0.0194247 2.15281e-05 1019 1019 1019 829.081 829.081 829.081 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACA92E52-2E22-491F-9752-9C5DE778FED3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1000 0.0170197 1.98949e-05 998.26 998.26 998.26 827.762 827.762 827.762 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1C8415B-0BF0-449C-9EB1-5CB002CF587B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1100 0.0150917 1.84063e-05 986.189 986.189 986.189 826.567 826.567 826.567 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0866218-DE17-4BB3-9D7E-C5EDB5D27E5B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1200 0.0134991 1.66594e-05 982.321 982.321 982.321 825.496 825.496 825.496 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4C69471-A6EB-4B2A-B7C4-C541FAE4E126
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1300 0.0121506 1.48631e-05 978.772 978.772 978.772 824.524 824.524 824.524 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAC0513A-07E0-4355-BE64-20E0855B49C4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1400 0.0109886 1.32419e-05 974.924 974.924 974.924 823.631 823.631 823.631 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FF53D4B-8377-48AB-B15E-B4A170E39B47
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1500 0.00997496 1.18753e-05 970.758 970.758 970.758 822.802 822.802 822.802 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04C61081-1BCD-4B44-9408-06C023B672A4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1600 0.00908302 1.12305e-05 966.365 966.365 966.365 822.026 822.026 822.026 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6FDCA78-31E9-419B-81BF-D6E9B19A2391
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1700 0.00829292 1.0745e-05 961.826 961.826 961.826 821.3 821.3 821.3 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B062181-63A3-4112-80A2-BBBDF2889061
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1800 0.00758924 1.03089e-05 957.213 957.213 957.213 820.618 820.618 820.618 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 790545C7-A1FA-428C-B538-50C9A2A06A82
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
1900 0.00695968 9.89692e-06 952.585 952.585 952.585 819.977 819.977 819.977 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43CF7D62-CA49-40AA-A967-129A6781C397
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2000 0.00639426 9.53778e-06 947.986 947.986 947.986 819.374 819.374 819.374 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C163897-0C37-45DE-809F-24598F6EA8F7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2100 0.00588476 9.20502e-06 943.448 943.448 943.448 818.803 818.803 818.803 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96B4D666-57DE-4F42-9F08-9BFEA0477C87
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2200 0.00542432 8.90001e-06 938.996 938.996 938.996 818.264 818.264 818.264 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD25DF5E-BED5-47C8-9705-C7675C01F841
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2300 0.00500713 8.62082e-06 934.652 934.652 934.652 817.752 817.752 817.752 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7290CF1B-98B7-4D54-B058-20666F54C4B4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2400 0.00462825 8.36927e-06 930.422 930.422 930.422 817.266 817.266 817.266 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 776D6334-60F2-4327-B7C8-87FAB27759A5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2500 0.00428342 8.14763e-06 926.319 926.319 926.319 816.804 816.804 816.804 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE0B9423-EB89-47BB-A5EA-228F0A1BEDF6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2600 0.00396893 7.94108e-06 922.349 922.349 922.349 816.364 816.364 816.364 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E48C9F71-CFD6-43DB-B0FE-1C4EAC1F43B6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2700 0.0036816 7.7481e-06 918.514 918.514 918.514 815.945 815.945 815.945 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72A017D8-96B3-4CD3-8CF8-84048E15D542
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2800 0.00341861 7.56755e-06 914.813 914.813 914.813 815.545 815.545 815.545 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88E672F6-FF2B-421E-A642-CD361DFD7068
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
2900 0.00317754 7.39841e-06 911.251 911.251 911.251 815.163 815.163 815.163 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 028678F2-0144-4641-96B4-1CB3CD446C52
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3000 0.0029562 7.24774e-06 907.821 907.821 907.821 814.797 814.797 814.797 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF5A8ECB-B9B4-45DB-A3E5-13C140BF7DE6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3100 0.00275271 7.1079e-06 904.514 904.514 904.514 814.448 814.448 814.448 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F281D52-9E9B-4EBD-82CC-51747CFA04BE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3200 0.00256537 6.97623e-06 901.328 901.328 901.328 814.113 814.113 814.113 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6772326D-778E-4429-946C-9DD1C42ECF6E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3300 0.00239268 6.85206e-06 898.262 898.262 898.262 813.792 813.792 813.792 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24C64B62-783E-43E6-9A84-C80FA7FBCE77
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3400 0.00223331 6.73479e-06 895.31 895.31 895.31 813.484 813.484 813.484 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF6336C0-FF45-409D-A4F8-D48770502C54
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3500 0.00208606 6.6239e-06 892.468 892.468 892.468 813.188 813.188 813.188 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DB7CE5B-7CD0-4E98-8F8A-FC6CABDAC708
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3600 0.00194986 6.51892e-06 889.732 889.732 889.732 812.904 812.904 812.904 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27BBFE17-B0A4-4815-87D1-A4F8002E9004
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3700 0.00182376 6.41942e-06 887.099 887.099 887.099 812.632 812.632 812.632 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FBC68E22-A0AE-4D4D-958D-DD84A4FB624C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3800 0.00170689 6.32502e-06 884.568 884.568 884.568 812.369 812.369 812.369 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD9BCFF4-4467-4CD4-94CB-B5BA0247A752
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
3900 0.00159848 6.23536e-06 882.131 882.131 882.131 812.117 812.117 812.117 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F766838-9DB5-429C-9531-5FAC2BB49167
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4000 0.00149782 6.15012e-06 879.782 879.782 879.782 811.874 811.874 811.874 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD5B2549-C3B6-4293-8A8D-601AEF6B01CD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4100 0.00140428 6.06901e-06 877.518 877.518 877.518 811.64 811.64 811.64 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1A6B0BC-4EB6-4861-9978-0C35DDF0A530
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4200 0.00131728 5.99177e-06 875.336 875.336 875.336 811.414 811.414 811.414 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5E4C2CD-4DC9-4BFB-BD38-DC6AA400AAF3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4300 0.00123632 5.91815e-06 873.233 873.233 873.233 811.197 811.197 811.197 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40494734-66A6-4D8D-AA25-90042E3C4CA1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4400 0.0011609 5.84792e-06 871.205 871.205 871.205 810.987 810.987 810.987 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA9CF98F-81EB-444E-9043-020F891128CC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4500 0.00109061 5.78088e-06 869.249 869.249 869.249 810.785 810.785 810.785 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D0B615F-317B-4031-8F8C-6FA13EE62F5A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4600 0.00102504 5.71685e-06 867.363 867.363 867.363 810.59 810.59 810.59 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F82AB3CB-C2AA-4F77-B8A5-313B23C25680
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4700 0.000963839 5.65563e-06 865.542 865.542 865.542 810.402 810.402 810.402 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD398C56-BAF3-45E4-9199-41BCEAC1DB41
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4800 0.000906684 5.59708e-06 863.783 863.783 863.783 810.22 810.22 810.22 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB99144A-7571-4E1C-AB5B-9C5AED6CDF88
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
4900 0.000853271 5.54104e-06 862.083 862.083 862.083 810.044 810.044 810.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93BAE134-0080-40D4-B920-98DEF1F7701D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5000 0.000803326 5.48737e-06 860.439 860.439 860.439 809.874 809.874 809.874 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E81105C-FBF2-4A1E-A87E-8E8DFE8A7BF4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5100 0.000756598 5.43594e-06 858.85 858.85 858.85 809.71 809.71 809.71 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D886F11B-F967-4A97-977D-5F11D788B589
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5200 0.000712856 5.38664e-06 857.315 857.315 857.315 809.552 809.552 809.552 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED182F51-ADBC-4D82-B5F9-3ABA50F72688
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5300 0.000671888 5.33934e-06 855.83 855.83 855.83 809.398 809.398 809.398 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B604357-9791-4C61-8827-6CAC7D0AA56B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5400 0.000633497 5.29395e-06 854.393 854.393 854.393 809.249 809.249 809.249 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9577C8C-4AB4-4E03-8E14-7D1B45199FA1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5500 0.000597506 5.25037e-06 853.003 853.003 853.003 809.106 809.106 809.106 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE6E2FB3-8BF7-4471-B7CD-2D27458FC9A8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5600 0.000563746 5.2085e-06 851.657 851.657 851.657 808.966 808.966 808.966 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C393406D-0B85-46C0-8C92-CE21992D098A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5700 0.000532067 5.16826e-06 850.356 850.356 850.356 808.832 808.832 808.832 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 233DA04F-3365-44F5-9A2A-4150B3119C09
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5800 0.000502325 5.12958e-06 849.095 849.095 849.095 808.701 808.701 808.701 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1EFE011-6BED-4E0F-91A1-C2C1DF00C1BF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
5900 0.000474392 5.09236e-06 847.875 847.875 847.875 808.575 808.575 808.575 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F0208BA-22F9-42E5-AF70-EF2DDE4C1D42
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6000 0.000448145 5.05656e-06 846.692 846.692 846.692 808.452 808.452 808.452 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF2FEFFE-607C-4241-8788-D3E98671954D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6100 0.000423474 5.02209e-06 845.546 845.546 845.546 808.334 808.334 808.334 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68CF1D9F-F261-4942-B470-222A65EDDCE0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6200 0.000400275 4.98889e-06 844.436 844.436 844.436 808.218 808.218 808.218 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47E9F776-75AC-4458-B7F1-F307F6BCCC80
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6300 0.000378451 4.95691e-06 843.361 843.361 843.361 808.107 808.107 808.107 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 965060AC-6E6D-45B6-BD4B-F9E44F1AE6BC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6400 0.000357914 4.9261e-06 842.319 842.319 842.319 807.999 807.999 807.999 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB89508F-3550-46C5-9AA4-CC003A873508
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6500 0.00033858 4.89639e-06 841.308 841.308 841.308 807.894 807.894 807.894 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AF1483E-01CA-4365-AF25-95A9BCC17326
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6600 0.000320374 4.86775e-06 840.327 840.327 840.327 807.792 807.792 807.792 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B47DF643-4815-42AD-8DCB-3A778F23D581
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6700 0.000303223 4.84011e-06 839.376 839.376 839.376 807.693 807.693 807.693 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A2A88CD-71E1-42EF-B45F-48608B3DE5E9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6800 0.000287062 4.81345e-06 838.453 838.453 838.453 807.597 807.597 807.597 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62296F35-530A-4AD0-8C34-83B1B5EC3D0E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
6900 0.000271827 4.7878e-06 837.557 837.557 837.557 807.504 807.504 807.504 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 503EAB3D-FAA9-412C-8EF4-3F1E906FFCFD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7000 0.000257462 4.76492e-06 836.688 836.688 836.688 807.414 807.414 807.414 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0330213-05C4-4D27-A64E-E9A0EB98F8E6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7100 0.000243913 4.74283e-06 835.844 835.844 835.844 807.326 807.326 807.326 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37A5973C-EEFF-4205-8C18-8C6DA2AE130E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7200 0.00023113 4.7215e-06 835.024 835.024 835.024 807.241 807.241 807.241 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 880B70DF-981E-4069-8190-C47298AC3ABD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7300 0.000219066 4.70088e-06 834.228 834.228 834.228 807.159 807.159 807.159 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BEE11D4-4A8E-4E94-9473-DE7A645D8AD1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7400 0.000207677 4.68095e-06 833.455 833.455 833.455 807.078 807.078 807.078 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 611E9B41-07AC-4FE2-B024-395035BD21A4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7500 0.000196923 4.66168e-06 832.704 832.704 832.704 807 807 807 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB0E6693-36E4-4E52-A7F6-F68BB2DA81AC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7600 0.000186766 4.64306e-06 831.975 831.975 831.975 806.924 806.924 806.924 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D53753D-FC1C-4563-98AE-54428A5AE55B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7700 0.00017717 4.62504e-06 831.267 831.267 831.267 806.851 806.851 806.851 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 156D0772-02E5-49C9-8F2B-86DEFFC430F4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7800 0.000168102 4.60761e-06 830.578 830.578 830.578 806.779 806.779 806.779 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A147F3A-1296-4546-BB43-72CD9F134D5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
7900 0.00015953 4.59074e-06 829.909 829.909 829.909 806.71 806.71 806.71 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0E76B4E-60E6-4746-9092-9FF4D45CBD7A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8000 0.000151426 4.57442e-06 829.259 829.259 829.259 806.642 806.642 806.642 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7F29E84-F853-450E-BE02-501A14958867
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8100 0.000143762 4.55862e-06 828.626 828.626 828.626 806.576 806.576 806.576 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7E87965-FA08-492C-8DA0-30EE97E20562
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8200 0.000136513 4.54332e-06 828.012 828.012 828.012 806.512 806.512 806.512 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E9A9A50-BA7B-4964-8B97-619C488C3385
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8300 0.000129655 4.5285e-06 827.414 827.414 827.414 806.45 806.45 806.45 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B20E186-F5D7-4972-A6E6-DDCFC4553944
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8400 0.000123165 4.51415e-06 826.832 826.832 826.832 806.389 806.389 806.389 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D75669F-57EC-4BFC-A940-C8825B13BE3A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8500 0.000117023 4.50024e-06 826.267 826.267 826.267 806.331 806.331 806.331 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D0FD3B5-5DC6-4E63-B708-A6B972A7EEE5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8600 0.000111207 4.48801e-06 825.717 825.717 825.717 806.273 806.273 806.273 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E95AA183-82A5-4B59-BCF3-D26909CAF305
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8700 0.000105701 4.52165e-06 825.182 825.182 825.182 806.218 806.218 806.218 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBC8BCDD-4751-423C-8BE5-56BD41A803CB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8800 0.000100486 4.55426e-06 824.662 824.662 824.662 806.163 806.163 806.163 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67FC327D-9991-4309-9703-96145A58AE8D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
8900 9.55458e-05 4.58587e-06 824.155 824.155 824.155 806.111 806.111 806.111 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DD653F3-EFE7-4F45-832D-70F310957FB3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9000 9.08654e-05 4.61652e-06 823.662 823.662 823.662 806.059 806.059 806.059 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E3102A4-81F2-4526-BC0D-80B608E2A366
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9100 8.64301e-05 4.64625e-06 823.183 823.183 823.183 806.009 806.009 806.009 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91DBB59F-92FC-4E51-8B56-169B1E8A9BE5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9200 8.22264e-05 4.67509e-06 822.716 822.716 822.716 805.961 805.961 805.961 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F024B08A-A4A3-4FB9-9B9E-F6397811BE97
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9300 7.82415e-05 4.70306e-06 822.261 822.261 822.261 805.914 805.914 805.914 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A05337B7-E5C2-452F-B755-2907E2253E2C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9400 7.44632e-05 4.7302e-06 821.819 821.819 821.819 805.867 805.867 805.867 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5467133C-5A71-406C-BD92-F1442A43968D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9500 7.08803e-05 4.75655e-06 821.388 821.388 821.388 805.823 805.823 805.823 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63465213-112B-4E37-8418-D1719F95426D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9600 6.74821e-05 4.78211e-06 820.969 820.969 820.969 805.779 805.779 805.779 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D94447DC-C447-412F-B9E6-9BDAEEB8E7B8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9700 6.42586e-05 4.80693e-06 820.56 820.56 820.56 805.736 805.736 805.736 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 506CD25D-BC2A-4EE7-85E3-C9D96594D075
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9800 6.12002e-05 4.83102e-06 820.162 820.162 820.162 805.695 805.695 805.695 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 083DBC21-54F5-49C3-AC07-881148F607AE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
9900 5.82981e-05 4.85442e-06 819.775 819.775 819.775 805.655 805.655 805.655 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D10B5DD4-F395-4115-98F8-F75F034AA454
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10000 5.55438e-05 4.87714e-06 819.398 819.398 819.398 805.615 805.615 805.615 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 655C6F79-511C-4137-9870-B56A0FF0F492
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10100 5.29294e-05 4.8992e-06 819.03 819.03 819.03 805.577 805.577 805.577 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E59E834-9E88-4E24-81DE-56EFA78D0797
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10200 5.04475e-05 4.92064e-06 818.672 818.672 818.672 805.54 805.54 805.54 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02EB9C11-D752-40D9-B819-C32D50D2A6F4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10300 4.8091e-05 4.94146e-06 818.323 818.323 818.323 805.503 805.503 805.503 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11782E3E-8C73-4D85-A1DF-A52832613F62
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10400 4.58531e-05 4.9617e-06 817.983 817.983 817.983 805.468 805.468 805.468 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4200DCA-F14D-4C4C-9B5F-97204F9342ED
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10500 4.37278e-05 4.98136e-06 817.652 817.652 817.652 805.433 805.433 805.433 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA991DF8-C33F-48B8-BEEF-13615E1A53B0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10600 4.17089e-05 5.00047e-06 817.329 817.329 817.329 805.4 805.4 805.4 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38D2000B-D4DD-4AEE-BBAB-C3E723AFAD5C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10700 3.97909e-05 5.01904e-06 817.015 817.015 817.015 805.367 805.367 805.367 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0493D500-1578-4201-AFB5-B1DE1594C9CB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10800 3.79686e-05 5.0371e-06 816.708 816.708 816.708 805.335 805.335 805.335 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDAD214A-BB0A-473B-B680-BD4DBD81F761
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
10900 3.62369e-05 5.05465e-06 816.409 816.409 816.409 805.304 805.304 805.304 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DA22DFB-4EBD-4CB1-B2D6-5C2BDFD62A9E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11000 3.45912e-05 5.07171e-06 816.118 816.118 816.118 805.274 805.274 805.274 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7BA5770-E79B-4F07-9FCF-DCD3D3A099DF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11100 3.30269e-05 5.08831e-06 815.834 815.834 815.834 805.244 805.244 805.244 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 785FAEC9-FE2F-426E-8A16-5890A50BC941
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11200 3.15398e-05 5.10445e-06 815.558 815.558 815.558 805.215 805.215 805.215 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42875AEE-FD7C-4868-A9F5-B502E8084CF2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11300 3.01259e-05 5.12015e-06 815.288 815.288 815.288 805.187 805.187 805.187 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FF57DC3-12E1-48BF-AD63-D3F325F7EA41
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11400 2.87816e-05 5.13542e-06 815.025 815.025 815.025 805.16 805.16 805.16 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3F6AE25-ED10-4851-89CE-ADA2F426CDC4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11500 2.75032e-05 5.15027e-06 814.769 814.769 814.769 805.133 805.133 805.133 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92D06172-3853-46AF-88F4-55F5D8DF5784
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11600 2.62873e-05 5.16472e-06 814.519 814.519 814.519 805.107 805.107 805.107 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65522A85-9CC2-4CED-B7EC-3D5632252748
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11700 2.51307e-05 5.17878e-06 814.275 814.275 814.275 805.082 805.082 805.082 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FAD9993-B946-4EEC-B01A-647835983094
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11800 2.40305e-05 5.19247e-06 814.037 814.037 814.037 805.057 805.057 805.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96FAAF0F-65F3-471A-A605-AC2CE29B32B6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
11900 2.29838e-05 5.20578e-06 813.805 813.805 813.805 805.033 805.033 805.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EB6E7C1-2299-4B24-B967-0786430A9973
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12000 2.19878e-05 5.21874e-06 813.579 813.579 813.579 805.009 805.009 805.009 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08C2F05F-C571-4407-8DDF-80875320F59D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12100 2.104e-05 5.23136e-06 813.359 813.359 813.359 804.986 804.986 804.986 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BC032F7-6483-4AEB-B137-E73BDF7EC5F2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12200 2.0138e-05 5.24364e-06 813.143 813.143 813.143 804.964 804.964 804.964 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6586213D-100D-4C34-B9BD-96727CE031EB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12300 1.92795e-05 5.2556e-06 812.934 812.934 812.934 804.942 804.942 804.942 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8B7F6C7-848F-4045-B070-5C6B2CD36082
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12400 1.84623e-05 5.26724e-06 812.729 812.729 812.729 804.92 804.92 804.92 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2541F20F-AEDD-4DDB-9D6B-1820194A1251
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12500 1.76843e-05 5.27857e-06 812.529 812.529 812.529 804.9 804.9 804.9 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D75336A6-6843-48D1-B42D-323D8B54FA86
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12600 1.69436e-05 5.28961e-06 812.334 812.334 812.334 804.879 804.879 804.879 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85127B19-AC80-436F-A7F6-F319AE16830B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12700 1.62383e-05 5.30036e-06 812.144 812.144 812.144 804.859 804.859 804.859 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8B3B660-B3C1-4566-8507-01A62FE83834
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12800 1.55667e-05 5.31082e-06 811.958 811.958 811.958 804.84 804.84 804.84 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94B34BCF-AF1A-4A2F-987D-884BB658720F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
12900 1.4927e-05 5.32102e-06 811.777 811.777 811.777 804.821 804.821 804.821 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 304ED8B1-D4EF-4A69-AF2E-9A3F2D52445B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13000 1.43178e-05 5.33095e-06 811.6 811.6 811.6 804.803 804.803 804.803 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 499FA9C0-D445-4D2C-B7D6-DF6732FAA3CC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13100 1.37375e-05 5.34063e-06 811.428 811.428 811.428 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAED3B38-95B1-432E-9F4E-B0F003AA46EF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13200 1.31847e-05 5.35006e-06 811.26 811.26 811.26 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54B1C21C-6B67-4C58-A9F2-F05823BCE44C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13300 1.2658e-05 5.35924e-06 811.095 811.095 811.095 804.75 804.75 804.75 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B8FAEB1-2756-4520-9069-44CAB93FCC56
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13400 1.21562e-05 5.36819e-06 810.935 810.935 810.935 804.733 804.733 804.733 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18B340FF-EC0C-43A0-95EB-7056D3ABD242
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13500 1.16781e-05 5.37691e-06 810.779 810.779 810.779 804.717 804.717 804.717 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4DD4057-B580-4812-AF96-7D4D7A7DA826
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13600 1.12225e-05 5.38541e-06 810.626 810.626 810.626 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 424E4F0F-020F-4DFA-836B-E1F7B8EC38D0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13700 1.07882e-05 5.39369e-06 810.477 810.477 810.477 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E22D909-0353-40A0-9202-F145F1BDC6D0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13800 1.03743e-05 5.40177e-06 810.331 810.331 810.331 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50CD8C70-92C4-46D9-B4E4-47DCA5B1E08E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
13900 9.97982e-06 5.40964e-06 810.189 810.189 810.189 804.656 804.656 804.656 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9705CB3D-FC60-453B-9607-CC60074F308F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14000 9.60376e-06 5.41731e-06 810.051 810.051 810.051 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55756B7E-21DA-4AF0-BE69-8D0B7E1A5133
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14100 9.24525e-06 5.42479e-06 809.915 809.915 809.915 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 664AB423-F97E-4D74-B71F-124E229238AF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14200 8.90344e-06 5.43208e-06 809.783 809.783 809.783 804.613 804.613 804.613 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26FC000B-0C7C-48E3-BB2F-D477F84CE880
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14300 8.57753e-06 5.43919e-06 809.654 809.654 809.654 804.6 804.6 804.6 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CD670C0-43ED-4855-84AB-2336AFABEF89
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14400 8.26676e-06 5.44612e-06 809.528 809.528 809.528 804.587 804.587 804.587 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 695A75A8-7C07-4F3F-AFD2-E641761960B2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14500 7.97041e-06 5.45288e-06 809.405 809.405 809.405 804.574 804.574 804.574 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F721DE22-F058-4C34-8091-65E3BDE70B94
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14600 7.68778e-06 5.45947e-06 809.284 809.284 809.284 804.561 804.561 804.561 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A7527EF-0CB1-43E8-9E73-BAC031B2EEC8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14700 7.41821e-06 5.4659e-06 809.167 809.167 809.167 804.549 804.549 804.549 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2A66825-58AE-4E22-AD0F-C87A5A50922C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14800 7.1611e-06 5.47217e-06 809.052 809.052 809.052 804.537 804.537 804.537 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F4B0D7C-EAD0-4BA5-9D0C-D81E3D143185
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
14900 6.91584e-06 5.47828e-06 808.941 808.941 808.941 804.526 804.526 804.526 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05039D8B-A354-43D7-AD34-054F5E6BC434
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15000 6.68187e-06 5.48424e-06 808.831 808.831 808.831 804.514 804.514 804.514 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C871C97-1C06-4F8D-B109-662F46347A5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15100 6.45866e-06 5.49006e-06 808.725 808.725 808.725 804.503 804.503 804.503 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4AD916E-AB5C-4DD4-9CDC-3552C87A855C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15200 6.2457e-06 5.49574e-06 808.621 808.621 808.621 804.492 804.492 804.492 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3331E95-9320-4F8D-9864-8F683FB13971
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15300 6.0425e-06 5.50128e-06 808.519 808.519 808.519 804.482 804.482 804.482 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2F3D0DD-DC4A-4A43-9E01-F62B0F25BA62
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15400 5.84861e-06 5.50668e-06 808.42 808.42 808.42 804.471 804.471 804.471 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB028AA8-AA5D-4614-92F5-4C2A8B12DED7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15500 5.66358e-06 5.51195e-06 808.323 808.323 808.323 804.461 804.461 804.461 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D912612F-C916-49A3-B9D4-4E0DCC5753D7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15600 5.487e-06 5.51709e-06 808.228 808.228 808.228 804.451 804.451 804.451 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5E78F56-DA99-41B7-AF99-8E921927ECF9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15700 5.31848e-06 5.52211e-06 808.135 808.135 808.135 804.442 804.442 804.442 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F93ED49-7B72-4E04-AD98-BE133A801DF7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15800 5.15763e-06 5.52701e-06 808.045 808.045 808.045 804.432 804.432 804.432 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7239E8A8-6287-4A78-9BFF-FC503AD8D047
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
15900 5.0041e-06 5.53179e-06 807.956 807.956 807.956 804.423 804.423 804.423 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7EF9735-4216-483F-B81C-9C7FE03C801E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16000 4.85755e-06 5.53646e-06 807.87 807.87 807.87 804.414 804.414 804.414 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAD73109-95A8-450B-AE21-5DBBA1AEE2E4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16100 4.71764e-06 5.54101e-06 807.786 807.786 807.786 804.405 804.405 804.405 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E824CA2F-9655-488E-BA33-CC6D22F2D064
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16200 4.58408e-06 5.54545e-06 807.703 807.703 807.703 804.397 804.397 804.397 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B2F548D-E69A-401C-869F-C768CADE10F8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16300 4.45656e-06 5.54979e-06 807.623 807.623 807.623 804.388 804.388 804.388 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2245BA4A-111A-4C0D-9A1A-D25727937F44
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16400 4.3348e-06 5.55403e-06 807.544 807.544 807.544 804.38 804.38 804.38 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E4A1309-9A30-4D9E-89C4-8845B7B94E33
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16500 4.21855e-06 5.55816e-06 807.467 807.467 807.467 804.372 804.372 804.372 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 053236D4-2D8B-4233-92E9-3AB8209CA0D9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16600 4.10754e-06 5.5622e-06 807.392 807.392 807.392 804.364 804.364 804.364 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0733C345-9736-4EA3-BE6C-BDF40CC82934
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16700 4.00153e-06 5.56614e-06 807.319 807.319 807.319 804.357 804.357 804.357 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9AE8CE17-2025-442D-ABE0-D480F5E2C359
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16800 3.90029e-06 5.56999e-06 807.247 807.247 807.247 804.349 804.349 804.349 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34D1ED90-0689-43E6-85BA-0EF6A3913B28
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
16900 3.80361e-06 5.57375e-06 807.177 807.177 807.177 804.342 804.342 804.342 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15A7E60E-D363-45FF-AFD0-83E2F841ECD7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17000 3.71126e-06 5.57741e-06 807.109 807.109 807.109 804.335 804.335 804.335 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDE3F29C-240F-4783-8FC1-7D4F1F7DF4FD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17100 3.62306e-06 5.581e-06 807.042 807.042 807.042 804.328 804.328 804.328 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69F7BE70-E1CB-476A-BC30-43B70869051C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17200 3.53881e-06 5.5845e-06 806.976 806.976 806.976 804.321 804.321 804.321 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB3CF9B7-36D6-44C0-A7A4-39598387D4B8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17300 3.45833e-06 5.58791e-06 806.913 806.913 806.913 804.314 804.314 804.314 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF689383-9E8C-4D32-B327-3CECFC7BD2AB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17400 3.38144e-06 5.59125e-06 806.85 806.85 806.85 804.308 804.308 804.308 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA44D60B-6757-426A-B411-BE00BC57B56E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17500 3.30799e-06 5.59451e-06 806.789 806.789 806.789 804.301 804.301 804.301 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2DEC7E8-A5FE-45D4-85DC-27F09913A0FB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17600 3.23782e-06 5.5977e-06 806.729 806.729 806.729 804.295 804.295 804.295 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA7F1A06-7A5E-4580-ADBD-EB9884BB1DC2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17700 3.17078e-06 5.60081e-06 806.671 806.671 806.671 804.289 804.289 804.289 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5409EDF3-EDFB-474C-B05C-5112DB9659EB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17800 3.10672e-06 5.60384e-06 806.614 806.614 806.614 804.283 804.283 804.283 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22DCAD0C-4873-4FB5-92AC-DCFA72E3B1D5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
17900 3.04551e-06 5.60681e-06 806.559 806.559 806.559 804.277 804.277 804.277 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CF1908E-BD60-49A3-864B-EC0189872079
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18000 2.98702e-06 5.60971e-06 806.504 806.504 806.504 804.272 804.272 804.272 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D5AFE67-E389-4C0A-BF0A-50335CBC1635
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18100 2.93113e-06 5.61255e-06 806.451 806.451 806.451 804.266 804.266 804.266 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E94E4BEE-4EFF-4B56-B4A0-F18B11205B51
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18200 2.87772e-06 5.61531e-06 806.399 806.399 806.399 804.261 804.261 804.261 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBE3DE66-F2F3-45FA-A33C-9A3CFF9C5668
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18300 2.82667e-06 5.61802e-06 806.348 806.348 806.348 804.255 804.255 804.255 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C72300A-6C45-49F1-8ADE-FBB3BEF25327
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18400 2.77789e-06 5.62066e-06 806.299 806.299 806.299 804.25 804.25 804.25 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FDCD915-68A3-460A-9FCB-C537CE8A322D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18500 2.73126e-06 5.62325e-06 806.25 806.25 806.25 804.245 804.245 804.245 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D757B22-8C72-4B91-A4C4-438FAE81F05A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18600 2.68669e-06 5.62577e-06 806.203 806.203 806.203 804.24 804.24 804.24 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD187E85-6E20-479A-9E01-DF9F4F28A396
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18700 2.64409e-06 5.62824e-06 806.157 806.157 806.157 804.235 804.235 804.235 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 860BCC05-78C9-41B8-8868-28915D957629
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18800 2.60337e-06 5.63065e-06 806.111 806.111 806.111 804.231 804.231 804.231 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FBBBD9A-9C89-4453-B8D3-77FDE04AF5B9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
18900 2.56444e-06 5.633e-06 806.067 806.067 806.067 804.226 804.226 804.226 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D35CEB11-4F61-4585-9481-32747D9B50E2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19000 2.52723e-06 5.63531e-06 806.024 806.024 806.024 804.222 804.222 804.222 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 436CACB1-0C37-4D2E-934A-BC9B4DCF9C4B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19100 2.49165e-06 5.63756e-06 805.981 805.981 805.981 804.217 804.217 804.217 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFC58846-AB1A-443F-AAA4-A183E23DA317
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19200 2.45764e-06 5.63976e-06 805.94 805.94 805.94 804.213 804.213 804.213 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF1F6317-8440-41B6-9114-97004FD2D02F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19300 2.42513e-06 5.64191e-06 805.9 805.9 805.9 804.209 804.209 804.209 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C2556E8-4647-4766-9820-BE079BCD59CA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19400 2.39404e-06 5.64401e-06 805.86 805.86 805.86 804.204 804.204 804.204 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA3E0AFD-80BD-4C7D-BD2E-9A04AB1B8871
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19500 2.36431e-06 5.64607e-06 805.822 805.822 805.822 804.2 804.2 804.2 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F3B4A2D5-D6AF-405F-AA3C-972147F47AF8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19600 2.33588e-06 5.64808e-06 805.784 805.784 805.784 804.197 804.197 804.197 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69E11B55-BDAC-452E-87EE-27990BC36F71
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19700 2.3087e-06 5.65005e-06 805.747 805.747 805.747 804.193 804.193 804.193 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 22ADC316-0128-4B1D-8178-90CE9AEABB0B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19800 2.28271e-06 5.65197e-06 805.711 805.711 805.711 804.189 804.189 804.189 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C621D9B2-3FBF-415C-98EE-F0A0C9712DBD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
19900 2.25786e-06 5.65385e-06 805.676 805.676 805.676 804.185 804.185 804.185 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DE75371-8ECA-4A96-8A80-DDF30A9DAF2E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20000 2.23409e-06 5.65569e-06 805.641 805.641 805.641 804.182 804.182 804.182 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F4EFB0C-83A0-45FA-8DE2-6CEDD84B845A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20100 2.21135e-06 5.65749e-06 805.607 805.607 805.607 804.178 804.178 804.178 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D9F4C93-ABD2-48CF-B16D-B17C5B789240
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20200 2.18961e-06 5.65924e-06 805.574 805.574 805.574 804.175 804.175 804.175 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F596948-E8D3-4A8B-8082-DAB1B064A0E8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20300 2.16882e-06 5.66096e-06 805.542 805.542 805.542 804.171 804.171 804.171 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31C5C125-46E2-4FC9-82E2-5CACDF42024F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20400 2.14893e-06 5.66265e-06 805.511 805.511 805.511 804.168 804.168 804.168 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BECD8E4-DACB-4C35-81B5-4B1B1DB8BDE0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20500 2.12991e-06 5.66429e-06 805.48 805.48 805.48 804.165 804.165 804.165 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D917AFFF-B1FE-463B-B0C5-0C9E294DBB48
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20600 2.11172e-06 5.6659e-06 805.45 805.45 805.45 804.162 804.162 804.162 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF5030D6-342D-4BAD-B9D0-040D36B95585
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20700 2.09431e-06 5.66747e-06 805.42 805.42 805.42 804.159 804.159 804.159 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9D2F3B5-BF41-4D0D-81EA-CEEC299FF3A5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20800 2.07766e-06 5.66901e-06 805.391 805.391 805.391 804.156 804.156 804.156 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CEFBE82-45CF-45B9-BB84-3251526D1657
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
20900 2.06174e-06 5.67052e-06 805.363 805.363 805.363 804.153 804.153 804.153 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ACD8616-5566-4953-8407-1A8F45C1BCFF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21000 2.0465e-06 5.672e-06 805.336 805.336 805.336 804.15 804.15 804.15 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFB173FF-BCF6-4019-B29D-27BE1F6AEB75
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21100 2.03192e-06 5.67344e-06 805.309 805.309 805.309 804.147 804.147 804.147 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 462D6C60-8BC9-433D-86E9-2D09353E9B41
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21200 2.01798e-06 5.67485e-06 805.282 805.282 805.282 804.144 804.144 804.144 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 705170B2-F74A-43E5-B9D2-11BD0844140F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21300 2.00464e-06 5.67623e-06 805.257 805.257 805.257 804.142 804.142 804.142 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF8B8AAC-5E0D-4DAC-AFD6-EE6F69714CB9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21400 1.99188e-06 5.67758e-06 805.232 805.232 805.232 804.139 804.139 804.139 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77DE5F94-F1BE-4B7C-9A64-882915DDABE8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21500 1.97966e-06 5.6789e-06 805.207 805.207 805.207 804.136 804.136 804.136 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F17D30D-5ABE-402D-8310-6068E58D38A0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21600 1.96798e-06 5.6802e-06 805.183 805.183 805.183 804.134 804.134 804.134 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53E17B48-E5A2-4E54-ACF0-ED46F2231DA1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21700 1.9568e-06 5.68147e-06 805.159 805.159 805.159 804.131 804.131 804.131 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9FDD6044-6296-4146-8ADD-58E6DF351213
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21800 1.9461e-06 5.68271e-06 805.136 805.136 805.136 804.129 804.129 804.129 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79DBFB74-7031-49E2-81AA-E94C64F2F4AF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
21900 1.93587e-06 5.68392e-06 805.114 805.114 805.114 804.127 804.127 804.127 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 873D0327-17B2-4816-9AAB-F6F31195D727
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22000 1.92607e-06 5.68511e-06 805.092 805.092 805.092 804.124 804.124 804.124 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BEF27EE-D8A3-44BE-BBC0-E76D228AED5E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22100 1.9167e-06 5.68627e-06 805.07 805.07 805.07 804.122 804.122 804.122 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11E8D632-585C-4249-85CC-C2B6BB485854
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22200 1.90773e-06 5.68741e-06 805.049 805.049 805.049 804.12 804.12 804.12 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E941C07-6B24-44AB-AAAB-B14692C30AD8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22300 1.89914e-06 5.68853e-06 805.029 805.029 805.029 804.118 804.118 804.118 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89D5B0E3-5571-4640-8386-15B25403B427
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22400 1.89093e-06 5.68962e-06 805.009 805.009 805.009 804.116 804.116 804.116 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12342952-9AFD-4447-9717-8F148DECB5C7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22500 1.88306e-06 5.69069e-06 804.989 804.989 804.989 804.114 804.114 804.114 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE42801F-E053-4037-802C-3CFD0D4D28CB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22600 1.87554e-06 5.69173e-06 804.97 804.97 804.97 804.112 804.112 804.112 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 432FC65F-827C-4E91-8184-BFD44AFB1901
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22700 1.86834e-06 5.69276e-06 804.951 804.951 804.951 804.11 804.11 804.11 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 899CAB80-5A98-4577-AEDC-A05E80B900C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22800 1.86145e-06 5.69376e-06 804.933 804.933 804.933 804.108 804.108 804.108 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0F98086-F60E-4009-A966-7219D3DB3293
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
22900 1.85485e-06 5.69475e-06 804.915 804.915 804.915 804.106 804.106 804.106 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DA33CCE-87F0-4287-8D31-21248AFC4497
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23000 1.84853e-06 5.69571e-06 804.897 804.897 804.897 804.104 804.104 804.104 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 239188B0-9003-4C70-8948-E87AE994D53F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23100 1.84249e-06 5.69665e-06 804.88 804.88 804.88 804.102 804.102 804.102 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46C7B980-7940-45D3-B85A-92D5E0621915
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23200 1.8367e-06 5.69758e-06 804.863 804.863 804.863 804.1 804.1 804.1 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3EF926F-D681-4253-8823-E615164CA3A8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23300 1.83116e-06 5.69848e-06 804.847 804.847 804.847 804.099 804.099 804.099 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82563637-0BBD-4F3B-B8CE-ED19CF82B5C0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23400 1.82586e-06 5.69937e-06 804.831 804.831 804.831 804.097 804.097 804.097 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B641D56-DFA0-4507-8499-D764AC9754F6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23500 1.82079e-06 5.70024e-06 804.815 804.815 804.815 804.095 804.095 804.095 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2D24BBF-B7D5-433D-B2C0-0D612A79918E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23600 1.81593e-06 5.70109e-06 804.799 804.799 804.799 804.094 804.094 804.094 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C96CF76B-F4EC-4BDD-8930-071357336803
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23700 1.81128e-06 5.70193e-06 804.784 804.784 804.784 804.092 804.092 804.092 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C4B2E7A-6280-4253-AE19-7316F230D656
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23800 1.80683e-06 5.70274e-06 804.77 804.77 804.77 804.091 804.091 804.091 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEF2D036-44B0-4B01-ACAE-2FD7DB10C77F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
23900 1.80256e-06 5.70355e-06 804.755 804.755 804.755 804.089 804.089 804.089 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE4BF699-1AB6-477A-BF39-334442DA5A24
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24000 1.79848e-06 5.70433e-06 804.741 804.741 804.741 804.088 804.088 804.088 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21B0A9D5-33F9-46AB-A6B4-A0A75C39821E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24100 1.79457e-06 5.7051e-06 804.728 804.728 804.728 804.086 804.086 804.086 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15B5B849-CC93-47E7-93C6-57CA452CFF58
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24200 1.79083e-06 5.70586e-06 804.714 804.714 804.714 804.085 804.085 804.085 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31B8979A-FE4E-4EE0-B8E1-C6AA2FD13CE1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24300 1.78725e-06 5.70659e-06 804.701 804.701 804.701 804.084 804.084 804.084 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B616BC29-7A95-498C-B8D0-6901733EE21F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24400 1.78382e-06 5.70732e-06 804.688 804.688 804.688 804.082 804.082 804.082 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F25122A4-6760-47BE-A6E2-B4CDA93788BE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24500 1.78054e-06 5.70803e-06 804.675 804.675 804.675 804.081 804.081 804.081 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E3B0E5E-886F-4316-AED4-F805F0FEDB4C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24600 1.77739e-06 5.70873e-06 804.663 804.663 804.663 804.08 804.08 804.08 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41BAB781-FC3E-4A36-8AB0-0C779FB15060
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24700 1.77438e-06 5.70941e-06 804.651 804.651 804.651 804.078 804.078 804.078 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F34DAE1-ED31-4986-9DA4-CF788611E214
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24800 1.7715e-06 5.71008e-06 804.639 804.639 804.639 804.077 804.077 804.077 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B51D7E34-CEAF-4AEE-8A60-2E97D390EF0D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
24900 1.76874e-06 5.71074e-06 804.628 804.628 804.628 804.076 804.076 804.076 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D87DFF42-800B-43DA-B922-9CC269FF8D81
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25000 1.76609e-06 5.71138e-06 804.617 804.617 804.617 804.075 804.075 804.075 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B3EC961-DA71-46BC-83F9-AF7BA13B2B2B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25100 1.76356e-06 5.71202e-06 804.606 804.606 804.606 804.074 804.074 804.074 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54272265-9B3E-4427-B792-FF5BE68E76D5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25200 1.76114e-06 5.71264e-06 804.595 804.595 804.595 804.073 804.073 804.073 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E42794D5-EB01-499D-9AD8-1B761A1EF659
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25300 1.75882e-06 5.71325e-06 804.584 804.584 804.584 804.071 804.071 804.071 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9F666DE-21C4-4A04-B36B-43B214B187AE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25400 1.75659e-06 5.71384e-06 804.574 804.574 804.574 804.07 804.07 804.07 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F140553-14EA-4E8F-AA90-FA995E0ADCF5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25500 1.75446e-06 5.71443e-06 804.564 804.564 804.564 804.069 804.069 804.069 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD5954DD-249F-4FA8-A63A-C3AF9F650682
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25600 1.75242e-06 5.715e-06 804.554 804.554 804.554 804.068 804.068 804.068 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AA06427-C699-442E-85E0-428276C47BE2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25700 1.75047e-06 5.71557e-06 804.545 804.545 804.545 804.067 804.067 804.067 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B060515-59C0-4903-8823-E9AE2AEEEE35
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25800 1.7486e-06 5.71612e-06 804.535 804.535 804.535 804.066 804.066 804.066 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A6C1213-3ABD-4C67-912C-663F1BD020EC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
25900 1.7468e-06 5.71666e-06 804.526 804.526 804.526 804.065 804.065 804.065 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEBD10D5-A9B5-4DCA-BAA0-0B19B800CE23
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26000 1.74509e-06 5.7172e-06 804.517 804.517 804.517 804.064 804.064 804.064 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82A0EA94-2D63-4FEB-84DD-4F8C1DFEE963
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26100 1.74344e-06 5.71772e-06 804.508 804.508 804.508 804.063 804.063 804.063 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B73BF57-28E3-464C-B654-5B905F5190DB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26200 1.74186e-06 5.71823e-06 804.5 804.5 804.5 804.063 804.063 804.063 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B486DDD-1D59-48ED-B2E1-A8341809B65E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26300 1.74036e-06 5.71874e-06 804.491 804.491 804.491 804.062 804.062 804.062 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13A00459-8485-4BB0-BF32-ADDD48BBD5C1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26400 1.73891e-06 5.71923e-06 804.483 804.483 804.483 804.061 804.061 804.061 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A767703-3F12-4807-8071-AB7E673F3CAF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26500 1.73752e-06 5.71972e-06 804.475 804.475 804.475 804.06 804.06 804.06 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4836A4E8-63CA-47E2-B207-8AB82C21EF89
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26600 1.7362e-06 5.7202e-06 804.467 804.467 804.467 804.059 804.059 804.059 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45137F9F-1547-4699-8EED-D5BD84D26696
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26700 1.73492e-06 5.72067e-06 804.459 804.459 804.459 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6830685D-1883-40B4-8ABB-FA3892309F00
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26800 1.73371e-06 5.72113e-06 804.452 804.452 804.452 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F84BDB8-60B6-4F66-8FDD-B58C1FC5570D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
26900 1.73254e-06 5.72158e-06 804.444 804.444 804.444 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C607CC41-83BA-4A3A-A034-E0CCBCC1F7ED
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27000 1.73142e-06 5.72203e-06 804.437 804.437 804.437 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83EE50E5-A856-4FCE-ADDB-3321F5633045
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27100 1.73035e-06 5.72246e-06 804.43 804.43 804.43 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F307F17A-44C7-46A3-AEE8-BF0A264AFD4E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27200 1.72932e-06 5.72289e-06 804.423 804.423 804.423 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A91E9EFA-4238-42E9-BCDC-FEC48963F1C8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27300 1.72834e-06 5.72331e-06 804.417 804.417 804.417 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3965848E-0D31-4768-8171-BF02FE6690D7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27400 1.72739e-06 5.72373e-06 804.41 804.41 804.41 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1918BADE-780B-4B76-86AE-0E35AF088D10
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27500 1.72649e-06 5.72414e-06 804.404 804.404 804.404 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 541BE869-4E75-4CBC-8FD3-7DD404798F6A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27600 1.72562e-06 5.72454e-06 804.397 804.397 804.397 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D63959C3-1F63-4423-9AA8-2CFA30B543F1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27700 1.72479e-06 5.72493e-06 804.391 804.391 804.391 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 514BE725-A4F3-4739-BF40-13BC55703DB2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27800 1.72399e-06 5.72532e-06 804.385 804.385 804.385 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1C704ED-1DA4-479D-BAAF-2F4A28D48301
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
27900 1.72323e-06 5.7257e-06 804.379 804.379 804.379 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95F3946E-2A89-4B02-8DCF-A1B6C34A909E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28000 1.7225e-06 5.72607e-06 804.373 804.373 804.373 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D109AC31-82DF-4E6A-9D05-2B239892E06C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28100 1.7218e-06 5.72644e-06 804.368 804.368 804.368 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29136280-EA61-469A-9163-4FE0D6B3E4CD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28200 1.72112e-06 5.7268e-06 804.362 804.362 804.362 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E909479-D18F-4E89-B66C-376B5D03F177
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28300 1.72048e-06 5.72716e-06 804.357 804.357 804.357 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8838A64D-2610-4F8C-BA3F-2441A311A47C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28400 1.71986e-06 5.72751e-06 804.351 804.351 804.351 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72195496-57BD-4420-B9F8-51333E68125C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28500 1.71927e-06 5.72785e-06 804.346 804.346 804.346 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F637071-E3A9-4D9E-9F3A-EA266032F3EE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28600 1.7187e-06 5.72819e-06 804.341 804.341 804.341 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5140CE4D-9B86-4E45-B307-43EE54D64779
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28700 1.71815e-06 5.72853e-06 804.336 804.336 804.336 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18305E25-12DC-4B83-B78F-BDFCD6A6785D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28800 1.71763e-06 5.72886e-06 804.331 804.331 804.331 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B88942FD-4B67-4FB8-9E34-5842268D6CCB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
28900 1.71713e-06 5.72918e-06 804.327 804.327 804.327 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3345DB20-E772-42C2-9C8E-93835DCEFE9A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29000 1.71665e-06 5.7295e-06 804.322 804.322 804.322 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C78C4AC9-B669-4701-833E-98699FA814A0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29100 1.71618e-06 5.72981e-06 804.318 804.318 804.318 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBAB5C86-846D-4A72-B90A-D0DD7F887F27
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29200 1.71574e-06 5.73012e-06 804.313 804.313 804.313 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6641A277-F0E8-44BE-9A45-BE0672F89FCF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29300 1.71532e-06 5.73042e-06 804.309 804.309 804.309 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3991FCA5-2868-4EB1-A2F6-29111A9AEAA1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29400 1.71491e-06 5.73072e-06 804.305 804.305 804.305 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 776C306C-3248-4DF2-870D-F1DC9F415022
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29500 1.71452e-06 5.73102e-06 804.3 804.3 804.3 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B9DF65F-B132-4B02-B56E-91B4948ADE66
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29600 1.71414e-06 5.73131e-06 804.296 804.296 804.296 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AA7D3BF1-8272-40AE-B72E-170441AA2092
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29700 1.71378e-06 5.73159e-06 804.292 804.292 804.292 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 158AF13D-F777-48C8-B50A-23D8BDAF4B03
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29800 1.71343e-06 5.73188e-06 804.288 804.288 804.288 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 362885F7-4250-45AA-976B-F87F32E43C2F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
29900 1.7131e-06 5.73215e-06 804.285 804.285 804.285 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3787E6E-357F-47FB-9F12-E2C7118FA7BC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30000 1.71278e-06 5.73243e-06 804.281 804.281 804.281 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F58E076-C8F3-44A4-B153-F515FBDF2997
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30100 1.71247e-06 5.7327e-06 804.277 804.277 804.277 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C949717-46CC-4127-98FC-710168D6D612
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30200 1.71218e-06 5.73296e-06 804.274 804.274 804.274 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD96959E-2BEA-4691-814D-73D3BFBC0266
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30300 1.71189e-06 5.73323e-06 804.27 804.27 804.27 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF39E1D2-0A01-4BAC-A7AA-F22879777956
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30400 1.71162e-06 5.73348e-06 804.267 804.267 804.267 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 559F28C1-C0D5-402D-A6E3-C1276E9CB097
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30500 1.71136e-06 5.73374e-06 804.264 804.264 804.264 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D227090-DDD6-468A-91DD-AF5DE7ABFA44
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30600 1.71111e-06 5.73399e-06 804.26 804.26 804.26 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4123E340-877F-4A30-99E5-C15263B8689B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30700 1.71087e-06 5.73424e-06 804.257 804.257 804.257 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41798268-93AA-4740-AD64-B5D7B3A32516
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30800 1.71063e-06 5.73448e-06 804.254 804.254 804.254 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E3FC0F6-2CAA-4F5D-BD9D-53F6E35DC3F0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
30900 1.71041e-06 5.73473e-06 804.251 804.251 804.251 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 034855A5-3C10-4473-B0C6-487AE601F9B5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31000 1.7102e-06 5.73497e-06 804.248 804.248 804.248 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EC63CC8-EEAB-4368-BC76-250E2F4938E7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31100 1.70999e-06 5.7352e-06 804.245 804.245 804.245 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FBF7978-C406-46B1-B7C1-1AA42EA6E667
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31200 1.70979e-06 5.73543e-06 804.242 804.242 804.242 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01E9D1A1-ED21-42D3-BEB4-8AE9D0F58FCA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31300 1.7096e-06 5.73566e-06 804.24 804.24 804.24 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC439992-AD00-4301-ABF4-EA63DCFEA469
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31400 1.70941e-06 5.73589e-06 804.237 804.237 804.237 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F6A9244-289B-404E-A901-E89C8ECD5936
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31500 1.70923e-06 5.73611e-06 804.234 804.234 804.234 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64E68164-231B-4F9E-8F24-AEFD97E546A1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31600 1.70906e-06 5.73633e-06 804.232 804.232 804.232 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DDA14B2-E433-4D34-B954-FE3218790F23
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31700 1.7089e-06 5.73655e-06 804.229 804.229 804.229 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5377C31-DB13-4D02-AAB6-9A94FF57511A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31800 1.70874e-06 5.73677e-06 804.226 804.226 804.226 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89EE975C-F858-4B89-9316-14C6922BB2CE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
31900 1.70859e-06 5.73698e-06 804.224 804.224 804.224 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 686B0BE1-09F8-4905-BAD0-26DFB1AE396F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32000 1.70844e-06 5.73719e-06 804.222 804.222 804.222 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C218FC97-68A3-40FC-BCAD-816E4E178BE1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32100 1.7083e-06 5.7374e-06 804.219 804.219 804.219 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FE40259-1F48-4154-90D1-D07F6992F59C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32200 1.70816e-06 5.7376e-06 804.217 804.217 804.217 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86E7C610-CD0E-4344-B494-2B73CAA5AC43
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32300 1.70803e-06 5.73781e-06 804.215 804.215 804.215 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C02B6869-A4D9-4D91-BE77-C001E47A9C8B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32400 1.7079e-06 5.73801e-06 804.213 804.213 804.213 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 240CC320-53FE-45F8-A580-2699AA76C533
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32500 1.70777e-06 5.73821e-06 804.21 804.21 804.21 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF2A1EF8-F87E-4977-B13E-0E45CBFC2030
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32600 1.70765e-06 5.7384e-06 804.208 804.208 804.208 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 729068A7-B3D7-44CE-90C5-A85C3E119F42
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32700 1.70754e-06 5.7386e-06 804.206 804.206 804.206 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8A37C7A-D27C-4DE2-8AB2-F30805107818
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32800 1.70743e-06 5.73879e-06 804.204 804.204 804.204 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D5125D0-7223-4B72-9A44-AAF8C6EC41AF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
32900 1.70732e-06 5.73898e-06 804.202 804.202 804.202 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99B3228E-F080-4884-A0AB-8EEE2CFB47EB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33000 1.70722e-06 5.73917e-06 804.2 804.2 804.2 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45BC95ED-3D2A-4B53-9B34-356FF3189A3A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33100 1.70711e-06 5.73935e-06 804.199 804.199 804.199 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 279664E8-67AE-4640-A95B-097F0AEA8ABF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33200 1.70702e-06 5.73954e-06 804.197 804.197 804.197 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BA3B22E-E954-4776-AFBA-E96EF962778B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33300 1.70692e-06 5.73972e-06 804.195 804.195 804.195 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B96264A-9D55-44CA-A25B-FFD074188092
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33400 1.70683e-06 5.7399e-06 804.193 804.193 804.193 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E38837A6-4285-47AE-B1E5-7BE512D52630
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33500 1.70674e-06 5.74008e-06 804.191 804.191 804.191 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F144ECED-18DE-44B6-99CE-69475A32C57D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33600 1.70665e-06 5.74026e-06 804.19 804.19 804.19 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D14B976F-919B-4F56-AE1C-D74416318DB3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33700 1.70657e-06 5.74043e-06 804.188 804.188 804.188 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4CCCF82-6F7D-40E0-B960-4EB380E87056
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33800 1.70649e-06 5.7406e-06 804.186 804.186 804.186 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1EDEE98-D45D-4ADC-8E60-23936B9B18E9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
33900 1.70641e-06 5.74078e-06 804.185 804.185 804.185 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72D3F776-21EC-46A2-9773-60412E2F9CFC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34000 1.70633e-06 5.74095e-06 804.183 804.183 804.183 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7615D111-26DA-4F8B-ADF3-D5A571FD9AF3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34100 1.70626e-06 5.74112e-06 804.182 804.182 804.182 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D29AD5DE-53EE-45AE-8A1C-4E2F0FCACA04
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34200 1.70619e-06 5.74128e-06 804.18 804.18 804.18 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84828A1A-A2A6-4388-8606-FCAB3EA25DBC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34300 1.70612e-06 5.74145e-06 804.179 804.179 804.179 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99395F61-0D8A-4C9B-9176-B8AA0559235E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34400 1.70605e-06 5.74161e-06 804.177 804.177 804.177 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7986E809-18CD-4C1C-8B8D-3980DDC940AC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34500 1.70598e-06 5.74178e-06 804.176 804.176 804.176 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1B3FB9E-66B5-4517-8010-53B118E291BD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34600 1.70592e-06 5.74194e-06 804.175 804.175 804.175 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B193BAA6-FF36-4C8D-9AD2-2E160678F91A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34700 1.70585e-06 5.7421e-06 804.173 804.173 804.173 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B744194F-E473-46AE-BE01-CB9921EF3BC5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34800 1.70579e-06 5.74226e-06 804.172 804.172 804.172 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07D9BB68-273B-48EC-83C0-AF2E4396F26C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
34900 1.70573e-06 5.74241e-06 804.171 804.171 804.171 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 410440FE-11FA-4DC6-8C10-8C1822C186EF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35000 1.70567e-06 5.74257e-06 804.17 804.17 804.17 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A293D043-6F79-4B39-B9D0-F28F2B421A7D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35100 1.70561e-06 5.74273e-06 804.168 804.168 804.168 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AE4847A-896B-4E0A-B0AC-E1FCFD6753A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35200 1.70556e-06 5.74288e-06 804.167 804.167 804.167 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F468E8FF-8799-477B-B91D-717E8D1765E4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35300 1.7055e-06 5.74303e-06 804.166 804.166 804.166 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CB243C8-434E-4D33-B157-35BF204EFC0D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35400 1.70545e-06 5.74318e-06 804.165 804.165 804.165 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A25A6A58-3765-4816-B68C-9495841F750D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35500 1.7054e-06 5.74333e-06 804.164 804.164 804.164 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 261A8D43-D5F1-40C8-B5F6-E3B9E4EE0B5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35600 1.70534e-06 5.74348e-06 804.163 804.163 804.163 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01165C06-CF67-45B7-964E-ED50481CF4D3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35700 1.70529e-06 5.74363e-06 804.162 804.162 804.162 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01F0CE55-E7F3-4F8E-A9E3-FC288A81D47A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35800 1.70524e-06 5.74378e-06 804.16 804.16 804.16 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04FE78B2-F4EC-4D77-A27F-D9ACCB825B84
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
35900 1.7052e-06 5.74393e-06 804.159 804.159 804.159 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C745B105-EECB-4DF2-B390-20A4E3789006
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36000 1.70515e-06 5.74407e-06 804.158 804.158 804.158 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 569F405F-04DD-4265-981C-9AB1AB5698C4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36100 1.7051e-06 5.74421e-06 804.157 804.157 804.157 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1CBAAC59-87AF-4360-9C05-87C0BE99ADF3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36200 1.70505e-06 5.74436e-06 804.156 804.156 804.156 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3958B48A-7E79-4DC4-A851-1A974EA36887
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36300 1.70501e-06 5.7445e-06 804.156 804.156 804.156 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4874F4D-9212-4A1A-A74B-FB2851BE27B5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36400 1.70496e-06 5.74464e-06 804.155 804.155 804.155 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FFC4A1D-DECB-4BA7-AEDA-9F0F290F57E2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36500 1.70492e-06 5.74478e-06 804.154 804.154 804.154 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E6CE763-C0A7-4C2C-9644-F5F2B9F70157
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36600 1.70488e-06 5.74492e-06 804.153 804.153 804.153 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10427501-355C-4F40-852C-8708BC02C13C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36700 1.70483e-06 5.74506e-06 804.152 804.152 804.152 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E3E4633-87CD-4E0B-ADE9-598E374835BD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36800 1.70479e-06 5.7452e-06 804.151 804.151 804.151 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD2BC3F9-20C6-4343-A646-D45594D45606
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
36900 1.70475e-06 5.74534e-06 804.15 804.15 804.15 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6547756-4214-45B4-A1F2-A98D957ACB09
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37000 1.70471e-06 5.74547e-06 804.15 804.15 804.15 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FF72D895-5C0D-4E6D-89F8-D89E9C09877D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37100 1.70467e-06 5.74561e-06 804.149 804.149 804.149 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9017892E-4C52-42EC-9083-E96DDB8E7BD5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37200 1.70463e-06 5.74575e-06 804.148 804.148 804.148 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A508BD4F-0CAA-48FD-AF9C-C6226B9413FC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37300 1.70459e-06 5.74588e-06 804.147 804.147 804.147 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82575845-2183-42B5-AF57-2D282CB6D5C4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37400 1.70455e-06 5.74601e-06 804.146 804.146 804.146 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE14B1C6-F9E4-4E9C-B9B2-39D8390A04FF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37500 1.70451e-06 5.74615e-06 804.146 804.146 804.146 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65B322B0-A95D-476B-A31E-9A8243E2A1F1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37600 1.70448e-06 5.74628e-06 804.145 804.145 804.145 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52E051B3-AF6B-4C41-B12D-675194136E44
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37700 1.70444e-06 5.74641e-06 804.144 804.144 804.144 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D30C59B-C45B-4F8A-8BB1-CCEBE6E1A1C8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37800 1.7044e-06 5.74654e-06 804.144 804.144 804.144 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0DA8138-051F-4CD1-A029-32DE069251E2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
37900 1.70436e-06 5.74667e-06 804.143 804.143 804.143 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D68D270C-04A8-47B8-9632-C503F95193D1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38000 1.70433e-06 5.7468e-06 804.142 804.142 804.142 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2E42F49-C22C-4902-A021-971B462BA9B1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38100 1.70429e-06 5.74693e-06 804.142 804.142 804.142 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B050AB7-648F-4D01-A202-F98F78AB7D86
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38200 1.70425e-06 5.74706e-06 804.141 804.141 804.141 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE92C14D-A0B2-4E76-8661-57E489FFFD5E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38300 1.70422e-06 5.74719e-06 804.14 804.14 804.14 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0D07B4D-939F-4ADE-A401-DB2516E84AC8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38400 1.70418e-06 5.74732e-06 804.14 804.14 804.14 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE5AF594-1C8A-46E1-81B5-C376B2C0198C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38500 1.70415e-06 5.74744e-06 804.139 804.139 804.139 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEBDD7C2-A151-431C-9E0F-E5942261FBC5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38600 1.70411e-06 5.74757e-06 804.139 804.139 804.139 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92AA6D5E-5AB3-4856-A3D1-A7B8E4879CD9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38700 1.70408e-06 5.7477e-06 804.138 804.138 804.138 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD40A1FE-B8C9-43A5-9826-C8331ECFB059
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38800 1.70404e-06 5.74782e-06 804.138 804.138 804.138 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 189F2005-E3B9-4628-B19D-6483353BBDCE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
38900 1.70401e-06 5.74795e-06 804.137 804.137 804.137 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C69532FE-EC79-4469-AE15-EE18243F36E8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39000 1.70398e-06 5.74807e-06 804.137 804.137 804.137 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEC4EB9D-9727-4879-B70C-C7CDE7B48B4F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39100 1.70394e-06 5.7482e-06 804.136 804.136 804.136 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFCDA840-99DE-4A13-AB87-96A0F10F42B2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39200 1.70391e-06 5.74832e-06 804.136 804.136 804.136 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31F6D7CB-8DAA-4DDC-84AC-374C24FD3400
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39300 1.70387e-06 5.74844e-06 804.135 804.135 804.135 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FB3DBDE-739E-4218-AAB0-89A96337306D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39400 1.70384e-06 5.74857e-06 804.135 804.135 804.135 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5EDF5AA-DC19-423D-A1AB-BF76D2A61175
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39500 1.70381e-06 5.74869e-06 804.134 804.134 804.134 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 692D0988-0F6F-49A9-9BDD-D1C51DF2172D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39600 1.70378e-06 5.74881e-06 804.134 804.134 804.134 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 224C9DF7-B53D-4E8C-94D5-C41989C28E73
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39700 1.70374e-06 5.74893e-06 804.133 804.133 804.133 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3725EA4F-119E-48E4-B95C-BC1D9DAE1292
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39800 1.70371e-06 5.74905e-06 804.133 804.133 804.133 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55CE97B6-4F18-4503-91DC-DCB68583C66E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
39900 1.70368e-06 5.74917e-06 804.132 804.132 804.132 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D27CE55-5574-4085-8F9A-40B6D35886FA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40000 1.70364e-06 5.74929e-06 804.132 804.132 804.132 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13FCAB31-2E0F-4844-A398-3C02FB61A925
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40100 1.70361e-06 5.74941e-06 804.132 804.132 804.132 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F2BEDF3-3A8D-4171-8F6D-9B93C728425A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40200 1.70358e-06 5.74953e-06 804.131 804.131 804.131 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BBD2045-6A05-40D5-8DD1-E85EB21BA86F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40300 1.70355e-06 5.74965e-06 804.131 804.131 804.131 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D963EDD6-6147-472E-B6AC-456FAA6F8BAE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40400 1.70352e-06 5.74977e-06 804.13 804.13 804.13 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19160B48-1654-45D9-AC69-899D65D414F4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40500 1.70348e-06 5.74989e-06 804.13 804.13 804.13 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97E77596-A661-4F69-A179-2D250DC40B7B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40600 1.70345e-06 5.75001e-06 804.13 804.13 804.13 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E87CA141-9157-43E5-9F99-4EC58AF2D27A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40700 1.70342e-06 5.75013e-06 804.129 804.129 804.129 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24410052-D8E0-4D31-9F7B-97E595B2730D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40800 1.70339e-06 5.75025e-06 804.129 804.129 804.129 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE572725-435B-4E50-B314-E0BC4BA1D642
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
40900 1.70336e-06 5.75037e-06 804.129 804.129 804.129 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 553C5284-CABA-4B2C-9EEB-B7437FFF5F54
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41000 1.70332e-06 5.75048e-06 804.128 804.128 804.128 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51554573-0CE3-4552-AD2A-8261099898F1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41100 1.70329e-06 5.7506e-06 804.128 804.128 804.128 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDE15C33-2D9B-46FF-8F3B-F3346F28BC34
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41200 1.70326e-06 5.75072e-06 804.128 804.128 804.128 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63E82A89-DB33-47C8-A103-A2069870002C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41300 1.70323e-06 5.75083e-06 804.127 804.127 804.127 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBF4F3D9-C118-4087-947B-7E6EC56766CA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41400 1.7032e-06 5.75095e-06 804.127 804.127 804.127 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEB25056-11F2-45D2-B4EA-DCD62B994B89
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41500 1.70317e-06 5.75107e-06 804.127 804.127 804.127 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4ECED67-2CA1-410D-9357-5E3C62FBC8FD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41600 1.70314e-06 5.75118e-06 804.127 804.127 804.127 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D0B35AB-4EE3-44B2-9AAB-6E97FEDFFB10
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41700 1.7031e-06 5.7513e-06 804.126 804.126 804.126 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ACC3FB3-8AC1-4728-8E77-C3FAE04CABDF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41800 1.70307e-06 5.75142e-06 804.126 804.126 804.126 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25A7BCC2-32D6-4B03-B94B-91A8C18A2697
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
41900 1.70304e-06 5.75153e-06 804.126 804.126 804.126 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA79C77C-D3E0-422F-8813-565C0BD8AE32
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42000 1.70301e-06 5.75165e-06 804.125 804.125 804.125 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DCE28CA-EB24-4C79-B903-34D63224F4AD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42100 1.70298e-06 5.75176e-06 804.125 804.125 804.125 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92A0955B-0485-4FAD-8E7F-1B8D7DAD8AD2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42200 1.70295e-06 5.75188e-06 804.125 804.125 804.125 804.028 804.028 804.028 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E82257BC-B32D-4FF2-BD6C-0A67D4BC96FF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42300 1.70292e-06 5.75199e-06 804.125 804.125 804.125 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06BFDDD6-1232-471A-8018-27209125225C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42400 1.70289e-06 5.75211e-06 804.124 804.124 804.124 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4017448B-44D4-4526-AEFC-EAF9B0339C04
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42500 1.70285e-06 5.75222e-06 804.124 804.124 804.124 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 048A3F50-ACC5-4E45-ACAF-D8BA42368A07
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42600 1.70282e-06 5.75233e-06 804.124 804.124 804.124 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B32C61D4-91A5-4D47-9E9F-592257D83FE8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42700 1.70279e-06 5.75245e-06 804.124 804.124 804.124 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9260D54D-FEFB-4CF7-8CC6-D83FCF30B554
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42800 1.70276e-06 5.75256e-06 804.124 804.124 804.124 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ECE80569-E961-4C9B-8A32-845A597D0922
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
42900 1.70273e-06 5.75268e-06 804.123 804.123 804.123 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BB8C521-3149-4EC3-BE40-95DC7DA78520
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43000 1.7027e-06 5.75279e-06 804.123 804.123 804.123 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93BC485B-C837-44F1-83CB-4AB7CBCCB035
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43100 1.70267e-06 5.7529e-06 804.123 804.123 804.123 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C59A29A7-075F-4C74-BB73-4A3C37819A87
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43200 1.70264e-06 5.75302e-06 804.123 804.123 804.123 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD521A2A-9C5C-4C4B-8EBE-05F74F647C60
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43300 1.70261e-06 5.75313e-06 804.123 804.123 804.123 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 160D283B-A2F3-4CF4-963E-9B0735D15C1D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43400 1.70258e-06 5.75324e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92CA8EE0-0DF7-4D8F-AAD6-98362AF661BE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43500 1.70254e-06 5.75336e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46E5442B-9679-4C5A-B73A-EB73BCD41562
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43600 1.70251e-06 5.75347e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0117885C-B4BA-4140-AB73-5778A5D64DC1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43700 1.70248e-06 5.75358e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0768077D-D09B-4709-9325-843BE10A6F46
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43800 1.70245e-06 5.75369e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5078156D-ED63-476E-A606-2B41AED41F34
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
43900 1.70242e-06 5.75381e-06 804.122 804.122 804.122 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A57FC9E-BFB0-4356-AE06-E3EDDC7E9E43
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44000 1.70239e-06 5.75392e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D0E5FB0-89C7-43D2-9F31-718152593418
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44100 1.70236e-06 5.75403e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F792C55-DF9C-4432-AD4D-766CDB3FC1CB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44200 1.70233e-06 5.75414e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C0D959A-75A0-4CDE-9B6F-6BA041E09B85
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44300 1.7023e-06 5.75426e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68EACACC-5AA5-48EE-A9BD-3FEAF64AA70B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44400 1.70227e-06 5.75437e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BB66128-BA06-4F00-96CF-0D0E0D0034BD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44500 1.70224e-06 5.75448e-06 804.121 804.121 804.121 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF5EB835-388F-46A8-90F2-7CAA022918AD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44600 1.7022e-06 5.75459e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44AE52A2-E396-452D-A9A3-87E4F8498DC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44700 1.70217e-06 5.7547e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 577ED158-D9A7-4493-A906-299CCE098AC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44800 1.70214e-06 5.75482e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62DE50C8-EAA1-4895-BB73-8867386466E9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
44900 1.70211e-06 5.75493e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A594E9F3-2FF7-4666-BA50-26F5AC034F91
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45000 1.70208e-06 5.75504e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B588A6C-4E4A-4143-AD27-329D55D4C4A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45100 1.70205e-06 5.75515e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B49AB59-20CC-4556-A8CA-D7C0B2B4DD6E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45200 1.70202e-06 5.75526e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FFA59D4-4089-4CA2-A8BC-2D81B5BF30BF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45300 1.70199e-06 5.75538e-06 804.12 804.12 804.12 804.029 804.029 804.029 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B334663-D521-418E-8D8B-B0B5FA4593AB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45400 1.70196e-06 5.75549e-06 804.12 804.12 804.12 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA3C6488-1E28-4C6C-84D2-772A6674CC14
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45500 1.70193e-06 5.7556e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2ABEA595-A2C0-43FF-85EE-3B5B0ED4AC1C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45600 1.7019e-06 5.75571e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08797C34-F737-4980-9C29-A5EE7E6D4D6C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45700 1.70186e-06 5.75582e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 663F960F-2754-4DB6-B22B-ADB065DFC8B3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45800 1.70183e-06 5.75593e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 864B2AFB-9955-42E4-A570-7D52AA4026C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
45900 1.7018e-06 5.75604e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11D427B6-486E-44BA-879C-9830FB411DBD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46000 1.70177e-06 5.75616e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D11DF7BE-240D-4728-BE12-AF2169633A9A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46100 1.70174e-06 5.75627e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 741345B1-57ED-499D-8933-F239B9A31843
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46200 1.70171e-06 5.75638e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A09759D-6A76-4062-B4CA-72E2B0891F9D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46300 1.70168e-06 5.75649e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAA6CE2C-FA3E-4374-B45D-7126CC7B0DA6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46400 1.70165e-06 5.7566e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC4FA6F7-7794-4E21-A346-98FE200EB2D9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46500 1.70162e-06 5.75671e-06 804.119 804.119 804.119 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D972BCA6-6140-44A7-8D93-EA067D01630B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46600 1.70159e-06 5.75682e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62E87CE2-71D6-4F3B-948A-82329DB2F7E4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46700 1.70155e-06 5.75693e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92502305-DAC3-4FC3-BED1-540CE8000A70
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46800 1.70152e-06 5.75704e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB66DA32-9C77-46C0-B4D3-45708C42D5C6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
46900 1.70149e-06 5.75716e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7F2ACB2-D4AD-4299-A829-CBCA5332AB45
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47000 1.70146e-06 5.75727e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA53FFA7-5A24-42A3-A701-14D8DCFEEF4B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47100 1.70143e-06 5.75738e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94DB5EF0-3E60-47DB-827B-2813AA260727
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47200 1.7014e-06 5.75749e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0494CCA1-9C17-4FEB-87D2-63829EA58EBB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47300 1.70137e-06 5.7576e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72B7D15A-64D4-4EF9-B044-6C152A89CEE6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47400 1.70134e-06 5.75771e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3455C190-6EF2-42CD-AB37-76FCDAD71D99
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47500 1.70131e-06 5.75782e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEFFC406-D445-41A8-9600-422D8FCD2EC2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47600 1.70128e-06 5.75793e-06 804.118 804.118 804.118 804.03 804.03 804.03 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35CD1193-4C6F-45CE-BD98-95C57E0E0E8A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47700 1.70125e-06 5.75804e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D2BD890-5FF7-4859-8C1D-193FFE5EFBAA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47800 1.70121e-06 5.75816e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3691FD93-08CB-4732-BC54-29397FE64730
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
47900 1.70118e-06 5.75827e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A6B6087-50CF-4417-BF45-6647131671C8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48000 1.70115e-06 5.75838e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1717B8A9-A1C1-4913-87D7-EA33C0EDE217
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48100 1.70112e-06 5.75849e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE802A07-401A-474D-ACA0-59D70AE711DE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48200 1.70109e-06 5.7586e-06 804.118 804.118 804.118 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDFFBA32-2F22-4212-8D49-420772D60140
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48300 1.70106e-06 5.75871e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E33A5ACE-E899-49FE-B1C9-53D5FD9378EE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48400 1.70103e-06 5.75882e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EE137EE-2C51-4795-A146-2AD0836DD8BB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48500 1.701e-06 5.75893e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D94029C7-0DC1-450F-8284-5C08A0745169
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48600 1.70097e-06 5.75904e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5099EC5E-5D8D-416A-B5E8-BD8BC92FDA08
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48700 1.70094e-06 5.75916e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BBAD620-C8D9-4001-8D47-7F3CC51DA671
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48800 1.7009e-06 5.75927e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90DD3123-8B94-447F-8671-BEF5FE6FA40B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
48900 1.70087e-06 5.75938e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1390343A-981E-4E72-8F3D-F352B4F2CB11
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49000 1.70084e-06 5.75949e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B35A6960-023D-40E9-84D0-8562D7B343DE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49100 1.70081e-06 5.7596e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 616B2370-7594-45C1-BCCD-46106D803F10
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49200 1.70078e-06 5.75971e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6C308C9-7044-4272-AE8D-22BAA28F6B9C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49300 1.70075e-06 5.75982e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45D7096F-E064-471E-A70A-F1F7ED1C1D94
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49400 1.70072e-06 5.75993e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 145709FA-FE3C-468E-AA26-FBDD1308EFC6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49500 1.70069e-06 5.76004e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 662C113F-C655-4E06-A2C4-207982AD5450
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49600 1.70066e-06 5.76016e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13EB4BBB-BE44-4671-92B7-BA93E6823C1C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49700 1.70063e-06 5.76027e-06 804.117 804.117 804.117 804.031 804.031 804.031 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46A4576E-1414-42EC-A5C1-0A0562F6C0E6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49800 1.7006e-06 5.76038e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B029A25D-218E-4DE2-9048-8267D4733EDC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
49900 1.70056e-06 5.76049e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68ACAF45-D2DF-4817-BD74-7477751BA3C7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50000 1.70053e-06 5.7606e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C9B2BDAD-981D-4257-84D5-14F13FDB3E40
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50100 1.7005e-06 5.76071e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DA6A7D4-AE48-47BA-9E0D-850A820A1278
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50200 1.70047e-06 5.76082e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 680D64D5-9B78-4E18-9A18-6032708F90E8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50300 1.70044e-06 5.76094e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ADE503B-5F3F-46AF-87D4-1B62D7ED16A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50400 1.70041e-06 5.76105e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ECB69A0-82F5-4730-AEB0-B4937EC28488
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50500 1.70038e-06 5.76116e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31DAF6FC-06F3-4742-A307-49F162B0D18A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50600 1.70035e-06 5.76127e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7806EEE8-D7F1-4065-9FAE-FF1F6ECFB7B2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50700 1.70032e-06 5.76138e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A65A082A-5E89-48E3-941D-9688F71E6C0B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50800 1.70029e-06 5.76149e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B30E57A-8219-4B17-8B6D-3DE9847441C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
50900 1.70025e-06 5.76161e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D97636DC-62F6-4B64-BF90-FA603ABED004
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51000 1.70022e-06 5.76172e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAEA9284-5800-447C-8877-75C6EF479FC7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51100 1.70019e-06 5.76183e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 709B763D-4840-4F38-8167-DA576DDAB9FD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51200 1.70016e-06 5.76194e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAC2828A-C56E-4A0F-AB91-318DE63DB1EC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51300 1.70013e-06 5.76205e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E31838C-66D5-4197-B690-12CCDDB88E62
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51400 1.7001e-06 5.76217e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93332B81-B632-412A-B0A2-36D743A9864F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51500 1.70007e-06 5.76228e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5E1A5D8-E6D0-49E3-9BFC-44E96F6D226C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51600 1.70004e-06 5.76239e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1377A1EB-32DE-45F7-AB03-20C2D182191A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51700 1.70001e-06 5.7625e-06 804.117 804.117 804.117 804.032 804.032 804.032 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7457E9AD-C04E-4681-8D3A-3D96AE2E149D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51800 1.69998e-06 5.76261e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6D4D71C-0304-4380-9C5A-82637B46C9FB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
51900 1.69995e-06 5.76273e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D0316D0-B88A-4D61-A15D-8C6FE604B672
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52000 1.69992e-06 5.76284e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C5B9FCE-4668-4614-8FCC-7DF36D0CDD47
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52100 1.69988e-06 5.76295e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 848CE158-7E47-4748-BB1B-DF9C456EEC14
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52200 1.69985e-06 5.76306e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0EFDC72B-8472-4D48-93B8-546473BD97CA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52300 1.69982e-06 5.76317e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8478117B-C146-4961-AD70-7A1BA34C06F5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52400 1.69979e-06 5.76329e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CAC4D20-DCA4-4C08-87B1-DB67641B1415
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52500 1.69976e-06 5.7634e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA9DEA4A-8087-4FB0-947D-CDB802F11AE7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52600 1.69973e-06 5.76351e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF4BCD4C-1301-4A9C-BB79-4B0EDB615782
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52700 1.6997e-06 5.76362e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C000EB0A-0DBB-442E-8DDB-7F4B924D75DC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52800 1.69967e-06 5.76374e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A23E0776-845B-4C9F-8E31-319B08B1C627
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
52900 1.69964e-06 5.76385e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B54CB4E0-4A84-434E-B804-C5DD46A321B5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53000 1.69961e-06 5.76396e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 340B890D-FB06-40B5-89DC-7721DB22EB88
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53100 1.69958e-06 5.76407e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 871AFD30-25F2-4883-9169-38894250C470
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53200 1.69955e-06 5.76419e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BD29BB5-84C8-4B3B-A52D-C2FE841B4052
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53300 1.69951e-06 5.7643e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14F3E530-DA8D-4E3C-A3A5-FE2AC749588A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53400 1.69948e-06 5.76441e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9697F295-173A-460C-B9EF-0ABD97EFB608
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53500 1.69945e-06 5.76452e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0F4D85-52BA-421F-B389-E76C9EBC6C59
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53600 1.69942e-06 5.76464e-06 804.117 804.117 804.117 804.033 804.033 804.033 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF65FA90-0098-4A60-BBF8-9E243D7FA9E1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53700 1.69939e-06 5.76475e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97F9C79D-D6C3-4ED7-BEDE-91C23D5B2F71
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53800 1.69936e-06 5.76486e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96D8C9DD-C351-451D-8B40-408C5B60095B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
53900 1.69933e-06 5.76498e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE54DF95-2C2C-464C-8687-20A92EE962A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54000 1.6993e-06 5.76509e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A86574C-5B2A-4850-8794-FEEA1CD55CA0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54100 1.69927e-06 5.7652e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A189D23-730B-4F3F-9667-858CC0DB414A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54200 1.69924e-06 5.76531e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6986CD3D-8AFD-4203-A4E1-6D32442A9DC0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54300 1.69921e-06 5.76543e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 821C54F9-49BF-45AB-8865-CA71C6313E08
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54400 1.69918e-06 5.76554e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF2DD767-E536-4034-AC68-4D9BF9BB52CD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54500 1.69915e-06 5.76565e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D80ED25-EED3-4EF8-90CB-4EB6B7E71D95
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54600 1.69912e-06 5.76577e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 612F4ACB-C108-41DC-8BA4-620B572DB1BC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54700 1.69909e-06 5.76588e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEF06C07-3735-4446-8331-142236CF472E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54800 1.69905e-06 5.76599e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62197939-E177-4FDA-A2E2-D860B25641D4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
54900 1.69902e-06 5.76611e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FA49720-DD1C-4EC7-AC66-791432BF5DE8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55000 1.69899e-06 5.76622e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C008E274-5306-4D2A-AC71-44905CC7F7D4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55100 1.69896e-06 5.76633e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F32D3ACC-1325-42FD-AABF-39C4E899FAF0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55200 1.69893e-06 5.76645e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE7833FE-8554-42F9-BAA9-E664B782AE3F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55300 1.6989e-06 5.76656e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0F49498-8FBD-4F07-9EFF-1DCDC2EFD4C5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55400 1.69887e-06 5.76668e-06 804.117 804.117 804.117 804.034 804.034 804.034 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87CD1CE6-23A1-472F-9756-4BBEDC6984EB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55500 1.69884e-06 5.76679e-06 804.117 804.117 804.117 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BB47978-534C-4F40-A927-4F2283266C0C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55600 1.69881e-06 5.7669e-06 804.117 804.117 804.117 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DEC13D0-2060-4C12-82CF-B5D29E21EC14
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55700 1.69878e-06 5.76702e-06 804.117 804.117 804.117 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19B165BA-260F-420F-9898-60F70AE3184F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55800 1.69875e-06 5.76713e-06 804.117 804.117 804.117 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C71552B-ED06-4D74-A3D9-2748610E6179
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
55900 1.69872e-06 5.76724e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB7D828E-D5D5-4FDD-8E24-C8D5AA939724
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56000 1.69869e-06 5.76736e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1281BEB-5087-4402-BD6E-BD235392F791
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56100 1.69866e-06 5.76747e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3D03230-99DF-4558-9B51-A079C5C3BBBB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56200 1.69863e-06 5.76759e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 933B0F3E-503D-4808-9D60-CB0F7562BBBE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56300 1.6986e-06 5.7677e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4718398F-4D6D-4F3B-88BB-BACA3CBFD830
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56400 1.69857e-06 5.76781e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C03B13FA-DEC8-4B2B-9FCA-A3A0BC8C491F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56500 1.69854e-06 5.76793e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25C31173-D2AC-474A-B4C6-36E3B0391D27
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56600 1.6985e-06 5.76804e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 692E3230-6C46-4FB5-8FCD-09BA3118722A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56700 1.69847e-06 5.76816e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E95EB9B-FD89-4153-A9C5-905047FAE808
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56800 1.69844e-06 5.76827e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 770C94D1-9DFE-450A-98FE-60F359B0DDF2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
56900 1.69841e-06 5.76839e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6ED103E5-3986-459C-88F7-E64CF7F9DCB0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57000 1.69838e-06 5.7685e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E52EDCE6-50A2-49AB-A22C-B811DDB1F601
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57100 1.69835e-06 5.76861e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 435CC52A-8AC6-4957-93AE-08EF95DFCB55
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57200 1.69832e-06 5.76873e-06 804.118 804.118 804.118 804.035 804.035 804.035 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C468AECF-01E9-46ED-9742-2D600406F2D4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57300 1.69829e-06 5.76884e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09341A4F-7EE6-4DFE-A3E7-FDCDEED22ACF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57400 1.69826e-06 5.76896e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52BA960D-7D88-4AF4-8178-EDEEC50C9EEE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57500 1.69823e-06 5.76907e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3D9F11A-2A05-42DA-AB44-AC39996F0ECC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57600 1.6982e-06 5.76919e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E37E1FA5-4D7E-4858-8136-E352F91C845C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57700 1.69817e-06 5.7693e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B303E2A-57B4-4BF4-A41E-3B2EA698A590
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57800 1.69814e-06 5.76942e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BD81263-639F-4445-AE0C-EE65A5C85B7D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
57900 1.69811e-06 5.76953e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EAE4039-10EB-45D1-A205-3350F343FCD3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58000 1.69808e-06 5.76965e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8B2129E-FC53-4208-A8E8-A5086AA27A80
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58100 1.69805e-06 5.76976e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 051AD744-B120-4521-86E6-D8DDE6250665
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58200 1.69802e-06 5.76988e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 805B7ED5-6465-4664-806E-9B0D96AE102A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58300 1.69799e-06 5.76999e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB5016F4-A564-409F-B592-F0D9DB06DFC6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58400 1.69796e-06 5.77011e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6915D905-D36A-4EFA-8728-142CEBA994B8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58500 1.69793e-06 5.77022e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EA0BF2C-6408-4130-AA97-CADE3D54729B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58600 1.6979e-06 5.77034e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DDFB14D-79E3-4724-A6D4-B1EA0979305F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58700 1.69787e-06 5.77045e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C169216-494C-4059-90CC-676EA7123BDD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58800 1.69784e-06 5.77057e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBCCEA8C-6C4A-4F26-A881-E67AB3C0EB58
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
58900 1.69781e-06 5.77068e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 790D0619-BD0E-41C8-BC87-744862413B42
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59000 1.69778e-06 5.7708e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26BBD6A0-4B72-466D-A958-F41AF21C76C7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59100 1.69775e-06 5.77091e-06 804.118 804.118 804.118 804.036 804.036 804.036 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66E53558-8A14-4A4A-AA1B-8E03C5160E64
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59200 1.69772e-06 5.77103e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0D91AFD-DB0C-49C3-A477-9F4D7CD41174
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59300 1.69769e-06 5.77114e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02F54FA4-474B-4D27-8667-31CA4DE41DAF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59400 1.69766e-06 5.77126e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BDB06AC-8107-4E43-9DDC-B64C45996BD5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59500 1.69763e-06 5.77137e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26F5E975-48CB-4C50-AF68-288B8F1E6E76
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59600 1.6976e-06 5.77149e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46E5A9AA-0830-4251-8A1A-5DF4575C7429
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59700 1.69757e-06 5.77161e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D4FC04F-7A38-4638-A80B-3F38AAB82DE6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59800 1.69754e-06 5.77172e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1984504-826F-4C21-8459-5ABDF21246AA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
59900 1.69751e-06 5.77184e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F72F0567-9520-4521-AB97-666E0834699F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60000 1.69748e-06 5.77195e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FB97B8E-876B-46A1-B98B-88764A2A6638
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60100 1.69745e-06 5.77207e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2253CA16-E0B2-4E0C-A450-BF9F13A61315
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60200 1.69742e-06 5.77218e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63A82082-2CD0-47B7-BE00-5FE9EF9E52DC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60300 1.69739e-06 5.7723e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B79F573C-C912-4717-97CC-37C7BBA5C49D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60400 1.69736e-06 5.77242e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D43C078-68F8-41C3-B3A3-E4F5B448D3CF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60500 1.69733e-06 5.77253e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3A935CE-55BF-420F-81D6-72944A1B0C5B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60600 1.6973e-06 5.77265e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CBD29AF-8CC0-46FF-9C58-A708704D498F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60700 1.69727e-06 5.77276e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C30260D-6869-44D7-83CD-F0B686A4F32F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60800 1.69724e-06 5.77288e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26C12A4B-337C-44C6-9CE3-F040CD785EE0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
60900 1.69721e-06 5.773e-06 804.119 804.119 804.119 804.037 804.037 804.037 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B800788-6515-453D-BD2E-553A093E2DF6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61000 1.69718e-06 5.77311e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DFACDDD-C120-4171-99C4-ECE340780375
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61100 1.69715e-06 5.77323e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC2B8FC7-3E1D-45BB-A7CD-B26AA3D70EE7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61200 1.69712e-06 5.77335e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1161843D-227F-4888-903C-4D1A7EC663E6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61300 1.69709e-06 5.77346e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64387FCA-EB5F-43C7-9CB7-F7A790D22533
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61400 1.69706e-06 5.77358e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96598547-CEFF-4E4F-9843-645FF091D5F2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61500 1.69703e-06 5.77369e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E5076A3-F849-4269-95D7-6864FC10188B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61600 1.697e-06 5.77381e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 265CAF63-2BA0-454A-8FD6-3681D597FEE3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61700 1.69697e-06 5.77393e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BEE27B2-6B91-4FD7-9B00-C80E30257EBC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61800 1.69694e-06 5.77404e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 940E345A-1830-44ED-AC85-F45514F32ED3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
61900 1.69691e-06 5.77416e-06 804.119 804.119 804.119 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D07ABCEE-DAF1-41C3-A2C8-EFFC557EA66E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62000 1.69688e-06 5.77428e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83E61E7D-2292-488D-906C-1272AE394572
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62100 1.69685e-06 5.77439e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B943DC8-0116-44CB-B309-1EC494650617
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62200 1.69682e-06 5.77451e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE902512-7149-4FA2-99E5-8C0BFA7AF524
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62300 1.69679e-06 5.77463e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1618AEF-0492-4D64-BB70-0D180E1B03B2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62400 1.69676e-06 5.77474e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C802A5F0-7378-4030-8DDC-8019A9F38039
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62500 1.69673e-06 5.77486e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB56AD7F-FCB6-44E0-9D35-3B04170AC938
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62600 1.6967e-06 5.77498e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76F36965-9CFC-43DB-B6C9-A9D2BB87965F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62700 1.69667e-06 5.77509e-06 804.12 804.12 804.12 804.038 804.038 804.038 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8926291-4777-4A81-9441-EE707B5CE69A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62800 1.69664e-06 5.77521e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B68ED6E-0ED0-4C8C-A56B-490979160A30
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
62900 1.69661e-06 5.77533e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B420344-5641-4736-95A2-5F29CD5950AC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63000 1.69658e-06 5.77545e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E350B04-8F82-4EAD-BF4E-873DD89BD5E0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63100 1.69655e-06 5.77556e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B29FF632-1C72-44DA-B5AC-CDECE2A6056F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63200 1.69652e-06 5.77568e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D7ADA4A-826A-4CCA-BF2F-E0FC93A5CA20
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63300 1.69649e-06 5.7758e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9829DB00-0BA9-40A1-A8AF-151FF6DF8FC1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63400 1.69646e-06 5.77591e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A7318E7-79F6-469B-B362-F3FBD989B96C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63500 1.69643e-06 5.77603e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFD0A2C3-0F73-4E14-8E64-6903AE1D2C10
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63600 1.6964e-06 5.77615e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5E306F0-FE94-480E-B9CA-5CA793E7B180
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63700 1.69637e-06 5.77626e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38EDCAF4-7096-4DBC-9414-2632C38F4B50
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63800 1.69634e-06 5.77638e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA1803B4-D2E1-4BF4-8608-7FA49C5674D0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
63900 1.69632e-06 5.7765e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3FF89C7-B933-4E81-AEDA-C19D48DF6056
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64000 1.69629e-06 5.77662e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E653F88B-0807-4234-A997-7D71F00B5720
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64100 1.69626e-06 5.77673e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 011D74F8-AB89-483E-A400-977D054DC2BA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64200 1.69623e-06 5.77685e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5E43E68-4FDB-49D7-9B34-A39F17DE51FF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64300 1.6962e-06 5.77697e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E154F43B-5186-44D5-BB1B-1C51D559C4E1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64400 1.69617e-06 5.77709e-06 804.12 804.12 804.12 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE8C8B8C-F288-42EC-9E77-14A55990D3D9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64500 1.69614e-06 5.7772e-06 804.121 804.121 804.121 804.039 804.039 804.039 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4808BD41-F2E4-4EAD-BE49-E943DB4EED8F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64600 1.69611e-06 5.77732e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35C6BDEC-2C32-4774-859B-47A542777B6B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64700 1.69608e-06 5.77744e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6585A91D-D147-4B98-90AE-EBE65493E24A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64800 1.69605e-06 5.77756e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0BDF88A-4823-4A1A-9D19-0B3395752EEA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
64900 1.69602e-06 5.77767e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD6BB7D3-ED19-454C-ABEC-4B2C69A640D7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65000 1.69599e-06 5.77779e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B38F1CF9-90D1-43A4-A8E4-91B1FE3A2E36
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65100 1.69596e-06 5.77791e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40BEC4C5-800E-4CA0-BDCC-3D4C3EF6DD41
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65200 1.69593e-06 5.77803e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B170170-488C-4B97-8EC9-C6D62FE624C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65300 1.6959e-06 5.77815e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42047910-3805-4E80-8D72-4F4894E9A54B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65400 1.69587e-06 5.77826e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AEAAAE1-6DDE-44FB-A3ED-E756EB68B0FA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65500 1.69584e-06 5.77838e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08C49B11-DDAB-47A8-9B09-287E3665EB24
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65600 1.69582e-06 5.7785e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB2734F8-4402-4E89-B74B-7B3B15D13719
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65700 1.69579e-06 5.77862e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F44CDC1F-D5AF-49E5-8DA0-8434F9B0F191
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65800 1.69576e-06 5.77873e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1071F71C-480E-4DD4-8EFA-E160BE94080D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
65900 1.69573e-06 5.77885e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C057412-FC06-4AB1-AE95-6B037630B395
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66000 1.6957e-06 5.77897e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC7802DF-EBC6-4B1C-9B95-2FC1AC1CF61E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66100 1.69567e-06 5.77909e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC3D677A-90E1-4648-8AB6-794BD994731A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66200 1.69564e-06 5.77921e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E632F043-DC00-4F18-A157-57182DF46F55
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66300 1.69561e-06 5.77932e-06 804.121 804.121 804.121 804.04 804.04 804.04 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B37893C3-32C8-4A50-87AA-8FDBF0BB5EC4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66400 1.69558e-06 5.77944e-06 804.121 804.121 804.121 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 798DA905-78C0-4585-A5A6-C6B0B1E0669C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66500 1.69555e-06 5.77956e-06 804.121 804.121 804.121 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AACEC2D2-6950-4B0C-9635-8630671DF1B8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66600 1.69552e-06 5.77968e-06 804.121 804.121 804.121 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDA99F06-81E8-4218-B296-D1A08BFF799D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66700 1.69549e-06 5.7798e-06 804.121 804.121 804.121 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6229E907-208D-4549-93C1-E9A00FCCC608
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66800 1.69546e-06 5.77992e-06 804.121 804.121 804.121 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32D367A6-3645-47EC-AFB0-9D1609981A13
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
66900 1.69544e-06 5.78003e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDA4EB62-5B2B-49DB-ACA9-7E6551924649
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67000 1.69541e-06 5.78015e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B13F6209-0D73-4D70-AA73-721460B7EB61
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67100 1.69538e-06 5.78027e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B7DCB4D-E2E0-493A-A6FB-C1CC1CF1BE23
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67200 1.69535e-06 5.78039e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCD387BA-E218-4B77-960C-601E659F4DE9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67300 1.69532e-06 5.78051e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95208DF9-2136-4C83-B4E7-690ED619E1C5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67400 1.69529e-06 5.78063e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32018853-03F1-44EC-94D1-4361C58C107D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67500 1.69526e-06 5.78074e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92D645A2-0026-4631-8F75-3F4615D02C9C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67600 1.69523e-06 5.78086e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 128593A7-AF05-46AE-A91A-5114464D63D2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67700 1.6952e-06 5.78098e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF156A0B-020E-4D26-A34C-9F36B83D9923
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67800 1.69517e-06 5.7811e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60604893-41A6-41D3-8AC6-866CE34FB725
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
67900 1.69515e-06 5.78122e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEB65C6F-FDD2-422D-B2DC-F088AB572D45
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68000 1.69512e-06 5.78134e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 00C888FC-E4F8-4DCB-90DC-D8E25E728D60
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68100 1.69509e-06 5.78146e-06 804.122 804.122 804.122 804.041 804.041 804.041 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2839F61-E42D-43C1-AE35-83398797B8CA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68200 1.69506e-06 5.78157e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C52BCBB3-BAA6-4BD2-8624-0896255E5827
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68300 1.69503e-06 5.78169e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10485414-6A23-4A30-B773-69F0BA46EE71
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68400 1.695e-06 5.78181e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66AF121D-7735-4D63-81C6-F0123B102568
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68500 1.69497e-06 5.78193e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 796B5E81-D6CF-4C56-A708-A353D3C8E87E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68600 1.69494e-06 5.78205e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 87683A76-71D2-4356-B147-390CD36A6006
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68700 1.69491e-06 5.78217e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14D63FF2-A314-4085-A41B-D9266A2ABF74
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68800 1.69488e-06 5.78229e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6808009-CC2B-4D6A-82D3-4A7FF7749A75
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
68900 1.69486e-06 5.78241e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9838C7EE-E564-4330-ACC6-C5025F69BD94
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69000 1.69483e-06 5.78252e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4267D88-F104-4C16-B097-249E92C0796C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69100 1.6948e-06 5.78264e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9463A256-5D8A-411D-B7AC-C0CDE37EF44D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69200 1.69477e-06 5.78276e-06 804.122 804.122 804.122 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED41F9B2-9B45-4748-B986-8A07E593BA1A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69300 1.69474e-06 5.78288e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C560E5BB-95F5-41C4-99BB-4EC0A2E16CC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69400 1.69471e-06 5.783e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79340F8A-8567-4721-92B2-A6A9CA9F9AF9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69500 1.69468e-06 5.78312e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2154A9A6-191A-4321-9861-9A64BA974441
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69600 1.69465e-06 5.78324e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBF6091F-019F-4FF4-B218-08570967EC99
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69700 1.69463e-06 5.78336e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17A2B668-27A9-4382-AD5A-5F82749E9EAF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69800 1.6946e-06 5.78348e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B22D3C99-25A9-46BA-B150-84EDD6AEC15D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
69900 1.69457e-06 5.78359e-06 804.123 804.123 804.123 804.042 804.042 804.042 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E95FDB32-11AB-4F15-92E8-5B5EADB258C6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70000 1.69454e-06 5.78371e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C082C06-D27E-45D1-A38A-C9D4C378E671
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70100 1.69451e-06 5.78383e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55C8E57B-6E2F-40E4-B56B-307AF7D63A3C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70200 1.69448e-06 5.78395e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A1A3767-AB84-403F-9551-E83327F158D4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70300 1.69445e-06 5.78407e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 437B5F85-3F8A-45A6-80CA-65448DFA67E8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70400 1.69442e-06 5.78419e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C27799E-77BA-437D-8976-9AACB75A8A12
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70500 1.6944e-06 5.78431e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16F7E202-7C5D-4072-BE60-49814280E207
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70600 1.69437e-06 5.78443e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FBFC55A-0F59-4DF4-BA96-D148519E56FE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70700 1.69434e-06 5.78455e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FEB9D5E-0C6B-47DA-9126-2C95A5ECC79D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70800 1.69431e-06 5.78467e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E38A4BD-CF39-48B4-8BD2-D423EE049B7C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
70900 1.69428e-06 5.78479e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4276CF6A-A047-460B-B3EC-0BD802B2E70A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71000 1.69425e-06 5.78491e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5676449E-86CC-4054-A8E6-F526E82D58C2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71100 1.69422e-06 5.78503e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A826B38-4AF0-4D1B-B303-63EF182657BB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71200 1.6942e-06 5.78514e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E45B6059-412D-4A3B-8E12-23D24F692A5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71300 1.69417e-06 5.78526e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA17205D-E4D9-4A26-9F06-8AA2ADE9FE8C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71400 1.69414e-06 5.78538e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD611B2E-6D6C-4432-AB7B-CD77AA39FBD0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71500 1.69411e-06 5.7855e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD3B41BA-B8D1-4965-881F-B7B8413C5267
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71600 1.69408e-06 5.78562e-06 804.123 804.123 804.123 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62A79B06-818C-4355-877D-56C356DCE3FE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71700 1.69405e-06 5.78574e-06 804.124 804.124 804.124 804.043 804.043 804.043 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 736D681F-37E1-4EFD-BE0C-FB31B07CBC39
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71800 1.69402e-06 5.78586e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B4496DF-79AC-42B6-A514-ADA88DFA2CE5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
71900 1.694e-06 5.78598e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C5ABAD4-DEA1-49F6-B693-807BB0BE5D83
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72000 1.69397e-06 5.7861e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B97CCBD-A708-4F00-B164-789030F2DD47
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72100 1.69394e-06 5.78622e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFAAA9B3-641C-4BA8-94B7-A6D97554BE24
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72200 1.69391e-06 5.78634e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCAA390E-654C-4EF4-8C7A-34C7CA119D8D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72300 1.69388e-06 5.78646e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CF44D0D-3656-4330-BBD8-141B75D9176C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72400 1.69385e-06 5.78658e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83565359-A63D-42D9-B36E-F63F467B0430
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72500 1.69383e-06 5.7867e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD9C7918-98F4-4751-88C1-34D95901A95B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72600 1.6938e-06 5.78682e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD877C09-1749-494F-95D7-59B52B9BE81E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72700 1.69377e-06 5.78694e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F82BA2E6-A5B6-4498-9ED3-5B726A6A14E5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72800 1.69374e-06 5.78706e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 033AAB51-BFF2-4782-97AF-A836A6CC7B94
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
72900 1.69371e-06 5.78718e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B28B371D-12DA-41F2-A66A-600FAAD94F20
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73000 1.69368e-06 5.7873e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70B80528-AEDA-44D0-8BC8-C897F63672B5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73100 1.69366e-06 5.78742e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7B1B2C33-1648-46DA-9277-03C44F809038
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73200 1.69363e-06 5.78753e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0040B540-C5CC-4EAA-9329-649EA98CAB44
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73300 1.6936e-06 5.78765e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21F608A2-A44A-4D6F-98AF-6BB5EF245C69
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73400 1.69357e-06 5.78777e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B989123-84FC-459F-BAC0-E07D2B5105A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73500 1.69354e-06 5.78789e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EA4C21F8-89F2-44FB-B22A-03638A23D7BD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73600 1.69351e-06 5.78801e-06 804.124 804.124 804.124 804.044 804.044 804.044 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A28328-EED7-4094-9AA4-26B6BC23C89D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73700 1.69349e-06 5.78813e-06 804.124 804.124 804.124 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 661B5BCE-66DF-441B-848E-AB4A72B934D6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73800 1.69346e-06 5.78825e-06 804.124 804.124 804.124 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F066AC5-3490-4404-B6BD-63453A9CC29E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
73900 1.69343e-06 5.78837e-06 804.124 804.124 804.124 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54F76F64-2D92-4CA4-BB6B-4689C3B9BCD0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74000 1.6934e-06 5.78849e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1D60CF9-DEBC-489B-8561-CC5CB8B4DDEA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74100 1.69337e-06 5.78861e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26ABF0A4-5E3F-4B96-8896-B11EB41A9ABD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74200 1.69335e-06 5.78873e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8394EDFA-CBA4-4289-A656-E0ED0CEC0629
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74300 1.69332e-06 5.78885e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B48EEA1-F79A-4A6C-8C6F-41E13422D3E1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74400 1.69329e-06 5.78897e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA457602-A0F1-4D3D-9106-6E1137E6EED8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74500 1.69326e-06 5.78909e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E10ADAE-0808-49BE-99A5-C63DDB6955EE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74600 1.69323e-06 5.78921e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCA2B4C1-4A8A-4BEF-B6CD-99B86CD36F0A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74700 1.6932e-06 5.78933e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A2E314-9E12-4892-AD7C-32EACC8C8F3C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74800 1.69318e-06 5.78945e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34F14770-7AD4-44D8-AD14-D486540E62B3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
74900 1.69315e-06 5.78957e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 070CC2B8-6EF6-455E-958B-9FF2F485536B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75000 1.69312e-06 5.78969e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 287D64EA-AD55-4AE7-98D7-39DE51744621
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75100 1.69309e-06 5.78981e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C0D5CE7-6495-4675-A17C-215CC3803F7D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75200 1.69306e-06 5.78993e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 925C7CC8-58CD-43AA-BC06-EA498593191A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75300 1.69304e-06 5.79005e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21F98C6A-D88E-4C2D-959D-FE1905EBBF75
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75400 1.69301e-06 5.79017e-06 804.125 804.125 804.125 804.045 804.045 804.045 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC90A87A-1A1D-4BD2-9B93-D78F27D2B502
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75500 1.69298e-06 5.79029e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C8E4CE3-DC49-4EE3-B362-6625F8998D2B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75600 1.69295e-06 5.79041e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB4407D9-0873-4D83-ABD4-AF212367CFBB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75700 1.69292e-06 5.79053e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EA5E922-E635-4570-A057-FE90AF4FD006
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75800 1.6929e-06 5.79065e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAA59EAF-E9BD-4BD0-9D14-AED27DFFFCDE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
75900 1.69287e-06 5.79077e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E69905EF-6505-4D49-A96B-C6D2F831B7CE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76000 1.69284e-06 5.79089e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0216EBDC-8C39-47AE-89D8-853159B26178
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76100 1.69281e-06 5.79101e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60EBC2A4-FE79-4B26-8730-CCC81DDBB3C6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76200 1.69278e-06 5.79113e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05AAEDEE-418C-4CB2-9518-9DEF6BE4B534
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76300 1.69276e-06 5.79125e-06 804.125 804.125 804.125 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A75BB5A2-3BBD-4F71-9A89-6F34219EAAB4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76400 1.69273e-06 5.79137e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD9770EC-CCD2-4762-A8DE-47EF689A1842
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76500 1.6927e-06 5.79149e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37FC5F42-95BC-4680-A17A-A5606A9A90AE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76600 1.69267e-06 5.79161e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04C022C4-F17B-43A6-A376-70C22F837CDE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76700 1.69265e-06 5.79173e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E87225BF-CB36-456E-BFCE-29F28053DF28
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76800 1.69262e-06 5.79185e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2960B8E-40E3-4803-A9ED-16FDCA954402
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
76900 1.69259e-06 5.79197e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7785A0BA-2C8D-45E3-8AE0-CD4EDD30703B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77000 1.69256e-06 5.79209e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2626C5BC-C650-45C1-8A61-AC36376180E6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77100 1.69253e-06 5.79221e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F02AE847-B873-4A03-8733-0E62A2D8F881
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77200 1.69251e-06 5.79233e-06 804.126 804.126 804.126 804.046 804.046 804.046 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52160B3B-7821-4F76-8BEA-6DF6AB948133
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77300 1.69248e-06 5.79245e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D066922-A72C-44C2-9479-068D418F5450
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77400 1.69245e-06 5.79257e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8AB9B800-92E9-4938-8B1F-DE5A9DCEFEEB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77500 1.69242e-06 5.79269e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B92B681B-C0D7-4169-AF56-B369EA600FA9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77600 1.6924e-06 5.79281e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47A95C8A-4F24-4079-96DB-F1E2658034CB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77700 1.69237e-06 5.79293e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF0DDCAC-6095-476D-B670-6A9B9DABA20C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77800 1.69234e-06 5.79305e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8A4175AA-FCEF-41B9-B8B3-A18C4AEE66CF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
77900 1.69231e-06 5.79317e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 190590C1-DCEE-4578-A446-96929B8ADA4F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78000 1.69228e-06 5.79329e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64872ADC-C474-4001-A757-FFC7E2B24D1C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78100 1.69226e-06 5.79341e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6EFF17A-506D-414B-8259-13F46178AE38
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78200 1.69223e-06 5.79353e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7E44DF6-0EDB-4BBC-B432-2450A98B4906
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78300 1.6922e-06 5.79365e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D6F074F-34CA-4873-8283-F57A9EF34099
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78400 1.69217e-06 5.79377e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0EBD784-5B3C-4340-9EB1-5FC33744F689
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78500 1.69215e-06 5.7939e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDE0DD47-4B33-4CE0-A949-6B8A2832F674
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78600 1.69212e-06 5.79402e-06 804.126 804.126 804.126 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 372FB1AB-98D2-4B80-8A45-5F4AFDD00A82
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78700 1.69209e-06 5.79414e-06 804.127 804.127 804.127 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01EBE15A-66B9-47A1-A899-7AA0B02A7457
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78800 1.69206e-06 5.79426e-06 804.127 804.127 804.127 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7FA66D4A-7424-450E-AFBC-42173A9A573F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
78900 1.69204e-06 5.79438e-06 804.127 804.127 804.127 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDFC5A3D-0F74-412F-A926-4C69D9920E3F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79000 1.69201e-06 5.7945e-06 804.127 804.127 804.127 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01486878-98C5-4275-921D-B2DCDEE2E3BA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79100 1.69198e-06 5.79462e-06 804.127 804.127 804.127 804.047 804.047 804.047 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CA52FC7-3F2E-4AE4-A013-2ED7C96DA45C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79200 1.69195e-06 5.79474e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7D15962-64ED-4FBF-85F2-BB5F1E21F852
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79300 1.69193e-06 5.79486e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A86E96F-DEA2-4383-9976-EB31A2AD80B0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79400 1.6919e-06 5.79498e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0634B9-DB7A-4266-9B75-49E708F1A784
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79500 1.69187e-06 5.7951e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A16C127-8721-4C95-B5A4-3248CF7E5C30
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79600 1.69184e-06 5.79522e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28854B59-9C00-465F-BBAB-11AD7C788DD0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79700 1.69182e-06 5.79534e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A654226D-97FB-46CD-A1CD-3A36965C2FC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79800 1.69179e-06 5.79546e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98DD1338-E735-4814-A29A-91153E235ED1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
79900 1.69176e-06 5.79558e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE9A01D7-2EE1-4A7F-8607-8456B396B445
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80000 1.69173e-06 5.7957e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4909FC0E-3FA7-4349-9DD1-334F9F34AF3C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80100 1.69171e-06 5.79582e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7B416E2-0B91-44CB-B672-1910E280B786
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80200 1.69168e-06 5.79594e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0879F84E-3EA1-4E07-B0D7-559491C7F5F6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80300 1.69165e-06 5.79606e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EC34E1D-9AE2-4336-BFF3-1E2A4D1324F7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80400 1.69162e-06 5.79618e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC638E92-0A16-4202-A35C-411B9B9DBF9D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80500 1.6916e-06 5.7963e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2176EBAF-AAD2-432A-A6C9-A865EE347FD1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80600 1.69157e-06 5.79642e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A726BCFA-A8F9-46BA-8B88-56772ED4B52E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80700 1.69154e-06 5.79654e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3C32889-16F9-4F00-96DC-5029CEC39016
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80800 1.69151e-06 5.79666e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73D57217-9B4C-4F6E-A8AA-ED80FF3F51D1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
80900 1.69149e-06 5.79678e-06 804.127 804.127 804.127 804.048 804.048 804.048 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 879A781D-936B-4016-B2B8-72387FED782A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81000 1.69146e-06 5.7969e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C92CFCC-C994-4B63-B68E-7735AB08CC14
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81100 1.69143e-06 5.79702e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 240C9011-6EC5-4971-9A16-019CEFBE8579
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81200 1.69141e-06 5.79714e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3062F411-3333-464E-92F6-B23C040C3550
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81300 1.69138e-06 5.79726e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29419F71-FE38-4F0F-8208-AFC5D47B7601
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81400 1.69135e-06 5.79738e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3377F5B-AD9A-4793-84DD-3EB5A95103E5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81500 1.69132e-06 5.7975e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBEEF14F-1257-48F7-9155-E2DE2785415F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81600 1.6913e-06 5.79762e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DDEDD92-433F-44AC-A658-30B50DFC1954
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81700 1.69127e-06 5.79774e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAE04969-43D4-4676-95C2-BB7028B44A00
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81800 1.69124e-06 5.79786e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9556BDFB-B720-4092-817B-7824EDDA1C6B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
81900 1.69122e-06 5.79799e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E0F6574-336B-4C58-9B6C-527E4D74DB2B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82000 1.69119e-06 5.79811e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D65C02E4-541E-47E8-A17C-259D15CB57F0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82100 1.69116e-06 5.79823e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCAF31D7-AD01-4F9E-887C-0CCAD9AECAF5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82200 1.69113e-06 5.79835e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE6DD3E5-CEB8-4598-96C7-4BEFF34F862D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82300 1.69111e-06 5.79847e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E895410C-66D9-445B-9652-01B55C9C6C2B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82400 1.69108e-06 5.79859e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89CDF59E-212B-4CC0-8100-AB8FBF641CDD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82500 1.69105e-06 5.79871e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DACD433C-BF3A-4A71-B50B-7BB42CF2CFEC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82600 1.69103e-06 5.79883e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78105990-A8CB-4771-9919-3765739EB4EA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82700 1.691e-06 5.79895e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F6FEA75E-D78F-47B3-8E8A-F8288506FB26
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82800 1.69097e-06 5.79907e-06 804.128 804.128 804.128 804.049 804.049 804.049 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 02B0633B-2CB3-4336-AB89-43B57A23B54A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
82900 1.69094e-06 5.79919e-06 804.128 804.128 804.128 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C1D764E-8E4D-466C-9913-4FD2964EC896
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83000 1.69092e-06 5.79931e-06 804.128 804.128 804.128 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5C770B05-FA8A-45BA-9530-8744E06E9DC5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83100 1.69089e-06 5.79943e-06 804.128 804.128 804.128 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC7420D2-6E32-4EF4-8337-AFFCAD53794D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83200 1.69086e-06 5.79955e-06 804.128 804.128 804.128 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B708D665-9D1E-42D4-9093-2EFF3AF6D962
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83300 1.69084e-06 5.79967e-06 804.128 804.128 804.128 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 63E037C5-8B84-4F42-9BF5-2609E2828B63
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83400 1.69081e-06 5.79979e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEA3A937-18C8-41CA-A467-6DE42EAC58A3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83500 1.69078e-06 5.79991e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AF748D0-1845-4A0C-9533-707D9B659445
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83600 1.69075e-06 5.80003e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 76F0A836-E0BF-4473-BCDD-3DB0C873BCE2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83700 1.69073e-06 5.80015e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC67847B-4937-45A4-913F-D2FEDF6FE5DF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83800 1.6907e-06 5.80027e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A5F2B8C-B2DB-4968-B750-9176CB8B0777
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
83900 1.69067e-06 5.80039e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F574DB48-A3BC-4A67-9ACA-DC55DFD2DCBC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84000 1.69065e-06 5.80051e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B682E837-C41F-4688-8813-41BE652845BF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84100 1.69062e-06 5.80063e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F5AB023-EE60-4A01-8F0E-D64946BC3E03
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84200 1.69059e-06 5.80075e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6D2F046-71E4-4BF4-A00E-6A1184B2C2E1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84300 1.69057e-06 5.80087e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1807ED5-EDD5-4C52-ADDB-1C2A0635C8D1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84400 1.69054e-06 5.80099e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A605683-99FA-45A3-AE5E-E5B381E12C7E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84500 1.69051e-06 5.80111e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE1FD915-AD70-444A-92A7-77AB48474191
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84600 1.69049e-06 5.80123e-06 804.129 804.129 804.129 804.05 804.05 804.05 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F59D34D7-7F15-4249-B3E7-FBAD2ECC6B4F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84700 1.69046e-06 5.80135e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FBFADD6-C4F6-43CE-99C2-B167199E93EA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84800 1.69043e-06 5.80147e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8EE7717-DA7C-4B69-B2C5-2C40AC8B91FD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
84900 1.69041e-06 5.80159e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF370761-31B2-4C66-BDED-18D3FE4BD6BC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85000 1.69038e-06 5.80171e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0380E5E7-0B6E-4DB3-9A25-81EAF9F352CC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85100 1.69035e-06 5.80184e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBB11D44-D7D9-43DB-8D6A-FD7244A8D9BD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85200 1.69032e-06 5.80196e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DA5E4AC-E1B2-4299-985E-C15174970465
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85300 1.6903e-06 5.80208e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F60A83-62A8-41DE-9A71-F9030D46B7D3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85400 1.69027e-06 5.8022e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF1FF715-194D-4EAF-905F-CF0125772F93
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85500 1.69024e-06 5.80232e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3782B42C-8B12-4F6C-A062-AC7B1733FA80
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85600 1.69022e-06 5.80244e-06 804.129 804.129 804.129 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 208AFDA7-E5E2-499A-86C9-F3F57E7A0721
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85700 1.69019e-06 5.80256e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0055316B-99EC-4631-8989-112EC7DDE2EC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85800 1.69016e-06 5.80268e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A22C3A7D-4A8F-4716-8687-F0597BCBDD58
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
85900 1.69014e-06 5.8028e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FAC4644-C7FB-4CD5-BC2A-9A48A2871BC0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86000 1.69011e-06 5.80292e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4724DFF-E88A-4DBE-9E44-F3B5F31FD283
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86100 1.69008e-06 5.80304e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCD6D2E4-5B7F-458F-B0F0-4C0BC5DD090E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86200 1.69006e-06 5.80316e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 971E08AA-8BA1-4187-A7F1-376B30382208
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86300 1.69003e-06 5.80328e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 416243D6-1D06-4ECB-8CAD-64D5E767AF75
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86400 1.69e-06 5.8034e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26B53CCC-361B-4937-8108-95158527EB46
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86500 1.68998e-06 5.80352e-06 804.13 804.13 804.13 804.051 804.051 804.051 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C2D6837-B3BE-4CA5-853E-EA43861A80CC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86600 1.68995e-06 5.80364e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2035AF4-74D4-43F3-8898-1E0995FE4CAC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86700 1.68992e-06 5.80376e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0936CAA7-6282-40CE-81B6-196EA54CC9C0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86800 1.6899e-06 5.80388e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97BDBE2C-CC78-4C9C-8A7D-795349A0865A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
86900 1.68987e-06 5.804e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45D69E25-7AE1-4B46-9CA2-F48C5A9AA33E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87000 1.68984e-06 5.80412e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFAEA650-5878-4F62-A51C-0204B24B7ADD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87100 1.68982e-06 5.80424e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F95E1711-153B-4351-A1AA-AA634313DDED
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87200 1.68979e-06 5.80436e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9E3EC85-BEE4-4B37-AF42-98267EF93502
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87300 1.68977e-06 5.80448e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C54FA75-42BA-448B-8435-75D5D62970D0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87400 1.68974e-06 5.8046e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7382C5DA-F7CC-492F-9E2B-F603A9C0FD71
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87500 1.68971e-06 5.80472e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2529D91A-F250-4D5A-A997-E7E076018950
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87600 1.68969e-06 5.80484e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03674F96-5E50-4D01-B924-1178E173E566
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87700 1.68966e-06 5.80496e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 148154FA-602B-4E44-9793-7BF24B215D5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87800 1.68963e-06 5.80508e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E36CD2C-11F2-447E-A426-0A52CDF5866F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
87900 1.68961e-06 5.8052e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DFAE4B40-1544-4748-BEDE-4B6D74A9BE7B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88000 1.68958e-06 5.80532e-06 804.13 804.13 804.13 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21979BDD-1581-446E-B4FD-786FA8C335C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88100 1.68955e-06 5.80544e-06 804.131 804.131 804.131 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3A75C5F7-A126-40C6-BE0A-4878F62B7525
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88200 1.68953e-06 5.80556e-06 804.131 804.131 804.131 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C746264F-E36D-4D9D-9C45-CB1B39F0CE57
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88300 1.6895e-06 5.80568e-06 804.131 804.131 804.131 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23741F46-2FCA-4312-87FA-EA3E6F872076
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88400 1.68947e-06 5.8058e-06 804.131 804.131 804.131 804.052 804.052 804.052 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C707CFED-0FBA-493F-8FBB-19612A96415B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88500 1.68945e-06 5.80592e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14ED0909-84BC-4C39-967A-20FD7662D8B4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88600 1.68942e-06 5.80604e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F9B5A1A-02A8-4DC0-86ED-1213CD13A4EF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88700 1.68939e-06 5.80616e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19368F7E-EAAC-4FEB-ABE6-806076241906
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88800 1.68937e-06 5.80628e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 31FF0B51-DC24-49B0-8C8E-F546B27272D8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
88900 1.68934e-06 5.8064e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 772722B2-DA63-4D63-A38A-5175E3C5215D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89000 1.68932e-06 5.80652e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C586E8E-6033-42E4-8C54-9B32A8F8ADC1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89100 1.68929e-06 5.80664e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37FF007A-CACD-4C43-87A2-44F6F1939CBC
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89200 1.68926e-06 5.80676e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D45C076-9604-445E-971C-F0C6D2529805
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89300 1.68924e-06 5.80688e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CBF712D-7B71-41B9-B945-1642CF9A0758
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89400 1.68921e-06 5.807e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 377A18F4-264D-4EDA-9696-B7C6A32E4D83
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89500 1.68918e-06 5.80712e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B3AA06F-919E-4E6B-97CA-C3D7376A52D4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89600 1.68916e-06 5.80724e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43D4C886-62BE-4710-9254-C33CABDA3335
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89700 1.68913e-06 5.80736e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E564A7AD-37FB-4FAE-BC1D-6C914A5BCD5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89800 1.68911e-06 5.80748e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACCA246C-9F9F-4278-AB6A-F9DA4996E4B6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
89900 1.68908e-06 5.8076e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E7BB8AD-A968-49E3-BB9A-4DDC24DF1202
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90000 1.68905e-06 5.80772e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F104F9C9-E880-4CAD-93E3-A391A998570E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90100 1.68903e-06 5.80784e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71C6DA8D-81AB-46D4-ACDC-A77E543A9284
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90200 1.689e-06 5.80796e-06 804.131 804.131 804.131 804.053 804.053 804.053 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82771C07-BEC0-4FD3-85AE-D2024810D102
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90300 1.68897e-06 5.80808e-06 804.131 804.131 804.131 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 172235D8-F483-4CCD-9480-ACB74589D570
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90400 1.68895e-06 5.8082e-06 804.131 804.131 804.131 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F1C7F0C-DC77-4936-B979-06CAEC01F081
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90500 1.68892e-06 5.80832e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F77DBB87-BBEA-4E00-B581-BBF20E62681C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90600 1.6889e-06 5.80844e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66ECB5EE-0FD7-43DA-854D-EBADE12BB5EB
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90700 1.68887e-06 5.80856e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAB6EC6F-19E0-4C58-AB5F-AB530CF9E79E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90800 1.68884e-06 5.80868e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 69EDA3B1-E090-47F2-BA43-595AB85B8EAD
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
90900 1.68882e-06 5.8088e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 987CD03D-550E-4541-9975-866D111F3AC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91000 1.68879e-06 5.80892e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FEF687B-7379-4636-BCC1-138BDC65E095
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91100 1.68877e-06 5.80904e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D3A9501-4712-4FC9-B363-262A6F386043
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91200 1.68874e-06 5.80916e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5B1DE2D-E4BA-456A-87AC-498094E11A1B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91300 1.68871e-06 5.80928e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04E1E39B-BF41-4EC5-AF53-39EEC2F76207
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91400 1.68869e-06 5.8094e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5837EECB-D79B-415A-8863-1EC4BB2BF9C9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91500 1.68866e-06 5.80952e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BBDC831-B614-45E2-B598-49A9118A7EA7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91600 1.68864e-06 5.80964e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2AB33A0-DA12-4D61-A49F-B7C356DAF297
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91700 1.68861e-06 5.80976e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BB904AE-BD07-44FA-A10E-13C20F6296F9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91800 1.68858e-06 5.80987e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 210BCD5A-1F9F-4C8F-8CC3-CDC19FFF9B61
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
91900 1.68856e-06 5.80999e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2669DCDD-28BF-46D7-8E18-B3E86A2FAFEF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92000 1.68853e-06 5.81011e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D04BEAF5-E6AC-47AE-A0C9-91E626D40C48
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92100 1.68851e-06 5.81023e-06 804.132 804.132 804.132 804.054 804.054 804.054 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C31100C-9196-4413-A8E3-8F030A760137
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92200 1.68848e-06 5.81035e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 348173B3-4FEA-4274-9E3A-5B8D811F339B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92300 1.68845e-06 5.81047e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFA7AC55-438E-4078-AFD6-1A3D28B7066E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92400 1.68843e-06 5.81059e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C5AA027-B31A-484F-95C4-866CCBF52102
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92500 1.6884e-06 5.81071e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56F75950-94D8-4AFE-B5F9-0E68DEF21789
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92600 1.68838e-06 5.81083e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FDF4B51-F7C0-4008-995B-0C5356675FEF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92700 1.68835e-06 5.81095e-06 804.132 804.132 804.132 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9ED8163F-E4F0-4250-AE9A-7BA6822E2CE3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92800 1.68832e-06 5.81107e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AB1F279-F239-4B38-9901-E6248A42BB97
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
92900 1.6883e-06 5.81119e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A80C6FA4-9C57-493E-8923-EC3C85B10DBF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93000 1.68827e-06 5.81131e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12ABB637-FE64-425A-8422-05ED90D40240
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93100 1.68825e-06 5.81143e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52F82DBA-E3CA-4B5D-8DDC-43DDEFDC0559
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93200 1.68822e-06 5.81155e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F06E5DE-9536-4CA8-96F5-6253AA75E45E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93300 1.68819e-06 5.81167e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 382763FD-2B6F-4187-A0F3-EA7471430AE0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93400 1.68817e-06 5.81179e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4681E657-DB2C-4520-9564-D14E9D417121
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93500 1.68814e-06 5.81191e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 400BF668-245E-4E50-9308-ED4D8AC171C3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93600 1.68812e-06 5.81203e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE6430EC-DEB6-49C5-AE2E-FDD9C5F69840
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93700 1.68809e-06 5.81215e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BF6A8A2-21E4-4C0C-A6A0-943B64A6CD84
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93800 1.68807e-06 5.81226e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E19E742F-0936-468B-B1A2-04D19FFA7DF3
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
93900 1.68804e-06 5.81238e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95370580-6884-406B-A4C9-C7CC47905697
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94000 1.68801e-06 5.8125e-06 804.133 804.133 804.133 804.055 804.055 804.055 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B241ECDD-4634-4C3C-A326-E12AE03C4596
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94100 1.68799e-06 5.81262e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 752A6BAD-53EF-4B50-8ED9-C2DF9E53D1C0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94200 1.68796e-06 5.81274e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAF2F4C4-E989-4506-BC09-6AACAF0817C8
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94300 1.68794e-06 5.81286e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83A186C1-3F27-42BF-9528-2F68C36428AA
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94400 1.68791e-06 5.81298e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4A37B7DA-6835-46DC-812C-7842ADD8E1A6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94500 1.68789e-06 5.8131e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E1E7E57-208D-4F8D-84A4-A78DE726FAA4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94600 1.68786e-06 5.81322e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F17F2F9B-00B3-4307-8E8A-806AC98E9A8D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94700 1.68783e-06 5.81334e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC0663CB-EA38-413A-BD8C-38C0300421F1
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94800 1.68781e-06 5.81346e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C35906-68F7-4E0F-BA52-FB9E40FEF322
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
94900 1.68778e-06 5.81358e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F733DDD5-39E3-4B62-9A12-36C772D0F9D9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95000 1.68776e-06 5.8137e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9428CFDF-2361-4E33-BADD-6133ED0DC695
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95100 1.68773e-06 5.81382e-06 804.133 804.133 804.133 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1DCBBAB-73BE-4FAC-8BEE-B87B74A1B86B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95200 1.68771e-06 5.81393e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B37B1332-FB07-4AAE-A753-65EC145A722E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95300 1.68768e-06 5.81405e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 390AE3D7-2833-4C49-8B4A-9D9F5D8A9283
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95400 1.68765e-06 5.81417e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55D57DC1-D519-43BE-B0D0-BE244CA39F17
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95500 1.68763e-06 5.81429e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 521BE5E8-DF39-4D2B-B26E-E6012C2FDB5E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95600 1.6876e-06 5.81441e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E9A5241-DE5F-4BAB-A201-F26557E8876B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95700 1.68758e-06 5.81453e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94670C55-F946-4827-ADF6-01EB486CD0D0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95800 1.68755e-06 5.81465e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3331E9BF-4DE3-4A5E-9E2A-1267FF5E7689
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
95900 1.68753e-06 5.81477e-06 804.134 804.134 804.134 804.056 804.056 804.056 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3402FF93-933F-4202-B771-E6519C4FA34E
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96000 1.6875e-06 5.81489e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79633047-572C-4563-A1B9-279670652A07
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96100 1.68748e-06 5.81501e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 648F4901-5166-474E-8A4D-95C095192161
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96200 1.68745e-06 5.81512e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80F35E8F-F9A8-4BFE-A857-5AFA33EF80A5
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96300 1.68742e-06 5.81524e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAB57519-665F-4B7A-91C4-C1B58071BBA0
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96400 1.6874e-06 5.81536e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82C0D973-2196-43D8-A3BD-F43B1C09D64B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96500 1.68737e-06 5.81548e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF346264-8D80-4E46-8474-8567C5D454EE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96600 1.68735e-06 5.8156e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 016EDD35-4191-4386-86D3-D7A17873AD6F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96700 1.68732e-06 5.81572e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDF78FE7-69F6-4483-8BDA-905A197DB432
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96800 1.6873e-06 5.81584e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58A4B073-75EA-4178-AF88-D5F474EB7855
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
96900 1.68727e-06 5.81596e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9755094A-CD11-42E2-8083-954A2C9B9279
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97000 1.68725e-06 5.81608e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B140D73C-43F5-49BD-88CA-4D6B2A229DDE
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97100 1.68722e-06 5.81619e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB331FD1-56ED-4B58-BED2-D536901C932C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97200 1.6872e-06 5.81631e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CE6965DE-02CF-4B29-BCE0-DE0CEFB7E499
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97300 1.68717e-06 5.81643e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 822C8B16-76B3-4F52-8E35-0BF9617AFDA4
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97400 1.68715e-06 5.81655e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19DAA6A3-DD24-44C9-A1CC-F26E3C92E40F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97500 1.68712e-06 5.81667e-06 804.134 804.134 804.134 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57ADB8DF-3A41-416B-A01E-E0DF20B7344F
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97600 1.68709e-06 5.81679e-06 804.135 804.135 804.135 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12C08085-93CE-4B20-AFF5-34AB38D8F3DF
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97700 1.68707e-06 5.81691e-06 804.135 804.135 804.135 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49AC0F45-4CD9-4A39-B514-BEC58AB5ED2B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97800 1.68704e-06 5.81703e-06 804.135 804.135 804.135 804.057 804.057 804.057 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8CB25663-C393-459C-B945-E1CC1F1DC727
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
97900 1.68702e-06 5.81714e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A68C7905-3DE5-4745-8A2B-6807F198DC34
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98000 1.68699e-06 5.81726e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4113BD93-B85F-44D3-81F8-CA4F467D144B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98100 1.68697e-06 5.81738e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 274F6329-C226-4605-9E23-AA398827E97B
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98200 1.68694e-06 5.8175e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15DE6D6B-4D9D-4315-BB68-F2440FA94D5D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98300 1.68692e-06 5.81762e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42849168-8168-4AC1-B5C9-7C2B721556F2
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98400 1.68689e-06 5.81774e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 546B8605-2AD9-4476-95E3-47E28F9C001D
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98500 1.68687e-06 5.81786e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 44845D74-3272-4523-91F4-9F2822EC3549
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98600 1.68684e-06 5.81797e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6B0D18C-C7C6-41ED-A46A-795812D4F02C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98700 1.68682e-06 5.81809e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A940477-3296-4EB6-8783-5C45D1550C0A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98800 1.68679e-06 5.81821e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A48BAC81-1CA9-4E6B-83A2-C92244A00E25
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
98900 1.68677e-06 5.81833e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A23A342-1E58-4D2B-84F2-C6BB980E16E6
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99000 1.68674e-06 5.81845e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AC484E9B-0934-4FEE-8733-EE3457BA0CD7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99100 1.68672e-06 5.81857e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6DE567F-A714-4039-876F-CB6F750D6F4C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99200 1.68669e-06 5.81869e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFD1ABD5-7CFB-4AF4-846D-F66E3815517C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99300 1.68667e-06 5.8188e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D223EA04-EC7E-4709-888A-D116793B861A
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99400 1.68664e-06 5.81892e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AFDE1D9-B061-41A1-B800-C977C8684A5C
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99500 1.68661e-06 5.81904e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4592747-0EA7-4BE0-95FC-69B61351AAC9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99600 1.68659e-06 5.81916e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CB788C4-96C2-40F8-9667-54E0A4033556
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99700 1.68656e-06 5.81928e-06 804.135 804.135 804.135 804.058 804.058 804.058 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE1B7732-6A53-4CD2-9ECB-E854538C3CF7
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99800 1.68654e-06 5.8194e-06 804.135 804.135 804.135 804.059 804.059 804.059 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 824E84F9-7DEF-4B98-A278-49D2742E86F9
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
99900 1.68651e-06 5.81951e-06 804.135 804.135 804.135 804.059 804.059 804.059 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF134401-D446-49E9-88DD-E2057ACA4315
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377
100000 1.68649e-06 5.81963e-06 804.136 804.136 804.136 804.059 804.059 804.059 1.71686e+07 227807 
# Curr Run  UUID - 9365E5A4-F20F-46B3-A543-F00102CD2377


==> data/EkinFull20.0.500.0.1.0.0.01.dat <==
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1190122F-4EA0-4843-B44E-A5DCD1B9B8FF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
100 0.18067 0.000293533 1265.49 1265.49 1265.49 863.724 863.724 863.724 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F05CAE90-271F-4A6C-927D-71EDD1397227
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
200 0.106992 0.000170128 1376.34 1376.34 1376.34 858.277 858.277 858.277 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52FB4F57-61EE-4CB4-A7F2-717E7452AA70
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
300 0.0768 0.000105498 1354.52 1354.52 1354.52 846.091 846.091 846.091 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56296266-625B-4216-BB23-CBE131AD923F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
400 0.0571927 7.54394e-05 1287.18 1287.18 1287.18 838.996 838.996 838.996 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B4064DC-4373-4A32-BD9A-27C0C8B9B87E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
500 0.0436247 8.4105e-05 1213.28 1213.28 1213.28 836.292 836.292 836.292 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6065316D-4D94-4498-9FC8-5C7D45126F86
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
600 0.0341068 7.03395e-05 1147.76 1147.76 1147.76 834.032 834.032 834.032 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 780EB9B6-3291-46A7-A500-1748625CE43C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
700 0.027546 5.37969e-05 1095.02 1095.02 1095.02 832.243 832.243 832.243 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9598C6D3-CB46-4308-95EE-F07F2A867DA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
800 0.0229729 4.56586e-05 1054.49 1054.49 1054.49 830.786 830.786 830.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4272F61-A397-463B-A261-A44AA692B0E1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
900 0.0196771 4.42631e-05 1023.96 1023.96 1023.96 829.425 829.425 829.425 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CCFE0640-C59E-4BB4-AADC-9CF7105622E4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1000 0.0171978 4.52326e-05 1000.96 1000.96 1000.96 828.136 828.136 828.136 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4068BEC-5FAD-463E-B1CE-F275931FF993
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1100 0.015248 4.60139e-05 986.513 986.513 986.513 826.96 826.96 826.96 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CF7567C-0B56-4C9B-8596-3B8CE874C588
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1200 0.0136523 4.6343e-05 982.155 982.155 982.155 825.898 825.898 825.898 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F698D726-C874-4B23-BD1D-F6CA2A329FE5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1300 0.0123059 4.77669e-05 978.56 978.56 978.56 824.933 824.933 824.933 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BDECD13-A480-4EDF-88FE-5DB6B48D01D4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1400 0.0111461 4.90252e-05 974.672 974.672 974.672 824.045 824.045 824.045 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 294F5246-1E74-46F0-916C-B647238F0F4B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1500 0.0101335 5.00617e-05 970.497 970.497 970.497 823.22 823.22 823.22 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F04C7214-9667-4304-B596-A35D68B01BAF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1600 0.00924155 5.09149e-05 966.095 966.095 966.095 822.449 822.449 822.449 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B75142E5-BFB7-4960-9B4E-928385F4CA40
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1700 0.00845071 5.16449e-05 961.549 961.549 961.549 821.727 821.727 821.727 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5147A904-CC5D-4EDB-BF9B-648C08078541
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1800 0.00774598 5.22935e-05 956.933 956.933 956.933 821.05 821.05 821.05 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 973FFB31-3904-49AE-8140-3A963F0F6386
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
1900 0.00711533 5.28797e-05 952.302 952.302 952.302 820.413 820.413 820.413 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E2AF4E0-C787-4024-9223-A9F989AFE519
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2000 0.00654895 5.34097e-05 947.7 947.7 947.7 819.813 819.813 819.813 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABE3D05A-DBC3-4CDF-81A5-1C449E5A7443
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2100 0.00603866 5.38868e-05 943.159 943.159 943.159 819.246 819.246 819.246 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F258F72B-09E2-4A50-B838-4B8780E05D7C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2200 0.00557762 5.43156e-05 938.707 938.707 938.707 818.71 818.71 818.71 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 74CED08F-C0A6-41BC-B70F-EE0E1AD182D9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2300 0.00516 5.47018e-05 934.36 934.36 934.36 818.201 818.201 818.201 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DE7312D-FE62-40B3-AD67-05BA1C155E3A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2400 0.00478081 5.50512e-05 930.132 930.132 930.132 817.718 817.718 817.718 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8A0580C-D7F3-4030-8F53-9B7E368553B4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2500 0.00443577 5.53688e-05 926.03 926.03 926.03 817.259 817.259 817.259 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6D55F8DF-C3AE-4B33-AE48-A32E3D67FE0D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2600 0.00412115 5.56584e-05 922.061 922.061 922.061 816.821 816.821 816.821 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 851DAAA8-75F7-4B5A-B804-B36181AC8AF0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2700 0.00383375 5.59233e-05 918.225 918.225 918.225 816.404 816.404 816.404 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8BAA20FC-908C-4891-B344-5EA93ACF8771
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2800 0.00357075 5.6166e-05 914.531 914.531 914.531 816.006 816.006 816.006 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBBA6420-179C-4B55-94A4-8625308C4C3C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
2900 0.00332969 5.63888e-05 910.971 910.971 910.971 815.626 815.626 815.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C420DC5-22AB-48E6-B143-84C69FFCAACA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3000 0.0031084 5.65937e-05 907.541 907.541 907.541 815.262 815.262 815.262 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 057616CE-5CB0-424F-A1F2-741CBC06C93F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3100 0.00290497 5.67826e-05 904.236 904.236 904.236 814.914 814.914 814.914 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 098F6879-48F0-4B23-B9CA-90D8B16AB50C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3200 0.00271771 5.6957e-05 901.052 901.052 901.052 814.581 814.581 814.581 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4BEBFDA-E327-46F3-8556-D39B1AAA19CB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3300 0.00254512 5.71182e-05 897.988 897.988 897.988 814.262 814.262 814.262 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2F0D904-1BDA-4C06-8D4A-6788F6886E77
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3400 0.00238585 5.72675e-05 895.04 895.04 895.04 813.955 813.955 813.955 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55680B95-BD07-4BD7-A330-1B303E2A0104
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3500 0.00223872 5.74059e-05 892.203 892.203 892.203 813.661 813.661 813.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F534E78D-B83F-4793-BD94-CEBF02A594FD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3600 0.00210265 5.75345e-05 889.471 889.471 889.471 813.378 813.378 813.378 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48F8D742-FA3B-43C7-9DF5-E92E36BB1493
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3700 0.00197667 5.7654e-05 886.842 886.842 886.842 813.107 813.107 813.107 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51F9B748-2B08-4ACE-9C81-C07AAF90A1AB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3800 0.00185994 5.77652e-05 884.311 884.311 884.311 812.846 812.846 812.846 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB1E6DDE-41BB-4922-A882-216D92C8B924
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
3900 0.00175166 5.78689e-05 881.875 881.875 881.875 812.595 812.595 812.595 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F32A9D76-5114-40E1-9A83-97C19D38C199
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4000 0.00165114 5.79655e-05 879.528 879.528 879.528 812.353 812.353 812.353 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B734C6CE-C70B-4592-88CE-21A5F83EBA44
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4100 0.00155773 5.80558e-05 877.267 877.267 877.267 812.12 812.12 812.12 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DBF7B2B-BD51-4028-A910-67E6FE43AC39
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4200 0.00147088 5.81401e-05 875.087 875.087 875.087 811.895 811.895 811.895 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 716B4B3D-4822-4024-BABA-57FC29DB06EF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4300 0.00139005 5.8219e-05 872.985 872.985 872.985 811.679 811.679 811.679 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC31FF58-5849-4904-86B6-3A1C398632AC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4400 0.00131477 5.82928e-05 870.957 870.957 870.957 811.471 811.471 811.471 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B56E45A-C42A-4D20-A9BD-1DBB631E683E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4500 0.00124461 5.83619e-05 869.001 869.001 869.001 811.269 811.269 811.269 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3654951C-DD1D-4EC5-B13D-D3FB2F212996
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4600 0.00117918 5.84268e-05 867.112 867.112 867.112 811.075 811.075 811.075 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11DE116C-8B55-4373-80F3-5B1DFFC73322
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4700 0.00111811 5.84876e-05 865.291 865.291 865.291 810.888 810.888 810.888 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E32F7D1-F2EE-47ED-9331-CAD05060A00A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4800 0.00106109 5.85447e-05 863.533 863.533 863.533 810.707 810.707 810.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E4A523C-C46A-4E8D-8117-8541E399D736
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
4900 0.00100781 5.85983e-05 861.836 861.836 861.836 810.532 810.532 810.532 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 316C46A6-DBF4-463F-A7BF-164673C29A12
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5000 0.000957992 5.86487e-05 860.195 860.195 860.195 810.363 810.363 810.363 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 515CF143-8D28-4DFC-8159-A8D0C107E66E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5100 0.00091139 5.86961e-05 858.61 858.61 858.61 810.199 810.199 810.199 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB3CBDF3-3399-45A0-BCC7-C00392D1D7D0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5200 0.000867772 5.87407e-05 857.078 857.078 857.078 810.041 810.041 810.041 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F7423F83-3B3F-4DF4-B89D-59F12CAB1A30
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5300 0.000826926 5.87827e-05 855.597 855.597 855.597 809.888 809.888 809.888 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98839919-C13C-4780-B3BC-882A03B698D4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5400 0.000788655 5.88222e-05 854.164 854.164 854.164 809.741 809.741 809.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66D9FBED-FEC7-4A22-90A9-779EB5826845
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5500 0.000752781 5.88595e-05 852.778 852.778 852.778 809.597 809.597 809.597 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 686D5B21-9C95-498F-A423-EABE761DE129
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5600 0.000719137 5.88947e-05 851.437 851.437 851.437 809.459 809.459 809.459 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D221A79-558B-48FB-87E7-6943257F5E27
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5700 0.00068757 5.89278e-05 850.139 850.139 850.139 809.325 809.325 809.325 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57DA57FB-3BDC-4C5B-A8A3-13DE097AA646
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5800 0.000657939 5.89591e-05 848.882 848.882 848.882 809.195 809.195 809.195 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D987549-DEDE-4D50-9996-E93DB863A15E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
5900 0.000630113 5.89887e-05 847.665 847.665 847.665 809.069 809.069 809.069 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9875D98-1F1C-42C9-AC70-9B9D11F86094
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6000 0.000603973 5.90166e-05 846.485 846.485 846.485 808.947 808.947 808.947 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AF7A63D-3FEC-4CC0-B858-1D7B28163802
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6100 0.000579405 5.90429e-05 845.343 845.343 845.343 808.829 808.829 808.829 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9F026CF8-5E4D-4A05-B44D-5470A05D5138
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6200 0.000556306 5.90679e-05 844.237 844.237 844.237 808.715 808.715 808.715 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53875E05-898E-4C1C-8121-5E01471CFC85
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6300 0.000534581 5.90914e-05 843.165 843.165 843.165 808.604 808.604 808.604 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF29D0C6-193E-4C99-84D0-684B4E70C65D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6400 0.00051414 5.91137e-05 842.126 842.126 842.126 808.496 808.496 808.496 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AFCB1CA-E14B-45C9-BB34-23A7B170E947
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6500 0.000494901 5.91348e-05 841.118 841.118 841.118 808.392 808.392 808.392 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32ABC1CB-60AC-4605-8901-B8D4104B5DD0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6600 0.000476787 5.91548e-05 840.14 840.14 840.14 808.29 808.29 808.29 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9526CBC-9D9C-4E57-9212-3EE7B3767EBC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6700 0.000459726 5.91736e-05 839.192 839.192 839.192 808.192 808.192 808.192 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3D8C4FC-D2F6-49E2-A341-65EFC6EBA172
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6800 0.000443651 5.91915e-05 838.272 838.272 838.272 808.097 808.097 808.097 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B20A5C48-5869-4011-A193-AEEAC209EFA4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
6900 0.000428502 5.92085e-05 837.38 837.38 837.38 808.004 808.004 808.004 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BABA63F-7BD4-44C8-B8E7-E94520B547F2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7000 0.000414221 5.92245e-05 836.514 836.514 836.514 807.915 807.915 807.915 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7CD034D-0142-4E5C-B4C9-10D0F4691DF6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7100 0.000400753 5.92397e-05 835.673 835.673 835.673 807.827 807.827 807.827 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91C00CAE-583C-4F2E-A41B-E1526D5901A8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7200 0.000388049 5.92542e-05 834.858 834.858 834.858 807.743 807.743 807.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8238211E-39D6-4FE8-B187-3FD29B86F3BD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7300 0.000376062 5.92678e-05 834.066 834.066 834.066 807.661 807.661 807.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACDFBD1D-266D-47C4-BC71-598BA1CCA7DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7400 0.000364749 5.92808e-05 833.297 833.297 833.297 807.581 807.581 807.581 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CED612A3-F8C0-41DE-8380-78725D998256
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7500 0.000354069 5.92931e-05 832.55 832.55 832.55 807.503 807.503 807.503 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9AD61B9-84D0-4206-92CB-A015FED7636A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7600 0.000343983 5.93047e-05 831.825 831.825 831.825 807.428 807.428 807.428 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED34823D-47A1-4AE5-B16F-7CF11DC162FA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7700 0.000334457 5.93158e-05 831.12 831.12 831.12 807.355 807.355 807.355 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DFBC961-B128-420C-8522-F178CE4E92BE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7800 0.000325457 5.93263e-05 830.435 830.435 830.435 807.284 807.284 807.284 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 366C18FC-8300-4107-A01B-A0ABD3AAD6AB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
7900 0.000316952 5.93363e-05 829.769 829.769 829.769 807.214 807.214 807.214 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50C438F1-F1DC-434A-9912-95BE5FB26D85
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8000 0.000308912 5.93457e-05 829.122 829.122 829.122 807.147 807.147 807.147 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64072ADA-2059-48DB-A7B2-091D98E139FD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8100 0.000301312 5.93547e-05 828.493 828.493 828.493 807.082 807.082 807.082 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC518A48-75CD-44BE-A025-E5B2B27DD37C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8200 0.000294124 5.93632e-05 827.882 827.882 827.882 807.019 807.019 807.019 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19FC8BB3-A25D-46D3-80A5-4C56CA14AC98
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8300 0.000287326 5.93713e-05 827.288 827.288 827.288 806.957 806.957 806.957 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD384E7A-F86E-4946-9A5F-6981D2D15D68
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8400 0.000280894 5.9379e-05 826.711 826.711 826.711 806.897 806.897 806.897 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42A1BE89-2880-4858-8B6E-004D715A093E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8500 0.000274808 5.93863e-05 826.15 826.15 826.15 806.838 806.838 806.838 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20DEB5B7-3864-4083-A389-FB5555FC86FF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8600 0.000269048 5.93932e-05 825.603 825.603 825.603 806.782 806.782 806.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1651F9F-8A4A-4E59-8538-E910FF81A4B8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8700 0.000263596 5.93998e-05 825.072 825.072 825.072 806.726 806.726 806.726 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC41FD42-9A76-447B-84AC-899C3BC6590A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8800 0.000258433 5.94061e-05 824.555 824.555 824.555 806.673 806.673 806.673 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 50A3F385-F7BF-4E07-AB2A-A05BA3D1CF94
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
8900 0.000253544 5.9412e-05 824.053 824.053 824.053 806.62 806.62 806.62 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BB14974-F078-499E-85CD-212790B14910
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9000 0.000248913 5.94177e-05 823.564 823.564 823.564 806.569 806.569 806.569 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83B86212-0579-4672-AC66-DB5F999AF642
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9100 0.000244527 5.94231e-05 823.089 823.089 823.089 806.52 806.52 806.52 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD03E3B8-39A0-4B43-960D-9E669D9F2B78
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9200 0.00024037 5.94282e-05 822.626 822.626 822.626 806.472 806.472 806.472 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 859CEC2D-C787-4B1E-ACB2-ECDF543C15D0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9300 0.000236431 5.9433e-05 822.176 822.176 822.176 806.425 806.425 806.425 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A3010B8-EF34-467C-B158-AE0284FA6A35
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9400 0.000232698 5.94376e-05 821.738 821.738 821.738 806.379 806.379 806.379 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F518B21E-8F4C-48B8-A3FD-8ED22FF72688
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9500 0.000229158 5.9442e-05 821.312 821.312 821.312 806.335 806.335 806.335 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F11C1D64-CB14-4A74-AB4D-CE2A6F946C19
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9600 0.000225803 5.94461e-05 820.898 820.898 820.898 806.291 806.291 806.291 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE3E2865-BD73-4DE7-B6F0-AD9E25826989
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9700 0.00022262 5.94501e-05 820.494 820.494 820.494 806.249 806.249 806.249 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53545836-9FF4-442F-943B-C10F97C768FB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9800 0.000219602 5.94538e-05 820.101 820.101 820.101 806.208 806.208 806.208 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C66AE16-9E7B-4AAF-8F3C-C04E26164AF9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
9900 0.000216739 5.94574e-05 819.719 819.719 819.719 806.168 806.168 806.168 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BF0D794-7311-4AA5-B370-6266957EAFE3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10000 0.000214023 5.94608e-05 819.346 819.346 819.346 806.13 806.13 806.13 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CD25A98-B390-457E-83C4-AAB5FFA24CC4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10100 0.000211446 5.9464e-05 818.983 818.983 818.983 806.092 806.092 806.092 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 620DA66F-46BE-473E-9D35-818D827A46BC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10200 0.000209 5.9467e-05 818.63 818.63 818.63 806.055 806.055 806.055 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32555D5D-581A-4D4E-9645-CB180C8391E7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10300 0.000206679 5.94699e-05 818.285 818.285 818.285 806.019 806.019 806.019 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F4E98AA-2DB3-4A10-90C8-4CD7305A824C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10400 0.000204475 5.94727e-05 817.95 817.95 817.95 805.984 805.984 805.984 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12B80A4C-1690-4B72-9EF1-650967E9307B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10500 0.000202383 5.94753e-05 817.623 817.623 817.623 805.95 805.95 805.95 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAC97DB3-2BA9-4C9E-9344-20996963A3DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10600 0.000200397 5.94778e-05 817.305 817.305 817.305 805.917 805.917 805.917 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0165DA1F-55E8-4D9D-AE37-FAC07ED345E7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10700 0.00019851 5.94801e-05 816.995 816.995 816.995 805.884 805.884 805.884 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F204C2C-044E-4C9E-9E82-333544C3120F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10800 0.000196719 5.94824e-05 816.693 816.693 816.693 805.853 805.853 805.853 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A723B35E-13D5-46E3-BCE7-7E70DB9AFF9A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
10900 0.000195017 5.94845e-05 816.398 816.398 816.398 805.822 805.822 805.822 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95785185-03F9-4860-9246-723FF8A07637
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11000 0.000193401 5.94865e-05 816.111 816.111 816.111 805.792 805.792 805.792 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A5303178-ED88-4C12-A943-B44ED961E701
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11100 0.000191865 5.94884e-05 815.832 815.832 815.832 805.763 805.763 805.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E97E5511-1008-4725-8AFA-F633BDAA7C4C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11200 0.000190405 5.94902e-05 815.559 815.559 815.559 805.735 805.735 805.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACF4054F-3355-4024-AB8F-FC35503705D3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11300 0.000189018 5.94919e-05 815.294 815.294 815.294 805.707 805.707 805.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CAB6338-3598-44ED-A427-D4DCA128902D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11400 0.0001877 5.94935e-05 815.035 815.035 815.035 805.68 805.68 805.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E94CF69-9D9E-449D-ACB2-D90D7956EC76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11500 0.000186447 5.94951e-05 814.782 814.782 814.782 805.654 805.654 805.654 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80EE7E97-686C-40DA-90EF-D8F79BB80D1D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11600 0.000185256 5.94965e-05 814.536 814.536 814.536 805.628 805.628 805.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56BDC962-9B9A-444B-A84D-832571A40792
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11700 0.000184124 5.94979e-05 814.297 814.297 814.297 805.603 805.603 805.603 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A0BE852-96F5-4846-8231-47955BC852DC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11800 0.000183047 5.94992e-05 814.063 814.063 814.063 805.578 805.578 805.578 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D800538-5BD7-4BE7-8FA5-07CF82C90377
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
11900 0.000182023 5.95005e-05 813.835 813.835 813.835 805.555 805.555 805.555 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AFCF1FB-EEE1-43CF-AE21-52667C113112
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12000 0.000181049 5.95016e-05 813.613 813.613 813.613 805.532 805.532 805.532 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 163F0D7A-3F45-4091-BBEB-E7832EBCA56D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12100 0.000180123 5.95027e-05 813.396 813.396 813.396 805.509 805.509 805.509 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F31C294B-C778-4998-ABAE-FA213E30CE00
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12200 0.000179242 5.95038e-05 813.185 813.185 813.185 805.487 805.487 805.487 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B93DB3AE-AF3F-4935-93B4-E912E50EDD0E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12300 0.000178404 5.95048e-05 812.979 812.979 812.979 805.465 805.465 805.465 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D8B7E62-F919-48F8-84F3-7460585E3CFA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12400 0.000177607 5.95057e-05 812.778 812.778 812.778 805.445 805.445 805.445 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66DE58E3-7B88-4937-BC55-30385EF05F19
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12500 0.000176848 5.95066e-05 812.582 812.582 812.582 805.424 805.424 805.424 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAB25ABB-9B05-418A-8BF8-F28997313933
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12600 0.000176127 5.95074e-05 812.392 812.392 812.392 805.404 805.404 805.404 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C61FBAF4-465E-4B0B-B863-57654488824A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12700 0.00017544 5.95082e-05 812.205 812.205 812.205 805.385 805.385 805.385 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1B805BE-6B4D-45BA-AED7-11F72342BBA5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12800 0.000174786 5.95089e-05 812.024 812.024 812.024 805.366 805.366 805.366 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 46F2946C-503F-4A8C-9D0C-C8E4A6C7F4B6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
12900 0.000174164 5.95096e-05 811.847 811.847 811.847 805.347 805.347 805.347 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A74C7E54-5417-48BB-A098-7145BD87CCCE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13000 0.000173572 5.95102e-05 811.674 811.674 811.674 805.329 805.329 805.329 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9119A406-A66D-4908-85E6-6E1CE4A04970
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13100 0.000173008 5.95109e-05 811.505 811.505 811.505 805.312 805.312 805.312 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9768255-387B-45BB-A57F-35340DA31AB4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13200 0.000172471 5.95114e-05 811.341 811.341 811.341 805.295 805.295 805.295 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DAB441B-1EAD-40B7-89E6-673282A15394
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13300 0.00017196 5.9512e-05 811.181 811.181 811.181 805.278 805.278 805.278 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96A6A40B-DB52-47C6-B0B8-2302982ABB78
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13400 0.000171473 5.95125e-05 811.024 811.024 811.024 805.262 805.262 805.262 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5C32D37-7915-4114-AF15-BC9D7B724C2B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13500 0.00017101 5.95129e-05 810.872 810.872 810.872 805.246 805.246 805.246 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30431145-BC56-47A5-9352-FC4E6D003082
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13600 0.000170569 5.95134e-05 810.723 810.723 810.723 805.23 805.23 805.23 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6BB90BA4-80F2-4D52-AECE-60FE7D7B4037
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13700 0.000170148 5.95138e-05 810.578 810.578 810.578 805.215 805.215 805.215 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE04C5E9-B180-4312-8225-74C28275FED6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13800 0.000169748 5.95141e-05 810.436 810.436 810.436 805.2 805.2 805.2 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E3E8BE2-460D-4263-B212-2F90292DEAF0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
13900 0.000169367 5.95145e-05 810.298 810.298 810.298 805.186 805.186 805.186 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C12B591-1753-45F4-8E43-4EF240E8BF9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14000 0.000169004 5.95148e-05 810.163 810.163 810.163 805.172 805.172 805.172 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68BD4210-FD47-4ED1-9B1E-4A2AF2289B5A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14100 0.000168658 5.95151e-05 810.031 810.031 810.031 805.158 805.158 805.158 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CECD25CE-8B21-47A0-B2A1-F7E5957A17B3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14200 0.000168328 5.95154e-05 809.903 809.903 809.903 805.145 805.145 805.145 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E70CC69E-530C-4DBC-AF2E-7B4DE0A3B2FE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14300 0.000168014 5.95156e-05 809.778 809.778 809.778 805.132 805.132 805.132 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBF856A7-68A2-42D4-8AC6-F5AD54DB93B3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14400 0.000167715 5.95159e-05 809.655 809.655 809.655 805.119 805.119 805.119 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAC57F82-6038-4FA9-81D3-E6B0B213DD01
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14500 0.00016743 5.95161e-05 809.536 809.536 809.536 805.106 805.106 805.106 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7061133-6BB9-4510-8A38-3B9AAD1652E3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14600 0.000167158 5.95163e-05 809.419 809.419 809.419 805.094 805.094 805.094 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47AE2515-7806-4D5A-81CB-4BCA27A2D68E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14700 0.000166899 5.95165e-05 809.306 809.306 809.306 805.082 805.082 805.082 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 749512D4-0118-4F37-9A36-AFEEC77CD4A5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14800 0.000166652 5.95166e-05 809.195 809.195 809.195 805.071 805.071 805.071 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 301672E8-6EC3-4C5E-B3A1-03FCA483F201
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
14900 0.000166417 5.95168e-05 809.087 809.087 809.087 805.06 805.06 805.06 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43D7BA40-70DD-4156-8A2A-C3BAF657D1AF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15000 0.000166193 5.95169e-05 808.981 808.981 808.981 805.049 805.049 805.049 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5F144E4-D2BC-4DF7-B578-E086E1517CDA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15100 0.000165979 5.9517e-05 808.879 808.879 808.879 805.038 805.038 805.038 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9825149C-092B-4912-A2ED-C105C09FBFDF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15200 0.000165775 5.95171e-05 808.778 808.778 808.778 805.027 805.027 805.027 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E77A262A-7F7B-495F-8A3D-EC49FB675179
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15300 0.000165581 5.95172e-05 808.68 808.68 808.68 805.017 805.017 805.017 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F5DEC8D-EE38-48BB-A1E8-A9772C364509
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15400 0.000165396 5.95172e-05 808.584 808.584 808.584 805.007 805.007 805.007 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4F40F1C-6DD9-4091-AB06-780A9610A3CD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15500 0.000165219 5.95173e-05 808.491 808.491 808.491 804.997 804.997 804.997 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB79DCCE-784F-4093-A3B3-832B184E360D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15600 0.000165051 5.95173e-05 808.4 808.4 808.4 804.988 804.988 804.988 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81D6B8EC-8BFC-4192-AAD4-CF2E621B5B54
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15700 0.00016489 5.95174e-05 808.311 808.311 808.311 804.979 804.979 804.979 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 185ED268-4A67-4AF0-9CB4-6B1A4EC68EE6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15800 0.000164737 5.95174e-05 808.224 808.224 808.224 804.97 804.97 804.97 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C12392-371C-4F79-8654-0705A3B3AFFE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
15900 0.000164591 5.95174e-05 808.14 808.14 808.14 804.961 804.961 804.961 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 765A4528-83C0-4D35-B67C-C908F9AEC2DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16000 0.000164452 5.95174e-05 808.057 808.057 808.057 804.952 804.952 804.952 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BBA8B8B-E7F4-4982-9F4B-57D0C8FE31BE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16100 0.000164319 5.95174e-05 807.976 807.976 807.976 804.944 804.944 804.944 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE41635C-D636-4A56-BF0C-ABA3A080CA9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16200 0.000164192 5.95174e-05 807.898 807.898 807.898 804.935 804.935 804.935 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D70B357C-C189-4DB5-9848-7E9810DB5027
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16300 0.000164071 5.95174e-05 807.821 807.821 807.821 804.927 804.927 804.927 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F39B9DC3-39D2-4DD1-A15A-83E44B99764B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16400 0.000163956 5.95173e-05 807.746 807.746 807.746 804.92 804.92 804.92 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E943016F-1525-4916-935E-B28011A98834
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16500 0.000163846 5.95173e-05 807.673 807.673 807.673 804.912 804.912 804.912 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FA4D39C-B657-489A-9170-D649426C3F1B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16600 0.000163741 5.95173e-05 807.601 807.601 807.601 804.904 804.904 804.904 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF8F3166-3FCA-4D69-B13A-5B5A2C51D4B8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16700 0.000163641 5.95172e-05 807.531 807.531 807.531 804.897 804.897 804.897 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10859A10-27A8-43D4-AA34-2DC6BDBD3D9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16800 0.000163546 5.95171e-05 807.463 807.463 807.463 804.89 804.89 804.89 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62F0B927-81FD-4B20-BF02-E272349AD798
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
16900 0.000163455 5.95171e-05 807.397 807.397 807.397 804.883 804.883 804.883 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6D20603-E253-4A7C-BFB1-0B3286FCA2FB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17000 0.000163368 5.9517e-05 807.332 807.332 807.332 804.876 804.876 804.876 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9EC12F4-0BF0-45A0-9835-416A29A4C907
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17100 0.000163285 5.95169e-05 807.269 807.269 807.269 804.87 804.87 804.87 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 973C64FB-36C6-4A1B-A8F0-8DCCCF1A71BF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17200 0.000163206 5.95169e-05 807.207 807.207 807.207 804.863 804.863 804.863 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7356C406-BF58-4395-9416-64299A07B184
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17300 0.00016313 5.95168e-05 807.147 807.147 807.147 804.857 804.857 804.857 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 120C49F5-2750-441B-B9B3-70C1CAE54011
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17400 0.000163058 5.95167e-05 807.088 807.088 807.088 804.851 804.851 804.851 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FE99B42-77BA-4802-B3DB-38BD512220D4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17500 0.000162989 5.95166e-05 807.031 807.031 807.031 804.845 804.845 804.845 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08B0536D-45CD-47F2-B210-539387B01942
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17600 0.000162923 5.95165e-05 806.975 806.975 806.975 804.839 804.839 804.839 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8335FFB0-B6D5-4FB5-8D3F-62217EE0C391
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17700 0.000162861 5.95164e-05 806.921 806.921 806.921 804.833 804.833 804.833 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A2E716C-4DBB-4231-9182-2D41A6AA2199
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17800 0.000162801 5.95163e-05 806.868 806.868 806.868 804.828 804.828 804.828 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C73BCA8-E59A-4BB0-A1E3-C249434E58E9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
17900 0.000162744 5.95162e-05 806.816 806.816 806.816 804.822 804.822 804.822 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 167EE3D7-D877-45A6-9EC0-D32F8CE8167C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18000 0.000162689 5.95161e-05 806.766 806.766 806.766 804.817 804.817 804.817 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6B3FDE8-3993-4D87-9435-3A350F99937E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18100 0.000162637 5.9516e-05 806.717 806.717 806.717 804.812 804.812 804.812 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 265B56DB-08A1-4C76-A6BE-2158045409F0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18200 0.000162588 5.95159e-05 806.669 806.669 806.669 804.807 804.807 804.807 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADB5B677-925F-4674-A805-9ECC027FF188
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18300 0.00016254 5.95157e-05 806.622 806.622 806.622 804.802 804.802 804.802 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC8B6328-2A2E-47B8-A7D6-54B00C6F00CC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18400 0.000162495 5.95156e-05 806.576 806.576 806.576 804.797 804.797 804.797 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5051A979-DB60-40DB-8A09-758388E55653
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18500 0.000162452 5.95155e-05 806.532 806.532 806.532 804.792 804.792 804.792 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E098E402-1C2E-4B70-9F7E-AAA25643945F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18600 0.00016241 5.95154e-05 806.488 806.488 806.488 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE5737F0-AC5B-4F33-A9EF-C512015A4409
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18700 0.000162371 5.95152e-05 806.446 806.446 806.446 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FE9DE94-0F69-4D92-93FB-D87413807C27
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18800 0.000162333 5.95151e-05 806.404 806.404 806.404 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D776AEC-490E-4846-9BAD-F5494C7BF78E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
18900 0.000162297 5.9515e-05 806.364 806.364 806.364 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D4DB734-60D0-43A6-A2E0-6F3F39379DE2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19000 0.000162263 5.95149e-05 806.324 806.324 806.324 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CAC21A3-4950-4C87-B3B6-DEA7449EAE6C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19100 0.00016223 5.95147e-05 806.286 806.286 806.286 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CD993F4-8F3A-456A-B480-269E09596125
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19200 0.000162198 5.95146e-05 806.248 806.248 806.248 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6137B210-DA7D-45B0-ADBC-5501ACCAD394
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19300 0.000162169 5.95145e-05 806.212 806.212 806.212 804.759 804.759 804.759 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 409B6A74-F905-4E1F-9E87-E729B3768D74
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19400 0.00016214 5.95143e-05 806.176 806.176 806.176 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6151E6BF-F945-4AAE-86D3-4E8850E1E410
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19500 0.000162113 5.95142e-05 806.141 806.141 806.141 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0761CAF-C900-4338-97D1-5E9BB8B0E62A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19600 0.000162086 5.9514e-05 806.107 806.107 806.107 804.748 804.748 804.748 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E6A895B-4FEB-40E3-BFD4-7138BE797398
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19700 0.000162061 5.95139e-05 806.074 806.074 806.074 804.744 804.744 804.744 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F518A5FB-A165-4DA8-85E0-C866E2265DD5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19800 0.000162037 5.95138e-05 806.042 806.042 806.042 804.741 804.741 804.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C61777AF-63CF-43BE-8DCF-953073A03769
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
19900 0.000162015 5.95136e-05 806.011 806.011 806.011 804.737 804.737 804.737 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97F2BEAC-28D7-4421-B284-AAB042F70A0A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20000 0.000161993 5.95135e-05 805.98 805.98 805.98 804.734 804.734 804.734 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 075FAE9E-0E9F-46EE-A256-901D4776B5E7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20100 0.000161972 5.95133e-05 805.95 805.95 805.95 804.731 804.731 804.731 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F3C4859-3F81-48E8-B478-49F1E68E2EDF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20200 0.000161952 5.95132e-05 805.921 805.921 805.921 804.728 804.728 804.728 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 870178F8-7972-4385-8939-B748FB2CABF3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20300 0.000161933 5.95131e-05 805.893 805.893 805.893 804.725 804.725 804.725 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01BF4C6D-8875-4FDB-80DF-645B0E2E9E30
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20400 0.000161915 5.95129e-05 805.865 805.865 805.865 804.722 804.722 804.722 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2B51D85-FB0D-4CA8-96A8-2D3B88CBA43B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20500 0.000161897 5.95128e-05 805.838 805.838 805.838 804.719 804.719 804.719 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B020392E-282A-44D6-93E2-CF043553EC93
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20600 0.000161881 5.95126e-05 805.812 805.812 805.812 804.716 804.716 804.716 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0B380E-AFCE-44B4-A35F-1D0954CC6D7A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20700 0.000161865 5.95125e-05 805.786 805.786 805.786 804.714 804.714 804.714 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54871AD2-0534-4381-82C0-CF1A5886F1A7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20800 0.000161849 5.95123e-05 805.761 805.761 805.761 804.711 804.711 804.711 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA21F0F4-6946-4C98-8E66-C59910212CFD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
20900 0.000161835 5.95122e-05 805.737 805.737 805.737 804.708 804.708 804.708 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D284909-7933-4F10-9F8D-221E1D5E9B76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21000 0.000161821 5.95121e-05 805.713 805.713 805.713 804.706 804.706 804.706 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82177A4E-15E1-4AD1-B6A6-15E98DE37646
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21100 0.000161807 5.95119e-05 805.69 805.69 805.69 804.703 804.703 804.703 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CDE79EBA-58CF-4E5D-B8CC-33616E6132AD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21200 0.000161795 5.95118e-05 805.667 805.667 805.667 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14B5DFA0-CB47-433B-9689-FE4C819FDCF6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21300 0.000161782 5.95116e-05 805.645 805.645 805.645 804.699 804.699 804.699 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 95FC4149-58EB-46B2-98E2-0D6D3ED964CD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21400 0.000161771 5.95115e-05 805.623 805.623 805.623 804.696 804.696 804.696 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 794B40FE-BBBC-49DC-B85E-7D1A1FCF62D1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21500 0.000161759 5.95114e-05 805.602 805.602 805.602 804.694 804.694 804.694 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82A840D3-7249-40D4-84A7-24E0739B46AA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21600 0.000161749 5.95112e-05 805.582 805.582 805.582 804.692 804.692 804.692 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 879DDB4A-A6C7-444B-983E-6DC7BC7B1FCD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21700 0.000161738 5.95111e-05 805.562 805.562 805.562 804.69 804.69 804.69 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C08E75B4-382C-474F-A933-92E420B843F8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21800 0.000161729 5.95109e-05 805.542 805.542 805.542 804.688 804.688 804.688 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9375ABFE-5A22-4D13-85DF-F7C35D9B4630
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
21900 0.000161719 5.95108e-05 805.523 805.523 805.523 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2EB16DFF-E7F3-4CEE-81A3-CEA211D80412
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22000 0.00016171 5.95107e-05 805.505 805.505 805.505 804.684 804.684 804.684 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AA375BD-2BB9-4F3B-AD90-D3443D5E9DDA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22100 0.000161701 5.95105e-05 805.486 805.486 805.486 804.682 804.682 804.682 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C7E2B62-9602-4607-A496-339AB4F3C799
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22200 0.000161693 5.95104e-05 805.469 805.469 805.469 804.68 804.68 804.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17E18120-E858-4F9B-BF04-4B70283CCF80
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22300 0.000161685 5.95102e-05 805.452 805.452 805.452 804.678 804.678 804.678 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E671AEC6-735C-4245-AA57-6B67ABDA2032
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22400 0.000161677 5.95101e-05 805.435 805.435 805.435 804.677 804.677 804.677 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B14F1386-C640-49BF-B08E-F55CC9D6BE4D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22500 0.00016167 5.951e-05 805.418 805.418 805.418 804.675 804.675 804.675 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62E36249-C9B0-4C49-B18D-DA31EC65C797
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22600 0.000161663 5.95098e-05 805.402 805.402 805.402 804.673 804.673 804.673 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 58028DD6-F7A0-4839-822D-401751ABC7B5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22700 0.000161656 5.95097e-05 805.387 805.387 805.387 804.672 804.672 804.672 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC43565E-B857-4C73-ACF8-6D2510CC12D0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22800 0.00016165 5.95096e-05 805.372 805.372 805.372 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D129CA6-6524-4C22-A397-C410C73B9486
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
22900 0.000161643 5.95094e-05 805.357 805.357 805.357 804.669 804.669 804.669 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDF8F28F-63AD-4AF1-B8B5-8C9BFCD25EAE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23000 0.000161637 5.95093e-05 805.342 805.342 805.342 804.667 804.667 804.667 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE25520B-3DED-40F7-BACD-FE79F11F20E2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23100 0.000161632 5.95092e-05 805.328 805.328 805.328 804.666 804.666 804.666 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE4D6B23-C44B-4202-A55C-9392D292FA5B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23200 0.000161626 5.9509e-05 805.315 805.315 805.315 804.664 804.664 804.664 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3368B422-CBD4-42FE-9A41-AA65F77D0551
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23300 0.000161621 5.95089e-05 805.301 805.301 805.301 804.663 804.663 804.663 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 75415A0D-1122-4191-858F-AACCCF3598E2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23400 0.000161616 5.95088e-05 805.288 805.288 805.288 804.661 804.661 804.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E58EAE7-3E11-463F-9F52-78DAAE7E8678
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23500 0.000161611 5.95086e-05 805.275 805.275 805.275 804.66 804.66 804.66 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5104812D-413E-4EA2-BDD2-BF526E795334
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23600 0.000161606 5.95085e-05 805.263 805.263 805.263 804.659 804.659 804.659 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BAE7049-7541-49D1-8F25-870BEFB42A3C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23700 0.000161601 5.95084e-05 805.251 805.251 805.251 804.658 804.658 804.658 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B79F1A96-61A7-4E3C-9CBC-A4FDA2A8332E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23800 0.000161597 5.95083e-05 805.239 805.239 805.239 804.656 804.656 804.656 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2BBDED63-40F4-4B9C-B1FE-29F1E9F04C07
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
23900 0.000161593 5.95081e-05 805.227 805.227 805.227 804.655 804.655 804.655 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83B477C3-422A-4287-A483-BDF6D697D107
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24000 0.000161589 5.9508e-05 805.216 805.216 805.216 804.654 804.654 804.654 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B54ACFE-749F-42A0-9ECF-0D6D8FB4C1B2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24100 0.000161585 5.95079e-05 805.205 805.205 805.205 804.653 804.653 804.653 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72BD5356-A011-497C-B728-F68D53F3D597
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24200 0.000161581 5.95077e-05 805.194 805.194 805.194 804.652 804.652 804.652 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 605EBA21-EF55-43F4-B7E4-59DDD107AD60
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24300 0.000161577 5.95076e-05 805.183 805.183 805.183 804.651 804.651 804.651 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D04F49EE-4DB3-4400-A784-E33E424EFCD4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24400 0.000161574 5.95075e-05 805.173 805.173 805.173 804.65 804.65 804.65 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33311B6A-4C96-4D73-BEBE-47E8B3661440
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24500 0.00016157 5.95074e-05 805.163 805.163 805.163 804.649 804.649 804.649 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85CC6A6B-08A1-4C1C-9E1A-ED34D15A1CB8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24600 0.000161567 5.95072e-05 805.153 805.153 805.153 804.648 804.648 804.648 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEED7ED0-993F-40B1-A0AD-6B2722CDA35D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24700 0.000161564 5.95071e-05 805.143 805.143 805.143 804.647 804.647 804.647 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FB3DFE4-0222-4A7C-B592-A15958B7B36F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24800 0.00016156 5.9507e-05 805.134 805.134 805.134 804.646 804.646 804.646 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8189DF5B-124A-412F-B3AB-C3220CCB821F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
24900 0.000161557 5.95069e-05 805.125 805.125 805.125 804.645 804.645 804.645 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41D7242D-D24B-4C67-833B-EB2AD66F2139
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25000 0.000161555 5.95068e-05 805.116 805.116 805.116 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A8AC64B-D350-47E1-B9B5-371E06E29138
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25100 0.000161552 5.95066e-05 805.107 805.107 805.107 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C72992A-F0EC-4E61-8211-6B9913CC06A1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25200 0.000161549 5.95065e-05 805.099 805.099 805.099 804.643 804.643 804.643 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3950A003-D9F1-4CEA-B6E4-54C089C584F0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25300 0.000161546 5.95064e-05 805.091 805.091 805.091 804.642 804.642 804.642 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7B6314D-6A63-4B1A-96D4-608F25AA3739
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25400 0.000161544 5.95063e-05 805.082 805.082 805.082 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B7C0C50-CFFB-431F-A4BD-643885ABF3D6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25500 0.000161541 5.95062e-05 805.075 805.075 805.075 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CBF9224-9D5F-49D1-8F63-280E12294D55
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25600 0.000161539 5.95061e-05 805.067 805.067 805.067 804.64 804.64 804.64 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAAE05F9-784E-4EC7-89A9-1644FD194AA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25700 0.000161536 5.95059e-05 805.059 805.059 805.059 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93F8F1E5-B04B-465E-9397-49825666FF9F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25800 0.000161534 5.95058e-05 805.052 805.052 805.052 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51717EEB-79C5-4F95-B67F-BE421B2C30F4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
25900 0.000161532 5.95057e-05 805.045 805.045 805.045 804.638 804.638 804.638 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C8EDEB2-07BB-4A79-AC38-2B33696240BD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26000 0.00016153 5.95056e-05 805.038 805.038 805.038 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4024C323-BFEB-495F-8CB4-1C9C63E196D4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26100 0.000161528 5.95055e-05 805.031 805.031 805.031 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41B3A33F-F470-4ED3-B553-F9D83D2C3E95
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26200 0.000161526 5.95054e-05 805.025 805.025 805.025 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59F3C0A7-CFBB-459A-AAAE-59C9158C85C1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26300 0.000161523 5.95053e-05 805.018 805.018 805.018 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 803E4A38-43C0-43FC-B092-70E163DAF7CE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26400 0.000161522 5.95052e-05 805.012 805.012 805.012 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2D77B69-CADE-4D78-8818-C708D207CE5C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26500 0.00016152 5.95051e-05 805.006 805.006 805.006 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48FFB230-0C22-455B-9EBB-D2573DE05982
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26600 0.000161518 5.95049e-05 805 805 805 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E342FDE-0B2B-4019-B612-A61C26FEDEB7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26700 0.000161516 5.95048e-05 804.994 804.994 804.994 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E707A196-A114-47DB-94D8-516E65058847
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26800 0.000161514 5.95047e-05 804.988 804.988 804.988 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 190D0B91-30D6-4422-944B-9925B9A8CF54
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
26900 0.000161512 5.95046e-05 804.983 804.983 804.983 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DCA31C4-0224-4FFF-89AA-3F0D4B91FAF6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27000 0.000161511 5.95045e-05 804.977 804.977 804.977 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BE43DCD-3949-4911-A544-0803617EACF0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27100 0.000161509 5.95044e-05 804.972 804.972 804.972 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 878EC347-1BE7-47C7-BF39-CAC70CFB8122
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27200 0.000161507 5.95043e-05 804.967 804.967 804.967 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBD39E0C-38FF-4490-BEDB-175E5C0A2D48
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27300 0.000161505 5.95042e-05 804.962 804.962 804.962 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4A86BB7-0E19-471F-9F97-CF93E6E0F079
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27400 0.000161504 5.95041e-05 804.957 804.957 804.957 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2B027D1-BAE3-498D-AA60-AA89D65EC62B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27500 0.000161502 5.9504e-05 804.952 804.952 804.952 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C69058F4-C655-4C3F-842A-301C0E4C139B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27600 0.000161501 5.95039e-05 804.947 804.947 804.947 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA57FAE4-540F-41FC-978F-BFEE255C10B6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27700 0.000161499 5.95038e-05 804.942 804.942 804.942 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57223445-CBD4-4251-93C3-1C1BED38425E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27800 0.000161498 5.95037e-05 804.938 804.938 804.938 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F80F4C87-113D-46B4-8007-C91A8B90D1FF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
27900 0.000161496 5.95036e-05 804.934 804.934 804.934 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3848D5FA-E36C-4509-B8A6-9CB748364CF3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28000 0.000161495 5.95035e-05 804.929 804.929 804.929 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13CC27F9-12E9-4678-AFB8-776B853189BE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28100 0.000161493 5.95034e-05 804.925 804.925 804.925 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77529805-D48E-4539-9408-5A55767304FB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28200 0.000161492 5.95033e-05 804.921 804.921 804.921 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBB81B1F-0AEA-4685-9BE3-6D479D829B09
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28300 0.00016149 5.95032e-05 804.917 804.917 804.917 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4FF756F7-B820-4D2F-9FEB-610A56BA61DD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28400 0.000161489 5.95031e-05 804.913 804.913 804.913 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3CBD6B1D-A75D-4330-BDBF-2F375A42BC41
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28500 0.000161488 5.9503e-05 804.909 804.909 804.909 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13CCF0C3-9623-4936-AD30-B4B7A98D2C1F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28600 0.000161486 5.95029e-05 804.906 804.906 804.906 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDAEA2C8-7398-475E-9881-D9C100978DE9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28700 0.000161485 5.95028e-05 804.902 804.902 804.902 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4454D6C3-13E7-4D2C-8D3A-117E69B1702F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28800 0.000161484 5.95027e-05 804.898 804.898 804.898 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43EA73DF-9FEF-4B3D-98D6-077567D978F8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
28900 0.000161482 5.95026e-05 804.895 804.895 804.895 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA352471-CADA-4E3B-A381-3085E13B4279
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29000 0.000161481 5.95026e-05 804.892 804.892 804.892 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37014B3B-6462-4A61-AED8-27A5EC850CC7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29100 0.00016148 5.95025e-05 804.888 804.888 804.888 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 915EA524-D3A4-462A-827A-F09858B6C587
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29200 0.000161478 5.95024e-05 804.885 804.885 804.885 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 242F5CDF-3750-4DD9-8D94-349AE18930EA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29300 0.000161477 5.95023e-05 804.882 804.882 804.882 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 212407B3-6A9A-42DD-BE22-4DAAD4729FCD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29400 0.000161476 5.95022e-05 804.879 804.879 804.879 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 808BF3FC-977A-4D01-8DC9-2CFB5DA8C6C9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29500 0.000161475 5.95021e-05 804.876 804.876 804.876 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0120A30B-4327-4F19-8BC3-BED432999DF0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29600 0.000161473 5.9502e-05 804.873 804.873 804.873 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C31DF992-A9F4-4B17-B424-D35729BC62F4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29700 0.000161472 5.95019e-05 804.87 804.87 804.87 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAB77732-4758-4068-B8F1-985EA6CF3D97
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29800 0.000161471 5.95018e-05 804.867 804.867 804.867 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C58D3B3-9C0D-4E22-A872-D0E264D117EA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
29900 0.00016147 5.95017e-05 804.864 804.864 804.864 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82799333-1173-4723-82AE-5217288EDBD7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30000 0.000161469 5.95017e-05 804.862 804.862 804.862 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBC9D172-44BD-4E97-B113-F4F4EC042C4E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30100 0.000161467 5.95016e-05 804.859 804.859 804.859 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6428FC9A-D475-44E1-A31C-D92F056096F5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30200 0.000161466 5.95015e-05 804.857 804.857 804.857 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C37CD2F-BB09-43B8-A2FD-ABADA5988B12
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30300 0.000161465 5.95014e-05 804.854 804.854 804.854 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 168A5603-7750-4403-A0D7-E6374545BF10
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30400 0.000161464 5.95013e-05 804.852 804.852 804.852 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D799A0C-0D5B-4E1E-8505-489F578D22CB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30500 0.000161463 5.95012e-05 804.849 804.849 804.849 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB337577-31A6-4B85-A18D-59E51A1FF4DB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30600 0.000161461 5.95012e-05 804.847 804.847 804.847 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C827986-F4A3-484D-9FBB-AA57BD05CCB1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30700 0.00016146 5.95011e-05 804.845 804.845 804.845 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67E8EFA6-AA13-4678-A3EF-F858158C964A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30800 0.000161459 5.9501e-05 804.842 804.842 804.842 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ABE42E8-6DD5-47CB-8094-2765D4397518
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
30900 0.000161458 5.95009e-05 804.84 804.84 804.84 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7127165-FA7C-4CFB-9FC2-647EBD7FE6A2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31000 0.000161457 5.95008e-05 804.838 804.838 804.838 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF08B58C-E2EC-483C-8557-0136E5DA3835
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31100 0.000161456 5.95008e-05 804.836 804.836 804.836 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 10F86F64-0FA3-48E7-9948-68C6917535DD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31200 0.000161454 5.95007e-05 804.834 804.834 804.834 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 251FBD9F-59CF-454B-B3E6-FC77C3437C42
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31300 0.000161453 5.95006e-05 804.832 804.832 804.832 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9C5CCE5-7322-4821-A7E7-035B0B3E2637
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31400 0.000161452 5.95005e-05 804.83 804.83 804.83 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E91DC13A-7250-46DD-B2F5-45602DC58408
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31500 0.000161451 5.95004e-05 804.828 804.828 804.828 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A32C480-D187-4604-861F-0C494B35C5BA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31600 0.00016145 5.95004e-05 804.827 804.827 804.827 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C95FBC0D-4B03-4BAF-94DF-0ED5E6634887
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31700 0.000161449 5.95003e-05 804.825 804.825 804.825 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C858DF8E-5EEC-43E6-B2FC-68019A500D84
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31800 0.000161448 5.95002e-05 804.823 804.823 804.823 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 14F0C065-0E7B-4AC5-9B52-4BE7ED5E1B34
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
31900 0.000161447 5.95001e-05 804.821 804.821 804.821 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B9B5778D-27D8-46C2-BA1B-6CB9F6C84873
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32000 0.000161445 5.95001e-05 804.82 804.82 804.82 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE418018-CD21-4095-9B00-219824B78C26
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32100 0.000161444 5.95e-05 804.818 804.818 804.818 804.626 804.626 804.626 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDCFD2E5-50B7-42FB-85E5-FA1F3123252C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32200 0.000161443 5.94999e-05 804.817 804.817 804.817 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 909BA957-003F-4B31-B8D7-E9E294E9D842
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32300 0.000161442 5.94998e-05 804.815 804.815 804.815 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93976CA1-DC53-4933-A3FF-0726D0D5B644
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32400 0.000161441 5.94998e-05 804.813 804.813 804.813 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55652AEA-BAB1-48BF-8B62-49B670999535
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32500 0.00016144 5.94997e-05 804.812 804.812 804.812 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 293305CA-4D37-4913-9888-29529688B54C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32600 0.000161439 5.94996e-05 804.811 804.811 804.811 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D8885BE-B0F7-49D7-8031-D74C661262D1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32700 0.000161438 5.94995e-05 804.809 804.809 804.809 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6850D717-8F58-490B-899B-97B633E93192
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32800 0.000161436 5.94995e-05 804.808 804.808 804.808 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE855F4D-3A1E-4CE0-8DFE-562FD93BC556
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
32900 0.000161435 5.94994e-05 804.806 804.806 804.806 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EDF5D907-7902-4393-BE87-E4719ABAD499
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33000 0.000161434 5.94993e-05 804.805 804.805 804.805 804.627 804.627 804.627 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B64805C-2711-41F3-861B-0C4B9E53EAA1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33100 0.000161433 5.94993e-05 804.804 804.804 804.804 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFD24FA5-8981-446C-BBD2-9D096EC7E986
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33200 0.000161432 5.94992e-05 804.803 804.803 804.803 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D10E1F2D-B1D2-41F4-A7E5-F247F5B594EC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33300 0.000161431 5.94991e-05 804.801 804.801 804.801 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BCD286D-2323-4C84-BCCF-EFD833425D09
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33400 0.00016143 5.94991e-05 804.8 804.8 804.8 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D3A60E8-BAB4-4275-8F33-696DF3EA66D9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33500 0.000161429 5.9499e-05 804.799 804.799 804.799 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ABCDD9E-468E-4A5F-ABD3-BDE130EA1EA0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33600 0.000161428 5.94989e-05 804.798 804.798 804.798 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30B5DA12-BF3E-4A29-B723-E9DE9960B097
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33700 0.000161427 5.94989e-05 804.797 804.797 804.797 804.628 804.628 804.628 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A20C5592-9103-4E30-829B-A4CF5B461B60
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33800 0.000161426 5.94988e-05 804.796 804.796 804.796 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92619446-F7AD-43DA-ACCC-ADFE80CE3994
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
33900 0.000161424 5.94987e-05 804.795 804.795 804.795 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E81A5D51-9654-40A2-B0A2-40EC10A78E58
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34000 0.000161423 5.94987e-05 804.794 804.794 804.794 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47DAC1DD-E053-4325-A08B-BC173246C729
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34100 0.000161422 5.94986e-05 804.793 804.793 804.793 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C6E5653-5C38-4E71-8445-07DFDC8CEEFB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34200 0.000161421 5.94985e-05 804.792 804.792 804.792 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 289891A3-2401-4E8B-8E97-9D4C647996BF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34300 0.00016142 5.94985e-05 804.791 804.791 804.791 804.629 804.629 804.629 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAE8FA2E-71A9-463E-9D1E-8BA20DF7F891
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34400 0.000161419 5.94984e-05 804.79 804.79 804.79 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66621B9E-C8A5-4BDD-AE12-6635390AE075
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34500 0.000161418 5.94983e-05 804.789 804.789 804.789 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42B47EE1-5936-48E7-ACA4-B7653F4E97DD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34600 0.000161417 5.94983e-05 804.788 804.788 804.788 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2DE81F4-22E3-42CC-8A69-96695EEAAF2A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34700 0.000161416 5.94982e-05 804.787 804.787 804.787 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1168094-85B3-4AAE-B6A9-5FF212F8CEC5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34800 0.000161415 5.94982e-05 804.787 804.787 804.787 804.63 804.63 804.63 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 799E9EF4-6CD0-4D54-A31C-1D6C57FF03EE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
34900 0.000161414 5.94981e-05 804.786 804.786 804.786 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 848004DF-0008-4656-A2D7-332FD1EFE95C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35000 0.000161412 5.9498e-05 804.785 804.785 804.785 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7753B16A-1CFB-48F9-9DC0-E57BC9347350
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35100 0.000161411 5.9498e-05 804.784 804.784 804.784 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5A5BDBF-24C5-4950-A536-1B51BF0AB2A2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35200 0.00016141 5.94979e-05 804.784 804.784 804.784 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B74D06E4-AB28-43B1-8F10-EEBF53E6EB5C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35300 0.000161409 5.94979e-05 804.783 804.783 804.783 804.631 804.631 804.631 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08DA88F7-003F-4411-BAC3-FA09524FCE07
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35400 0.000161408 5.94978e-05 804.782 804.782 804.782 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D7D485F5-CD0E-4FF5-AA3D-1429B953BE88
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35500 0.000161407 5.94977e-05 804.781 804.781 804.781 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 286192E0-7663-445E-8D64-745D6CF76863
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35600 0.000161406 5.94977e-05 804.781 804.781 804.781 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03AA3A7B-A102-4A28-956B-9C7EAB35B76B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35700 0.000161405 5.94976e-05 804.78 804.78 804.78 804.632 804.632 804.632 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41F236C0-54F8-4B55-9185-972E8E78C7DA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35800 0.000161404 5.94976e-05 804.78 804.78 804.78 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 255AFD8C-1F9A-47F9-9500-FCCFF21791BA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
35900 0.000161403 5.94975e-05 804.779 804.779 804.779 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 797C03BE-1641-4B33-8963-C596F88BD3B7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36000 0.000161402 5.94974e-05 804.778 804.778 804.778 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A4DB3FEB-76E0-488D-8D5E-8B9F4DF3D3C0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36100 0.000161401 5.94974e-05 804.778 804.778 804.778 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA064A5A-0E52-4E0B-A72B-DFD7BE3D8E1C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36200 0.0001614 5.94973e-05 804.777 804.777 804.777 804.633 804.633 804.633 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78C6917B-BD86-492F-9F46-A9830FABAD48
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36300 0.000161398 5.94973e-05 804.777 804.777 804.777 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B6D0829-B2D6-4A68-9EF4-387B3B31E264
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36400 0.000161397 5.94972e-05 804.776 804.776 804.776 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88ED8B6F-09D7-4D16-BFBE-0B305F92FC43
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36500 0.000161396 5.94972e-05 804.776 804.776 804.776 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B78091CE-5E4D-482B-A3E9-ACB02F5400D9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36600 0.000161395 5.94971e-05 804.775 804.775 804.775 804.634 804.634 804.634 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C17F9AC-744D-4F9B-80B9-159D46D8EF47
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36700 0.000161394 5.94971e-05 804.775 804.775 804.775 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70CA158C-1A82-4A63-A91A-3C64BC229735
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36800 0.000161393 5.9497e-05 804.774 804.774 804.774 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9029D58F-8022-4D2C-9F49-7839C8F35F18
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
36900 0.000161392 5.9497e-05 804.774 804.774 804.774 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4DB7648-3E5C-4350-ABB4-4AE15A04FD25
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37000 0.000161391 5.94969e-05 804.773 804.773 804.773 804.635 804.635 804.635 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A8B8025-2DCD-4649-A31C-EF86F3EBA196
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37100 0.00016139 5.94969e-05 804.773 804.773 804.773 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49B92F55-776D-42C9-A308-759D7969850D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37200 0.000161389 5.94968e-05 804.772 804.772 804.772 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3F0BC77-681B-4215-BE0E-77CBD1DADA78
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37300 0.000161388 5.94967e-05 804.772 804.772 804.772 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEF43DDC-B6C5-4011-B10E-277DE8FD3616
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37400 0.000161387 5.94967e-05 804.772 804.772 804.772 804.636 804.636 804.636 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E24323C-5924-4789-A0EA-CA6D6CC8F948
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37500 0.000161386 5.94966e-05 804.771 804.771 804.771 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E149D6A-8AA5-465F-8930-D1D0A1D03C46
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37600 0.000161385 5.94966e-05 804.771 804.771 804.771 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CE42885-4530-4DEB-8226-9CFF315909B3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37700 0.000161384 5.94965e-05 804.77 804.77 804.77 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F57A99A2-066F-433F-BDCE-85EEDE83E508
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37800 0.000161382 5.94965e-05 804.77 804.77 804.77 804.637 804.637 804.637 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD8FF9D4-4301-448B-87B4-40684374A53D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
37900 0.000161381 5.94964e-05 804.77 804.77 804.77 804.638 804.638 804.638 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1ECEAB2B-4778-4647-9850-BA3A66FA4CBE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38000 0.00016138 5.94964e-05 804.769 804.769 804.769 804.638 804.638 804.638 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED0C7FE9-ABD9-4EF1-898B-7490270F44C3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38100 0.000161379 5.94964e-05 804.769 804.769 804.769 804.638 804.638 804.638 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DAEB735F-D364-49C8-AA2A-D10AB420CA2D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38200 0.000161378 5.94963e-05 804.769 804.769 804.769 804.638 804.638 804.638 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF39AADF-9768-4880-A787-E3D4E0D30C00
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38300 0.000161377 5.94963e-05 804.768 804.768 804.768 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28BF53FF-B02F-463D-8419-9086EDF643B0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38400 0.000161376 5.94962e-05 804.768 804.768 804.768 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CAC2097-9D34-41C1-B9D4-F2D9205E8D1F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38500 0.000161375 5.94962e-05 804.768 804.768 804.768 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7A2BD0B7-BAB0-480E-92B6-4644BE25A361
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38600 0.000161374 5.94961e-05 804.768 804.768 804.768 804.639 804.639 804.639 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FE1FC510-D764-4442-AFDE-23AEE8B1F222
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38700 0.000161373 5.94961e-05 804.767 804.767 804.767 804.64 804.64 804.64 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9693BCC0-4166-48B4-A2BF-9B768C6DD447
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38800 0.000161372 5.9496e-05 804.767 804.767 804.767 804.64 804.64 804.64 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90A5F530-DF6F-4A24-9D7B-E00BCB0E9F2A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
38900 0.000161371 5.9496e-05 804.767 804.767 804.767 804.64 804.64 804.64 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEB4EB8B-B785-48BD-98BF-AEEC4447D8A1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39000 0.00016137 5.94959e-05 804.767 804.767 804.767 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 676259B4-2F6F-4974-BD0E-EB826F09D8C7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39100 0.000161369 5.94959e-05 804.766 804.766 804.766 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3B06C69-A323-400B-85EB-28B381E1C1C2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39200 0.000161368 5.94958e-05 804.766 804.766 804.766 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7147AEE7-72F9-4310-B339-C5328032FC8A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39300 0.000161367 5.94958e-05 804.766 804.766 804.766 804.641 804.641 804.641 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2EE5B4E-2AB3-4782-8A3D-0CDB90406F51
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39400 0.000161366 5.94958e-05 804.766 804.766 804.766 804.642 804.642 804.642 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09AAD6D6-E7E5-4065-8E70-0FC39B832F46
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39500 0.000161365 5.94957e-05 804.766 804.766 804.766 804.642 804.642 804.642 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09F34078-5E53-492E-9221-CA77800E249F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39600 0.000161364 5.94957e-05 804.765 804.765 804.765 804.642 804.642 804.642 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D3ADCFE-C0F5-4EB6-BED4-7E4E261EA9DE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39700 0.000161363 5.94956e-05 804.765 804.765 804.765 804.642 804.642 804.642 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D13079DA-0B82-4E42-8888-A25F915E1815
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39800 0.000161361 5.94956e-05 804.765 804.765 804.765 804.643 804.643 804.643 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9E11515-D421-433C-84EB-B5FA3D274855
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
39900 0.00016136 5.94956e-05 804.765 804.765 804.765 804.643 804.643 804.643 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DF69D9B-6A97-4341-9AC5-4D04ACA795FC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40000 0.000161359 5.94955e-05 804.765 804.765 804.765 804.643 804.643 804.643 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC145308-50E0-45D6-A6A3-77751014F7FB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40100 0.000161358 5.94955e-05 804.765 804.765 804.765 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61AA037F-5FBC-4FA3-A124-78122921C340
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40200 0.000161357 5.94954e-05 804.764 804.764 804.764 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C79D3B74-6E63-4D42-AB00-9A69DF747C15
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40300 0.000161356 5.94954e-05 804.764 804.764 804.764 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8D9AD08-DC0E-4160-B024-A147BC064A0E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40400 0.000161355 5.94953e-05 804.764 804.764 804.764 804.644 804.644 804.644 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7CB266F-4E30-4AA3-8663-CD8C9EADC399
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40500 0.000161354 5.94953e-05 804.764 804.764 804.764 804.645 804.645 804.645 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0AFEC46-BE46-4C5F-879E-5ACDAF008F94
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40600 0.000161353 5.94953e-05 804.764 804.764 804.764 804.645 804.645 804.645 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFF50B90-93B7-49E2-9BFA-4DA0CDDBF274
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40700 0.000161352 5.94952e-05 804.764 804.764 804.764 804.645 804.645 804.645 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E916FE3A-6668-4D6A-81B1-93186C430557
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40800 0.000161351 5.94952e-05 804.764 804.764 804.764 804.646 804.646 804.646 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED5FFCBE-4FBB-42D1-9B83-A71928B6EC39
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
40900 0.00016135 5.94952e-05 804.764 804.764 804.764 804.646 804.646 804.646 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E318DE0E-C38E-401E-B7B3-D28C94702977
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41000 0.000161349 5.94951e-05 804.764 804.764 804.764 804.646 804.646 804.646 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B9C9011-885B-4CDA-8227-ECE5138180DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41100 0.000161348 5.94951e-05 804.763 804.763 804.763 804.646 804.646 804.646 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B044DB33-F40B-491A-9B83-15C44BED5BA4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41200 0.000161347 5.9495e-05 804.763 804.763 804.763 804.647 804.647 804.647 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 025C21AF-A6E2-4CFC-9521-BB8137CDE85B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41300 0.000161346 5.9495e-05 804.763 804.763 804.763 804.647 804.647 804.647 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D2549AA-6EB3-4F3A-82E9-88642DFE3B21
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41400 0.000161345 5.9495e-05 804.763 804.763 804.763 804.647 804.647 804.647 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C978EC9-3961-41C9-9C98-F8B098D045C0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41500 0.000161344 5.94949e-05 804.763 804.763 804.763 804.648 804.648 804.648 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05D8088A-1215-4FAB-B523-DFA887BAE824
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41600 0.000161343 5.94949e-05 804.763 804.763 804.763 804.648 804.648 804.648 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B03269CF-0894-41F6-A30A-6440FA66DEB9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41700 0.000161342 5.94949e-05 804.763 804.763 804.763 804.648 804.648 804.648 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBFD33E9-0BAE-466E-AC88-4F3179C1AFFC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41800 0.000161341 5.94948e-05 804.763 804.763 804.763 804.648 804.648 804.648 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7B324C2-EE57-46AB-AAD0-12F03D7B8D15
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
41900 0.00016134 5.94948e-05 804.763 804.763 804.763 804.649 804.649 804.649 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D78DF93E-9DB6-4254-8D5D-8C4A7AFA9F00
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42000 0.000161339 5.94948e-05 804.763 804.763 804.763 804.649 804.649 804.649 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6FE1DACA-59F2-49B5-8CCB-BC3F233426CA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42100 0.000161338 5.94947e-05 804.763 804.763 804.763 804.649 804.649 804.649 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E475575-AC84-4AD9-820B-93C2DEB75386
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42200 0.000161337 5.94947e-05 804.763 804.763 804.763 804.65 804.65 804.65 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C061B6A9-0A16-400E-9AA7-387E5D69E6EF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42300 0.000161336 5.94947e-05 804.763 804.763 804.763 804.65 804.65 804.65 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 468F9170-FC1D-483E-9195-3F0A4743CF06
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42400 0.000161335 5.94946e-05 804.763 804.763 804.763 804.65 804.65 804.65 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C1FAFAE-83E5-4D09-A465-55EB112B25E4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42500 0.000161334 5.94946e-05 804.763 804.763 804.763 804.65 804.65 804.65 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F34E47F8-DC18-410E-AA59-9BEE06F8A58B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42600 0.000161333 5.94946e-05 804.763 804.763 804.763 804.651 804.651 804.651 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60DB9981-27B7-4223-AB26-F0DA6CB0F144
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42700 0.000161332 5.94945e-05 804.763 804.763 804.763 804.651 804.651 804.651 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82DEACDD-E367-4B92-9003-029537E734C3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42800 0.000161331 5.94945e-05 804.763 804.763 804.763 804.651 804.651 804.651 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD3AF31A-CD1F-40BF-A1D5-BFCD6F05A206
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
42900 0.00016133 5.94945e-05 804.763 804.763 804.763 804.652 804.652 804.652 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 439AC2CA-5E60-45CF-944E-F5A1601B3807
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43000 0.000161329 5.94944e-05 804.763 804.763 804.763 804.652 804.652 804.652 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F9E631C-5585-4D9B-9FE1-D4749247B377
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43100 0.000161328 5.94944e-05 804.763 804.763 804.763 804.652 804.652 804.652 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E0CBA17E-8FCC-4BDD-8EDC-3EFE17FC8230
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43200 0.000161327 5.94944e-05 804.763 804.763 804.763 804.653 804.653 804.653 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36969744-191E-43F4-AD05-BC8928571C9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43300 0.000161326 5.94944e-05 804.763 804.763 804.763 804.653 804.653 804.653 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AE0E9FDE-8C83-4B8D-BC0E-71488471AAEE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43400 0.000161325 5.94943e-05 804.763 804.763 804.763 804.653 804.653 804.653 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C23E7382-641D-4943-8A1B-2E6E51447166
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43500 0.000161324 5.94943e-05 804.763 804.763 804.763 804.653 804.653 804.653 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D29AF7F2-26FA-479D-A3E2-E2BD464B1F4C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43600 0.000161323 5.94943e-05 804.763 804.763 804.763 804.654 804.654 804.654 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CA85AB1B-7B61-420A-9229-563286A3F504
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43700 0.000161322 5.94942e-05 804.763 804.763 804.763 804.654 804.654 804.654 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 57855E43-8A7A-4134-927A-A76B59141F5E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43800 0.000161321 5.94942e-05 804.763 804.763 804.763 804.654 804.654 804.654 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03D9F261-B65F-4CD3-A055-044F4A93F313
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
43900 0.00016132 5.94942e-05 804.763 804.763 804.763 804.655 804.655 804.655 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27965473-E831-4121-8F6D-C24130BA7581
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44000 0.000161319 5.94942e-05 804.763 804.763 804.763 804.655 804.655 804.655 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BFE51E3-AB4E-4114-936D-9F40C82B0C14
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44100 0.000161318 5.94941e-05 804.763 804.763 804.763 804.655 804.655 804.655 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3AE8F9A8-8153-4493-B525-8F450FD58FDA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44200 0.000161317 5.94941e-05 804.763 804.763 804.763 804.655 804.655 804.655 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7223BE1-19C2-42C2-B4FE-43B66E205AA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44300 0.000161316 5.94941e-05 804.763 804.763 804.763 804.656 804.656 804.656 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86981028-5054-4AFA-A7D6-FD7C36071864
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44400 0.000161315 5.94941e-05 804.763 804.763 804.763 804.656 804.656 804.656 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D54558E3-A3BB-47F4-917B-025DB929C43D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44500 0.000161314 5.9494e-05 804.763 804.763 804.763 804.656 804.656 804.656 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91AE2ABB-6D9F-4FA2-A36A-74CB240202CE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44600 0.000161313 5.9494e-05 804.763 804.763 804.763 804.657 804.657 804.657 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AD9EDF3-D02B-43D6-8259-F6DE1FC1CE92
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44700 0.000161312 5.9494e-05 804.763 804.763 804.763 804.657 804.657 804.657 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C2E9D89B-55B4-4CEF-BB45-1872AB7233BE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44800 0.000161311 5.9494e-05 804.763 804.763 804.763 804.657 804.657 804.657 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91932C6F-164E-48CB-8F5A-B2D07D921C86
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
44900 0.00016131 5.94939e-05 804.763 804.763 804.763 804.658 804.658 804.658 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09FEB1D0-0CCE-4B64-B6BF-8B7578852C9E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45000 0.000161309 5.94939e-05 804.763 804.763 804.763 804.658 804.658 804.658 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84F96A7A-5E12-4771-B82E-1FBA4BD4FE6C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45100 0.000161308 5.94939e-05 804.764 804.764 804.764 804.658 804.658 804.658 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD58ED5D-5399-432C-99E0-BEBC1513690A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45200 0.000161307 5.94939e-05 804.764 804.764 804.764 804.658 804.658 804.658 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F84688B9-A2BD-4D05-B993-FEF6386945E8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45300 0.000161306 5.94938e-05 804.764 804.764 804.764 804.659 804.659 804.659 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9221027-6DB7-4007-A184-030DEA93E4F5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45400 0.000161305 5.94938e-05 804.764 804.764 804.764 804.659 804.659 804.659 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D95F03E-1B03-4B57-A256-F74FE7BDA6E9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45500 0.000161304 5.94938e-05 804.764 804.764 804.764 804.659 804.659 804.659 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAE81B5A-9004-4F99-AE9B-3EC2CDA018AE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45600 0.000161303 5.94938e-05 804.764 804.764 804.764 804.66 804.66 804.66 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6D43E5D-701B-46D3-A221-2C25A590F15C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45700 0.000161302 5.94937e-05 804.764 804.764 804.764 804.66 804.66 804.66 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68DCBD38-0761-4A48-B9AB-298458DB26CB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45800 0.000161301 5.94937e-05 804.764 804.764 804.764 804.66 804.66 804.66 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4500C02-4C36-4FBC-BF00-1B0AB88A3B9A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
45900 0.000161301 5.94937e-05 804.764 804.764 804.764 804.661 804.661 804.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B485D39F-B259-45EE-A534-57F8F3CFB3FA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46000 0.0001613 5.94937e-05 804.764 804.764 804.764 804.661 804.661 804.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7BB2467-4137-423C-93F3-A208EA0FC9C2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46100 0.000161299 5.94937e-05 804.764 804.764 804.764 804.661 804.661 804.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E77EB002-3FB3-44B7-AAF3-7C49CCB364C2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46200 0.000161298 5.94936e-05 804.764 804.764 804.764 804.661 804.661 804.661 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49107696-2B0D-4FD6-B834-44DCBB363314
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46300 0.000161297 5.94936e-05 804.765 804.765 804.765 804.662 804.662 804.662 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92F9D814-3516-4C90-B829-37B8A268DB93
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46400 0.000161296 5.94936e-05 804.765 804.765 804.765 804.662 804.662 804.662 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59B1FF7A-1F33-4EC7-931E-D858D634E2C1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46500 0.000161295 5.94936e-05 804.765 804.765 804.765 804.662 804.662 804.662 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80CF632C-67D3-420D-96F1-B9B7B5177E0F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46600 0.000161294 5.94936e-05 804.765 804.765 804.765 804.663 804.663 804.663 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A33EF086-3FDF-4DD3-BFC7-9D75F3239C28
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46700 0.000161293 5.94935e-05 804.765 804.765 804.765 804.663 804.663 804.663 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C908CC9-01B7-4E6B-89A4-3F947E24BC97
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46800 0.000161292 5.94935e-05 804.765 804.765 804.765 804.663 804.663 804.663 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C74C0CA2-196C-43AE-93AB-2AF44DF0B493
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
46900 0.000161291 5.94935e-05 804.765 804.765 804.765 804.664 804.664 804.664 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CCE78F5-395F-4785-8D40-50550785D521
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47000 0.00016129 5.94935e-05 804.765 804.765 804.765 804.664 804.664 804.664 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BCDBB6D-6B77-4292-9CED-8E2A717D3F49
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47100 0.000161289 5.94935e-05 804.765 804.765 804.765 804.664 804.664 804.664 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A8FBD75D-C751-4766-BEE5-367B566A1E99
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47200 0.000161288 5.94935e-05 804.765 804.765 804.765 804.664 804.664 804.664 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 541C2328-FCC4-4D14-B806-297C3DDCFE60
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47300 0.000161287 5.94934e-05 804.766 804.766 804.766 804.665 804.665 804.665 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24C33C33-9F93-46D2-A78C-436B7F9557F9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47400 0.000161286 5.94934e-05 804.766 804.766 804.766 804.665 804.665 804.665 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EEF9E6F6-1C1E-461C-A93A-5C5F08F5338F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47500 0.000161285 5.94934e-05 804.766 804.766 804.766 804.665 804.665 804.665 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F003E41-8F8B-4CE8-8CD2-146837A0327F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47600 0.000161284 5.94934e-05 804.766 804.766 804.766 804.666 804.666 804.666 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B7C4F65F-DC94-498A-861B-F138622A40C6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47700 0.000161284 5.94934e-05 804.766 804.766 804.766 804.666 804.666 804.666 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E52F26F-F7C1-47E8-97D5-761B1841793D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47800 0.000161283 5.94934e-05 804.766 804.766 804.766 804.666 804.666 804.666 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1379314-B2C9-4492-B748-28F5F93AFAD8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
47900 0.000161282 5.94934e-05 804.766 804.766 804.766 804.667 804.667 804.667 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0158E55C-DC46-487E-9218-F1461D31D10D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48000 0.000161281 5.94933e-05 804.766 804.766 804.766 804.667 804.667 804.667 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6490C17C-47BC-4286-A439-103CBF3E566F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48100 0.00016128 5.94933e-05 804.766 804.766 804.766 804.667 804.667 804.667 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F62EC9DB-54C9-4242-BA2C-F712EDEC2466
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48200 0.000161279 5.94933e-05 804.767 804.767 804.767 804.667 804.667 804.667 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A16C38B-7105-4D20-858B-3F832EFE832A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48300 0.000161278 5.94933e-05 804.767 804.767 804.767 804.668 804.668 804.668 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3112189-31D0-4197-9976-7287708FB06A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48400 0.000161277 5.94933e-05 804.767 804.767 804.767 804.668 804.668 804.668 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CAD91F3B-72E3-45E0-8789-708A16D110DA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48500 0.000161276 5.94933e-05 804.767 804.767 804.767 804.668 804.668 804.668 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7C2EC29-714E-4B62-8DD8-E1645FD2A387
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48600 0.000161275 5.94933e-05 804.767 804.767 804.767 804.669 804.669 804.669 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA1C0471-350B-484B-86DD-F6FD2935DC7E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48700 0.000161274 5.94932e-05 804.767 804.767 804.767 804.669 804.669 804.669 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68BE2C65-112F-4283-9264-CD01E087AD30
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48800 0.000161273 5.94932e-05 804.767 804.767 804.767 804.669 804.669 804.669 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 729D455B-EB80-4748-BE92-B34A45E96330
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
48900 0.000161273 5.94932e-05 804.767 804.767 804.767 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA149998-C2E2-4B98-810A-6E67730BC96F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49000 0.000161272 5.94932e-05 804.768 804.768 804.768 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 550BEDEA-6509-4B5A-9AFA-21D4428876F2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49100 0.000161271 5.94932e-05 804.768 804.768 804.768 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DFDD380-4DD3-4515-B8C9-882FC31C5A4E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49200 0.00016127 5.94932e-05 804.768 804.768 804.768 804.67 804.67 804.67 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6361184E-DB69-4CD2-B179-E4C70041998A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49300 0.000161269 5.94932e-05 804.768 804.768 804.768 804.671 804.671 804.671 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 577ED36E-27F2-4BF5-AD07-3528CB3A60CC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49400 0.000161268 5.94932e-05 804.768 804.768 804.768 804.671 804.671 804.671 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B04D42B-08DA-4899-80DF-65B96E7AEBE7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49500 0.000161267 5.94932e-05 804.768 804.768 804.768 804.671 804.671 804.671 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05C61D3B-24AB-462E-92FA-C5632F98DE41
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49600 0.000161266 5.94931e-05 804.768 804.768 804.768 804.672 804.672 804.672 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CEDF44B2-9642-4D05-859D-004A780811CD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49700 0.000161265 5.94931e-05 804.769 804.769 804.769 804.672 804.672 804.672 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 23AE29F3-0809-4950-9D4C-33B66D2F6F0D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49800 0.000161264 5.94931e-05 804.769 804.769 804.769 804.672 804.672 804.672 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2A5658B-7378-4AE4-A39D-1CEE8B069E06
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
49900 0.000161263 5.94931e-05 804.769 804.769 804.769 804.672 804.672 804.672 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD066332-0594-429A-A131-B79ABE1AF048
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50000 0.000161263 5.94931e-05 804.769 804.769 804.769 804.673 804.673 804.673 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5ADBDE0C-3E01-40D9-BF3F-AD6A9BC1767A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50100 0.000161262 5.94931e-05 804.769 804.769 804.769 804.673 804.673 804.673 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8827FDE-83B9-4747-A0BB-6765AC5341B4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50200 0.000161261 5.94931e-05 804.769 804.769 804.769 804.673 804.673 804.673 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89F8634F-F1EF-4B0E-B55B-4DDB59A02FA6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50300 0.00016126 5.94931e-05 804.769 804.769 804.769 804.674 804.674 804.674 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 460FA82D-F9E8-4F22-979D-693AA16035F6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50400 0.000161259 5.94931e-05 804.769 804.769 804.769 804.674 804.674 804.674 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0D461FF-60A1-44F6-96A1-2B990DB7F1B2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50500 0.000161258 5.94931e-05 804.77 804.77 804.77 804.674 804.674 804.674 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7A3D513-6554-4EF4-AD07-1DD546BE57F0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50600 0.000161257 5.94931e-05 804.77 804.77 804.77 804.675 804.675 804.675 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 81283AE1-C757-46B8-A04D-B82DB09B0700
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50700 0.000161256 5.94931e-05 804.77 804.77 804.77 804.675 804.675 804.675 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F95406E5-C21B-4F37-8EEE-EA80D8AA6A51
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50800 0.000161255 5.94931e-05 804.77 804.77 804.77 804.675 804.675 804.675 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42D3E308-7948-4EA3-B7F3-F52BC6A9143D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
50900 0.000161255 5.94931e-05 804.77 804.77 804.77 804.675 804.675 804.675 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A90DA669-B27E-4BB2-9B62-A499C8096336
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51000 0.000161254 5.9493e-05 804.77 804.77 804.77 804.676 804.676 804.676 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE23E1F8-4A85-481D-8BE8-3B8130143B3D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51100 0.000161253 5.9493e-05 804.77 804.77 804.77 804.676 804.676 804.676 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EB2246D6-5756-4875-A4EC-2FD325CB5519
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51200 0.000161252 5.9493e-05 804.771 804.771 804.771 804.676 804.676 804.676 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6580B9AA-62A3-4D92-B854-0AC12C9E506F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51300 0.000161251 5.9493e-05 804.771 804.771 804.771 804.677 804.677 804.677 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 848E1256-41C7-4CF7-84E4-AF2F35F8B49C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51400 0.00016125 5.9493e-05 804.771 804.771 804.771 804.677 804.677 804.677 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C6EDF57-1FF6-4725-B142-150BDDE92EF2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51500 0.000161249 5.9493e-05 804.771 804.771 804.771 804.677 804.677 804.677 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6977985B-969D-475D-BF65-409F11AC2E89
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51600 0.000161248 5.9493e-05 804.771 804.771 804.771 804.677 804.677 804.677 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 922DA16E-FBE5-41AE-B01E-3C2F7F5C8EA5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51700 0.000161248 5.9493e-05 804.771 804.771 804.771 804.678 804.678 804.678 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB38B210-D453-4397-897F-BABEC678A1BC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51800 0.000161247 5.9493e-05 804.772 804.772 804.772 804.678 804.678 804.678 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5653FB88-D9F7-44DD-A274-86F7D4423977
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
51900 0.000161246 5.9493e-05 804.772 804.772 804.772 804.678 804.678 804.678 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1AD8AB72-55E8-4A44-9C7B-C4F2E466E06E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52000 0.000161245 5.9493e-05 804.772 804.772 804.772 804.679 804.679 804.679 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDFC6B4B-3286-4989-9C5B-5700B697B3A0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52100 0.000161244 5.9493e-05 804.772 804.772 804.772 804.679 804.679 804.679 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0CEFC8C6-4E89-46D8-9445-4DC971E26B84
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52200 0.000161243 5.9493e-05 804.772 804.772 804.772 804.679 804.679 804.679 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1356C70-A2B4-481D-8068-43A9D9EBB99D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52300 0.000161242 5.9493e-05 804.772 804.772 804.772 804.68 804.68 804.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB4060C9-CD09-410E-B1FE-D9C5AE630C0F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52400 0.000161242 5.9493e-05 804.772 804.772 804.772 804.68 804.68 804.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5B04095-33A7-49B2-BDDE-C327D44900AA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52500 0.000161241 5.9493e-05 804.773 804.773 804.773 804.68 804.68 804.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE902DB6-8770-47A5-B40D-88C2C0EC02B4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52600 0.00016124 5.9493e-05 804.773 804.773 804.773 804.68 804.68 804.68 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34D97892-D5AE-48DF-8645-3375930F43C9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52700 0.000161239 5.9493e-05 804.773 804.773 804.773 804.681 804.681 804.681 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90CC9AF3-5DCD-4454-9891-B55C590CAEE6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52800 0.000161238 5.9493e-05 804.773 804.773 804.773 804.681 804.681 804.681 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36CA4061-6907-4607-8475-70F7AE82F73C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
52900 0.000161237 5.9493e-05 804.773 804.773 804.773 804.681 804.681 804.681 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4E1E05A-1E55-4A94-9831-2DAF0A03BAE8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53000 0.000161236 5.9493e-05 804.773 804.773 804.773 804.682 804.682 804.682 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33C77FB1-AD36-44FA-BBF4-7012B2492B90
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53100 0.000161236 5.9493e-05 804.773 804.773 804.773 804.682 804.682 804.682 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24F9C7FC-9818-44A3-9AC1-2DE5CCD7E917
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53200 0.000161235 5.9493e-05 804.774 804.774 804.774 804.682 804.682 804.682 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3223EE03-E6EA-4178-8425-36141C1BBC7E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53300 0.000161234 5.9493e-05 804.774 804.774 804.774 804.682 804.682 804.682 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88EF31D3-39B3-4AA9-8654-CB510EE00772
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53400 0.000161233 5.9493e-05 804.774 804.774 804.774 804.683 804.683 804.683 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6B320D32-27F0-4AE4-ADDC-C09B06B5D660
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53500 0.000161232 5.9493e-05 804.774 804.774 804.774 804.683 804.683 804.683 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62C87D54-00AB-4BA8-9AF4-BDC8DD509D49
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53600 0.000161231 5.9493e-05 804.774 804.774 804.774 804.683 804.683 804.683 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 67B46E86-E3D2-4488-9995-EBEC793CBA51
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53700 0.000161231 5.9493e-05 804.774 804.774 804.774 804.684 804.684 804.684 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADFE2BDC-68F7-4582-8C0E-61660FDF087C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53800 0.00016123 5.9493e-05 804.775 804.775 804.775 804.684 804.684 804.684 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 78A82492-BBFD-4999-98A6-995C303A56B0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
53900 0.000161229 5.9493e-05 804.775 804.775 804.775 804.684 804.684 804.684 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90EAF0DA-BB5E-4364-8C75-089E9ED62C61
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54000 0.000161228 5.9493e-05 804.775 804.775 804.775 804.684 804.684 804.684 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7BE8407-BD8E-4C87-AAA9-4BF786B9B118
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54100 0.000161227 5.9493e-05 804.775 804.775 804.775 804.685 804.685 804.685 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 733D1C6D-D7D3-4378-9AD0-01CDEA268CBE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54200 0.000161226 5.9493e-05 804.775 804.775 804.775 804.685 804.685 804.685 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0727A708-3F55-4316-B0BA-8AFED21F9F1C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54300 0.000161226 5.9493e-05 804.775 804.775 804.775 804.685 804.685 804.685 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE46ED98-BD4A-4925-A8E4-DDAE2287442B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54400 0.000161225 5.9493e-05 804.776 804.776 804.776 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64AE31DB-5CD8-48EE-992F-2E8340BAADDD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54500 0.000161224 5.9493e-05 804.776 804.776 804.776 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0D24A27-6D87-4F49-AF0F-495871540589
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54600 0.000161223 5.9493e-05 804.776 804.776 804.776 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1E3F631-0228-4A84-8D01-965E7B6DE277
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54700 0.000161222 5.94931e-05 804.776 804.776 804.776 804.686 804.686 804.686 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2174F4AB-E348-4C85-93FF-816DB156AA14
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54800 0.000161221 5.94931e-05 804.776 804.776 804.776 804.687 804.687 804.687 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2A751D77-8A82-46BB-B64B-E2AD31F9DF93
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
54900 0.000161221 5.94931e-05 804.776 804.776 804.776 804.687 804.687 804.687 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6198F67-862C-4A77-BB74-467536F5AFF7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55000 0.00016122 5.94931e-05 804.776 804.776 804.776 804.687 804.687 804.687 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EFC3BB5D-3909-47C3-A225-15F10E14366D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55100 0.000161219 5.94931e-05 804.777 804.777 804.777 804.688 804.688 804.688 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FAE3B7FF-DF96-42F1-A620-B15BB089317C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55200 0.000161218 5.94931e-05 804.777 804.777 804.777 804.688 804.688 804.688 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99B07DFA-46FC-4285-9212-5475F1A43146
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55300 0.000161217 5.94931e-05 804.777 804.777 804.777 804.688 804.688 804.688 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E8B5A63-09D0-459C-80A8-ABA98A6ACC6B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55400 0.000161216 5.94931e-05 804.777 804.777 804.777 804.688 804.688 804.688 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 528A691E-8FB7-4DE4-9002-D17230335964
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55500 0.000161216 5.94931e-05 804.777 804.777 804.777 804.689 804.689 804.689 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82060759-A9CE-441F-AF70-9F801CF448A7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55600 0.000161215 5.94931e-05 804.777 804.777 804.777 804.689 804.689 804.689 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DBBAE6F3-D49C-4E58-AFE3-F7ADBB29FD55
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55700 0.000161214 5.94931e-05 804.778 804.778 804.778 804.689 804.689 804.689 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05DA307F-8520-41FF-8CB8-78CDF18088B9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55800 0.000161213 5.94931e-05 804.778 804.778 804.778 804.69 804.69 804.69 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD58CC68-A498-4EC5-A8B8-F06D577CB572
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
55900 0.000161212 5.94931e-05 804.778 804.778 804.778 804.69 804.69 804.69 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B89EDF99-40C8-49C1-9F0C-C94DCCCF4B27
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56000 0.000161212 5.94931e-05 804.778 804.778 804.778 804.69 804.69 804.69 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5EE77FC2-73A8-40D3-B8CF-9969DCF93B1D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56100 0.000161211 5.94932e-05 804.778 804.778 804.778 804.69 804.69 804.69 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FD418F7-555A-4CFC-8026-28CB00449DE1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56200 0.00016121 5.94932e-05 804.778 804.778 804.778 804.691 804.691 804.691 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 142E6F73-4748-4D95-B390-8CD450654E6D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56300 0.000161209 5.94932e-05 804.779 804.779 804.779 804.691 804.691 804.691 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4168EE5B-67A4-4B9E-B57A-2ACE79E33DC6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56400 0.000161208 5.94932e-05 804.779 804.779 804.779 804.691 804.691 804.691 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2F88A91-2AB2-4D7B-97AA-02F68E048D74
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56500 0.000161208 5.94932e-05 804.779 804.779 804.779 804.692 804.692 804.692 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF983B60-3650-45D1-820F-A0F6A0EF4292
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56600 0.000161207 5.94932e-05 804.779 804.779 804.779 804.692 804.692 804.692 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 33F596E6-79E6-4C1A-B3D4-36CF10022D4B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56700 0.000161206 5.94932e-05 804.779 804.779 804.779 804.692 804.692 804.692 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 54E82524-A401-44DB-8E36-4E102BDBDB55
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56800 0.000161205 5.94932e-05 804.779 804.779 804.779 804.692 804.692 804.692 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8010C4F8-83A6-4963-B2BD-DF9DFE116F17
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
56900 0.000161204 5.94932e-05 804.78 804.78 804.78 804.693 804.693 804.693 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7CD47C74-8D12-450C-A05B-A57C2E834CF9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57000 0.000161204 5.94933e-05 804.78 804.78 804.78 804.693 804.693 804.693 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDC2881A-5290-4EB7-8519-5BB009BA62BC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57100 0.000161203 5.94933e-05 804.78 804.78 804.78 804.693 804.693 804.693 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F75E33C-43B7-41E0-ADC5-13E427C7C681
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57200 0.000161202 5.94933e-05 804.78 804.78 804.78 804.693 804.693 804.693 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCD506FC-71D4-4BA9-B72D-67DC05A44DC9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57300 0.000161201 5.94933e-05 804.78 804.78 804.78 804.694 804.694 804.694 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3721D62-4998-4683-B523-2F09FF0033D5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57400 0.0001612 5.94933e-05 804.78 804.78 804.78 804.694 804.694 804.694 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5424D543-EF32-4697-BB93-910449E5722C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57500 0.0001612 5.94933e-05 804.781 804.781 804.781 804.694 804.694 804.694 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BB40CC29-C8BD-45D8-8EC0-1D1AFEE31E64
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57600 0.000161199 5.94933e-05 804.781 804.781 804.781 804.695 804.695 804.695 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D7C94C7-42A0-4459-960E-FD7468B61867
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57700 0.000161198 5.94933e-05 804.781 804.781 804.781 804.695 804.695 804.695 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 45C918A6-88EF-4705-A867-62D9EE91DFF2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57800 0.000161197 5.94934e-05 804.781 804.781 804.781 804.695 804.695 804.695 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 030CE274-8CE8-4E9F-8F66-BA0F5F5A9C83
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
57900 0.000161197 5.94934e-05 804.781 804.781 804.781 804.695 804.695 804.695 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5700F8BC-D804-48C9-BC46-464D761764F0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58000 0.000161196 5.94934e-05 804.781 804.781 804.781 804.696 804.696 804.696 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84281F01-1CC9-4D7A-837D-5F2B0005996B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58100 0.000161195 5.94934e-05 804.782 804.782 804.782 804.696 804.696 804.696 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC593012-9611-4B7F-98B8-DB07553BA897
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58200 0.000161194 5.94934e-05 804.782 804.782 804.782 804.696 804.696 804.696 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6634F218-7F5C-4A9F-909C-E8820F994DA4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58300 0.000161193 5.94934e-05 804.782 804.782 804.782 804.697 804.697 804.697 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BE8A273B-7FF1-43E0-B518-63D1ED00456D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58400 0.000161193 5.94934e-05 804.782 804.782 804.782 804.697 804.697 804.697 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3456C4E7-EE52-413D-80FA-66FB25739B22
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58500 0.000161192 5.94935e-05 804.782 804.782 804.782 804.697 804.697 804.697 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2B44465D-9510-40DA-BB40-B9D75DF17CAF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58600 0.000161191 5.94935e-05 804.782 804.782 804.782 804.697 804.697 804.697 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 24A55C8A-95C7-43CB-8D69-EE0F67357E88
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58700 0.00016119 5.94935e-05 804.782 804.782 804.782 804.698 804.698 804.698 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DE93BDA-39E3-4B83-BBC9-06BA31D67729
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58800 0.00016119 5.94935e-05 804.783 804.783 804.783 804.698 804.698 804.698 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 661CD059-1AAA-4E6D-9666-47AA254D4B32
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
58900 0.000161189 5.94935e-05 804.783 804.783 804.783 804.698 804.698 804.698 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59B36202-561E-403B-9B87-060B9ED70006
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59000 0.000161188 5.94935e-05 804.783 804.783 804.783 804.698 804.698 804.698 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4D9551C-5ABD-4BDE-89D4-C12347EF8684
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59100 0.000161187 5.94936e-05 804.783 804.783 804.783 804.699 804.699 804.699 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CD885166-4C58-49D2-9F79-9D0CFBDF50D8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59200 0.000161187 5.94936e-05 804.783 804.783 804.783 804.699 804.699 804.699 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 756590F8-451C-4136-B464-456073220979
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59300 0.000161186 5.94936e-05 804.783 804.783 804.783 804.699 804.699 804.699 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8BEEA92-011A-49E0-8B09-25B884B721CE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59400 0.000161185 5.94936e-05 804.784 804.784 804.784 804.7 804.7 804.7 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1BAC01E-68DF-4F2E-BE25-D4C57DEC98E4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59500 0.000161184 5.94936e-05 804.784 804.784 804.784 804.7 804.7 804.7 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 192CC461-D9B3-4572-8B4F-2AF002C22774
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59600 0.000161184 5.94936e-05 804.784 804.784 804.784 804.7 804.7 804.7 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D71A4032-1013-4750-B7E2-3552A9825442
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59700 0.000161183 5.94937e-05 804.784 804.784 804.784 804.7 804.7 804.7 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A18519B2-3FB3-437A-919E-A1E8D1CACD49
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59800 0.000161182 5.94937e-05 804.784 804.784 804.784 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABA3250D-0DDB-498C-8BF6-024350CD4924
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
59900 0.000161181 5.94937e-05 804.784 804.784 804.784 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF435FED-AF8F-4EC2-81FA-E81234BC527F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60000 0.000161181 5.94937e-05 804.785 804.785 804.785 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE4A1B9A-7B57-4D15-84F9-36D6792601F2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60100 0.00016118 5.94937e-05 804.785 804.785 804.785 804.701 804.701 804.701 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D990B5A-F2B0-4C09-B02F-B31C4CC4BCB0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60200 0.000161179 5.94938e-05 804.785 804.785 804.785 804.702 804.702 804.702 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8FB00EC4-9BE6-43D5-A1FD-1B0833C105CF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60300 0.000161178 5.94938e-05 804.785 804.785 804.785 804.702 804.702 804.702 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A70B34B9-4021-4E5B-B809-AC95E7224B94
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60400 0.000161178 5.94938e-05 804.785 804.785 804.785 804.702 804.702 804.702 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7E6A5719-280B-407D-A46B-4DF126FA7F4A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60500 0.000161177 5.94938e-05 804.785 804.785 804.785 804.703 804.703 804.703 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BD4157A6-7D64-4D78-B954-72439C7EBCA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60600 0.000161176 5.94938e-05 804.786 804.786 804.786 804.703 804.703 804.703 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65CDF579-299F-432A-BE3E-26344E4D5C8B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60700 0.000161175 5.94939e-05 804.786 804.786 804.786 804.703 804.703 804.703 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 39EC5BA2-CCC2-4936-9946-67E5E3EAF7C4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60800 0.000161175 5.94939e-05 804.786 804.786 804.786 804.703 804.703 804.703 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64F056EE-71F1-4D51-AC96-E3512A0EAB6C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
60900 0.000161174 5.94939e-05 804.786 804.786 804.786 804.704 804.704 804.704 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0231AD-BA4C-4919-A943-4E3977B83153
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61000 0.000161173 5.94939e-05 804.786 804.786 804.786 804.704 804.704 804.704 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7895E5C-448A-4988-9BBF-F176B328D775
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61100 0.000161172 5.94939e-05 804.786 804.786 804.786 804.704 804.704 804.704 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 208A588D-7D31-4118-B182-F42289A7F3CA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61200 0.000161172 5.9494e-05 804.787 804.787 804.787 804.704 804.704 804.704 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A544A1-03D9-4A69-A501-ACB261D1A34C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61300 0.000161171 5.9494e-05 804.787 804.787 804.787 804.705 804.705 804.705 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 069F3C9B-DE94-456D-B90F-4C883233EAC3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61400 0.00016117 5.9494e-05 804.787 804.787 804.787 804.705 804.705 804.705 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 01655878-1683-47E5-B011-FB267DB9C50D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61500 0.000161169 5.9494e-05 804.787 804.787 804.787 804.705 804.705 804.705 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 56617CDB-DFF1-470F-B1B9-1A6C03DFFEA2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61600 0.000161169 5.94941e-05 804.787 804.787 804.787 804.706 804.706 804.706 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83E60E98-0DEC-48C6-8011-A83ED3EB8918
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61700 0.000161168 5.94941e-05 804.787 804.787 804.787 804.706 804.706 804.706 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F11FEEE-DA2F-4D73-AAAE-1CBF1A2ADFB5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61800 0.000161167 5.94941e-05 804.788 804.788 804.788 804.706 804.706 804.706 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DEC6851F-CB9F-4993-BCE7-3953CBB69FE4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
61900 0.000161167 5.94941e-05 804.788 804.788 804.788 804.706 804.706 804.706 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D0B54D50-53E3-421C-BBB4-EC7F30895B52
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62000 0.000161166 5.94942e-05 804.788 804.788 804.788 804.707 804.707 804.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1A4DCE74-CEA8-424F-923A-1D44A64E143A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62100 0.000161165 5.94942e-05 804.788 804.788 804.788 804.707 804.707 804.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04EFA989-B60E-4785-A31D-89C623264FE3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62200 0.000161164 5.94942e-05 804.788 804.788 804.788 804.707 804.707 804.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F5FAA37-A53D-4297-900F-174A293F1DF8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62300 0.000161164 5.94942e-05 804.788 804.788 804.788 804.707 804.707 804.707 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD1EB7D3-DD8B-4C89-BE1D-2FD72EE85F45
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62400 0.000161163 5.94943e-05 804.789 804.789 804.789 804.708 804.708 804.708 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8B557053-3EA9-48A0-83D1-65DD8782CC53
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62500 0.000161162 5.94943e-05 804.789 804.789 804.789 804.708 804.708 804.708 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17926503-9776-487A-9155-1A66C29AF0E2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62600 0.000161161 5.94943e-05 804.789 804.789 804.789 804.708 804.708 804.708 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 255520E3-CE9E-4DCE-B9EB-EAC768DA421D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62700 0.000161161 5.94943e-05 804.789 804.789 804.789 804.708 804.708 804.708 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F03FAA78-8C67-4549-9071-42B116808EC3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62800 0.00016116 5.94944e-05 804.789 804.789 804.789 804.709 804.709 804.709 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66CE9C63-2372-40D2-9AAB-0B1B492B13F7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
62900 0.000161159 5.94944e-05 804.789 804.789 804.789 804.709 804.709 804.709 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0B4ACBE-812E-47C7-ACAE-27AA17F44AD8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63000 0.000161159 5.94944e-05 804.789 804.789 804.789 804.709 804.709 804.709 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5189CADD-D0EF-4F94-9315-448D9425F8CA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63100 0.000161158 5.94944e-05 804.79 804.79 804.79 804.71 804.71 804.71 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 41D3B3C2-77EF-4670-91D7-712496A26CE6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63200 0.000161157 5.94945e-05 804.79 804.79 804.79 804.71 804.71 804.71 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C08FA33A-83D7-4D37-A7B4-F8CC50DB3C47
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63300 0.000161157 5.94945e-05 804.79 804.79 804.79 804.71 804.71 804.71 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 052999AB-844F-4190-90BC-2DF1D2A36C3E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63400 0.000161156 5.94945e-05 804.79 804.79 804.79 804.71 804.71 804.71 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 08A1A91C-F8D7-444F-879A-858E112DC9B2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63500 0.000161155 5.94945e-05 804.79 804.79 804.79 804.711 804.711 804.711 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55C25FD4-BA18-44F5-B6AD-088126C38BAC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63600 0.000161154 5.94946e-05 804.79 804.79 804.79 804.711 804.711 804.711 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DDD749F-793C-4E7F-BDF7-9EBEA403B4B5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63700 0.000161154 5.94946e-05 804.791 804.791 804.791 804.711 804.711 804.711 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2417DEF-C58D-45CF-A3FE-4EB105758AF1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63800 0.000161153 5.94946e-05 804.791 804.791 804.791 804.711 804.711 804.711 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8335FA12-93BA-4B6F-AB2B-D0C561D494AE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
63900 0.000161152 5.94947e-05 804.791 804.791 804.791 804.712 804.712 804.712 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73336154-9256-4825-B5A7-C49495DE4F78
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64000 0.000161152 5.94947e-05 804.791 804.791 804.791 804.712 804.712 804.712 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E495CE1-D0AC-4D09-A252-A2BA28D40071
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64100 0.000161151 5.94947e-05 804.791 804.791 804.791 804.712 804.712 804.712 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 880104E0-0D1A-422D-9CBB-51681D4B976B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64200 0.00016115 5.94947e-05 804.791 804.791 804.791 804.712 804.712 804.712 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12B11E13-BD4E-40D7-8EA5-F801B4AC049D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64300 0.00016115 5.94948e-05 804.792 804.792 804.792 804.713 804.713 804.713 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A0C1070A-4629-4448-BEB4-443863D5CD4E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64400 0.000161149 5.94948e-05 804.792 804.792 804.792 804.713 804.713 804.713 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61CF32EE-5AA5-41E5-A6C0-FEC00D72A3D2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64500 0.000161148 5.94948e-05 804.792 804.792 804.792 804.713 804.713 804.713 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51FC787B-E476-475B-9710-7F13A2FAFB3E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64600 0.000161147 5.94949e-05 804.792 804.792 804.792 804.713 804.713 804.713 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 530A6BBC-6372-43DE-A94B-BABF5E2C32FB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64700 0.000161147 5.94949e-05 804.792 804.792 804.792 804.714 804.714 804.714 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA79D81D-FD84-4A1C-96C4-D5A33ACEF6D8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64800 0.000161146 5.94949e-05 804.792 804.792 804.792 804.714 804.714 804.714 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6930FDB0-1132-4866-8150-579D63599EAE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
64900 0.000161145 5.9495e-05 804.793 804.793 804.793 804.714 804.714 804.714 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D0AFD7B-A40C-4030-99B8-D2F7C618EE5B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65000 0.000161145 5.9495e-05 804.793 804.793 804.793 804.715 804.715 804.715 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 779099D3-3F9A-4E29-B37F-F1B0F5011CE3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65100 0.000161144 5.9495e-05 804.793 804.793 804.793 804.715 804.715 804.715 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DFBC9CA-91E8-4BB0-87A3-7F036BE68967
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65200 0.000161143 5.94951e-05 804.793 804.793 804.793 804.715 804.715 804.715 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15FB4653-26CF-4E12-AEC7-7BDDC31D5216
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65300 0.000161143 5.94951e-05 804.793 804.793 804.793 804.715 804.715 804.715 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 64FD9599-E950-40C6-A7ED-CB7CACAEC0CB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65400 0.000161142 5.94951e-05 804.793 804.793 804.793 804.716 804.716 804.716 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D19A96F-1371-4670-9BA9-102A4EE41FD9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65500 0.000161141 5.94951e-05 804.794 804.794 804.794 804.716 804.716 804.716 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 696488E4-FB15-4E94-BF68-CA2032CB90C5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65600 0.000161141 5.94952e-05 804.794 804.794 804.794 804.716 804.716 804.716 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32594D3E-D96C-4620-8A1A-68E8F75AECA0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65700 0.00016114 5.94952e-05 804.794 804.794 804.794 804.716 804.716 804.716 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 091FBE47-FD7E-497F-904C-91E80C5060DC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65800 0.000161139 5.94952e-05 804.794 804.794 804.794 804.717 804.717 804.717 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 530D71FB-FFBE-4C0F-9CA1-EAAF014C2C01
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
65900 0.000161139 5.94953e-05 804.794 804.794 804.794 804.717 804.717 804.717 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 671153C8-423C-4B48-98F8-F311C5E74D39
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66000 0.000161138 5.94953e-05 804.794 804.794 804.794 804.717 804.717 804.717 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 235C830C-A0C9-4A9F-A387-0A77D087579A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66100 0.000161137 5.94953e-05 804.794 804.794 804.794 804.717 804.717 804.717 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DB5BDE0-AA16-409A-8F0F-4CB493BCAF2F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66200 0.000161137 5.94954e-05 804.795 804.795 804.795 804.718 804.718 804.718 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EF9984F7-2E77-412D-8EDE-DA53E8414E9E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66300 0.000161136 5.94954e-05 804.795 804.795 804.795 804.718 804.718 804.718 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 544FAB41-9B54-475E-96A6-2D9EE32BC02E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66400 0.000161135 5.94954e-05 804.795 804.795 804.795 804.718 804.718 804.718 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 278D623C-BD56-4695-B880-242B3D84BAD1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66500 0.000161135 5.94955e-05 804.795 804.795 804.795 804.718 804.718 804.718 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6472384-5E13-4887-A18F-15DC90602CB5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66600 0.000161134 5.94955e-05 804.795 804.795 804.795 804.719 804.719 804.719 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D84EE7B-AA52-474D-8CA4-3C4472E76069
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66700 0.000161133 5.94956e-05 804.795 804.795 804.795 804.719 804.719 804.719 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F76121BB-8AB9-4EF5-A91A-991EC0A78AE9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66800 0.000161133 5.94956e-05 804.796 804.796 804.796 804.719 804.719 804.719 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 55C77098-FD3B-42CA-A709-43F313B27D60
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
66900 0.000161132 5.94956e-05 804.796 804.796 804.796 804.719 804.719 804.719 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B93CF180-7AA3-4602-9A76-1C21AF9825B5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67000 0.000161131 5.94957e-05 804.796 804.796 804.796 804.72 804.72 804.72 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C69EB00-21D6-4B25-8EFA-C17CAE517B7A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67100 0.000161131 5.94957e-05 804.796 804.796 804.796 804.72 804.72 804.72 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1BDD054-0006-430B-84AE-FAD9D494E972
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67200 0.00016113 5.94957e-05 804.796 804.796 804.796 804.72 804.72 804.72 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C8F7E89-19C7-46C1-B0EA-9590F68F0A61
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67300 0.000161129 5.94958e-05 804.796 804.796 804.796 804.72 804.72 804.72 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CB296484-A229-4F09-8850-B2C0276B5C9A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67400 0.000161129 5.94958e-05 804.797 804.797 804.797 804.721 804.721 804.721 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C16D9D31-A96A-4906-BCE8-171776D0ADE0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67500 0.000161128 5.94958e-05 804.797 804.797 804.797 804.721 804.721 804.721 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F81D7E7-53AF-4E35-A832-E7C1B7E7FE63
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67600 0.000161127 5.94959e-05 804.797 804.797 804.797 804.721 804.721 804.721 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05D3A2FF-881B-4589-A5C5-59637EA9955F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67700 0.000161127 5.94959e-05 804.797 804.797 804.797 804.721 804.721 804.721 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DC5D401-7BF3-4471-A2D4-4494476DF150
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67800 0.000161126 5.9496e-05 804.797 804.797 804.797 804.722 804.722 804.722 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DC5E367-A927-48FD-84CE-DEA534C813F4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
67900 0.000161125 5.9496e-05 804.797 804.797 804.797 804.722 804.722 804.722 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A76C3F4-5822-4776-984B-55D061E543F3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68000 0.000161125 5.9496e-05 804.798 804.798 804.798 804.722 804.722 804.722 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FD53EF5E-B5E1-4137-B85C-B57328B0191C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68100 0.000161124 5.94961e-05 804.798 804.798 804.798 804.722 804.722 804.722 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 819C3C61-E5D6-4A92-B92D-69F0C47791B2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68200 0.000161123 5.94961e-05 804.798 804.798 804.798 804.723 804.723 804.723 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E8DAC715-2ACC-4FDA-AB83-0C03B873C5B5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68300 0.000161123 5.94961e-05 804.798 804.798 804.798 804.723 804.723 804.723 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EA79DEC-477F-4712-BE66-68F1E175F41F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68400 0.000161122 5.94962e-05 804.798 804.798 804.798 804.723 804.723 804.723 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05F9271A-BFA1-49CD-B29D-6F0DEE33BA9E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68500 0.000161121 5.94962e-05 804.798 804.798 804.798 804.723 804.723 804.723 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97BBE063-D083-42B7-A366-695F0D3C4A5C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68600 0.000161121 5.94963e-05 804.798 804.798 804.798 804.724 804.724 804.724 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 067B8DC5-418E-483D-9D30-9411EFDFBC01
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68700 0.00016112 5.94963e-05 804.799 804.799 804.799 804.724 804.724 804.724 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26E96A03-0B71-40CB-8777-0F82945FE9A5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68800 0.00016112 5.94963e-05 804.799 804.799 804.799 804.724 804.724 804.724 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 98C98188-7E9D-44B9-9609-DE6DB2CD8CA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
68900 0.000161119 5.94964e-05 804.799 804.799 804.799 804.724 804.724 804.724 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3F3D08F-ABB9-4EB1-B00A-6D96AA177FAF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69000 0.000161118 5.94964e-05 804.799 804.799 804.799 804.725 804.725 804.725 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 529C6317-8720-4B3E-99F9-B91589158BB6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69100 0.000161118 5.94965e-05 804.799 804.799 804.799 804.725 804.725 804.725 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6FD3D5B-C276-4021-B67E-A17227849D76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69200 0.000161117 5.94965e-05 804.799 804.799 804.799 804.725 804.725 804.725 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E63A2482-645D-4CF0-BA82-59CB7A72FF3A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69300 0.000161116 5.94965e-05 804.8 804.8 804.8 804.725 804.725 804.725 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA11464A-BD32-4E99-8299-4BB1F1116FAB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69400 0.000161116 5.94966e-05 804.8 804.8 804.8 804.726 804.726 804.726 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF9783D5-80DA-427C-A1C1-BC12BB12CDFD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69500 0.000161115 5.94966e-05 804.8 804.8 804.8 804.726 804.726 804.726 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DEE3F4C-14ED-48FD-960C-F5AD97DFFCA6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69600 0.000161114 5.94967e-05 804.8 804.8 804.8 804.726 804.726 804.726 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 30229FD1-0486-4916-928D-7F5D9A8895CC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69700 0.000161114 5.94967e-05 804.8 804.8 804.8 804.726 804.726 804.726 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71326148-FB7F-4372-9700-327D41E43E24
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69800 0.000161113 5.94967e-05 804.8 804.8 804.8 804.727 804.727 804.727 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B539B7C2-88EC-400E-8E85-3492088D3FDA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
69900 0.000161113 5.94968e-05 804.801 804.801 804.801 804.727 804.727 804.727 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC5A3764-B9F9-4ECC-9E27-7F0C647DFBA5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70000 0.000161112 5.94968e-05 804.801 804.801 804.801 804.727 804.727 804.727 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6179A91-2350-49B5-B002-9F51AA23ED47
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70100 0.000161111 5.94969e-05 804.801 804.801 804.801 804.727 804.727 804.727 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1214609C-A775-494C-8242-89FEEAA2D2F9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70200 0.000161111 5.94969e-05 804.801 804.801 804.801 804.728 804.728 804.728 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85393583-236D-4EF8-BD5D-7947292D432E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70300 0.00016111 5.94969e-05 804.801 804.801 804.801 804.728 804.728 804.728 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6224E5E-8309-4F5D-9206-70AB423DDCC9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70400 0.000161109 5.9497e-05 804.801 804.801 804.801 804.728 804.728 804.728 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 40699F59-6196-4E90-BD10-DD1DBECE4FD0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70500 0.000161109 5.9497e-05 804.801 804.801 804.801 804.728 804.728 804.728 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 080DA8EF-BA33-4242-8A58-714FDEF06D9A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70600 0.000161108 5.94971e-05 804.802 804.802 804.802 804.729 804.729 804.729 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F99E9BDC-9D84-4CDA-A85B-552643F32842
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70700 0.000161108 5.94971e-05 804.802 804.802 804.802 804.729 804.729 804.729 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0123A91A-A3E1-4EA0-A3DC-F036EE457E3A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70800 0.000161107 5.94972e-05 804.802 804.802 804.802 804.729 804.729 804.729 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAFF9F4F-5EDD-4620-B62F-E361B216D8D6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
70900 0.000161106 5.94972e-05 804.802 804.802 804.802 804.729 804.729 804.729 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB24D0C7-0E92-4F13-A0F9-102398214452
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71000 0.000161106 5.94973e-05 804.802 804.802 804.802 804.73 804.73 804.73 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD7B7E61-2E98-4E2D-8418-9F999A06EBEA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71100 0.000161105 5.94973e-05 804.802 804.802 804.802 804.73 804.73 804.73 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0935B52D-FC6D-4338-B8A3-5B92F2C7BC1B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71200 0.000161105 5.94973e-05 804.803 804.803 804.803 804.73 804.73 804.73 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 05106636-748B-4878-B871-394E8FB6DEF0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71300 0.000161104 5.94974e-05 804.803 804.803 804.803 804.73 804.73 804.73 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A545E3E5-758C-4D92-81FB-3FA629207AF3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71400 0.000161103 5.94974e-05 804.803 804.803 804.803 804.731 804.731 804.731 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 99E7BFAC-2997-40F9-A4BE-80C1E4CFAB76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71500 0.000161103 5.94975e-05 804.803 804.803 804.803 804.731 804.731 804.731 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1960C93C-3C8A-4B08-B007-346D316C1036
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71600 0.000161102 5.94975e-05 804.803 804.803 804.803 804.731 804.731 804.731 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 96EFD4A5-BA6C-4054-8E51-E1E3D24F6FA9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71700 0.000161101 5.94976e-05 804.803 804.803 804.803 804.731 804.731 804.731 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9A04672C-E7AE-4BD3-9223-C8789B37C1FE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71800 0.000161101 5.94976e-05 804.803 804.803 804.803 804.732 804.732 804.732 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9D84AA35-46F8-42B9-833E-7BB5D17E5195
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
71900 0.0001611 5.94977e-05 804.804 804.804 804.804 804.732 804.732 804.732 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7736EFA9-A713-4314-B962-83B6A64D679B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72000 0.0001611 5.94977e-05 804.804 804.804 804.804 804.732 804.732 804.732 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13349074-43EC-4244-A30C-7C74EC6B42C9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72100 0.000161099 5.94977e-05 804.804 804.804 804.804 804.732 804.732 804.732 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E97AF51D-8700-4710-B158-856319C20F2B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72200 0.000161098 5.94978e-05 804.804 804.804 804.804 804.733 804.733 804.733 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9EBBE9EA-4497-4F53-9753-F9E3BA2FFB9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72300 0.000161098 5.94978e-05 804.804 804.804 804.804 804.733 804.733 804.733 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 657F4A55-AADD-44D6-B9E0-FC878E39731F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72400 0.000161097 5.94979e-05 804.804 804.804 804.804 804.733 804.733 804.733 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 670D5E55-D092-4E6E-8DF0-08BD390EBE61
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72500 0.000161097 5.94979e-05 804.805 804.805 804.805 804.733 804.733 804.733 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 25572648-9D52-446F-AAB7-6541184039F5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72600 0.000161096 5.9498e-05 804.805 804.805 804.805 804.734 804.734 804.734 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDE8D25A-5C41-4588-9869-3AAEFAB91F87
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72700 0.000161095 5.9498e-05 804.805 804.805 804.805 804.734 804.734 804.734 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 28F8FDD7-83DF-45EF-AD40-16892D35BC52
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72800 0.000161095 5.94981e-05 804.805 804.805 804.805 804.734 804.734 804.734 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A6793993-F986-4379-B365-B0B08907FB5B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
72900 0.000161094 5.94981e-05 804.805 804.805 804.805 804.734 804.734 804.734 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CFC4BCC-23E5-4F1B-A968-B7142C0BF684
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73000 0.000161094 5.94982e-05 804.805 804.805 804.805 804.735 804.735 804.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5C2FEC7-8F40-48DB-A5D6-E61680FFD296
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73100 0.000161093 5.94982e-05 804.805 804.805 804.805 804.735 804.735 804.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCEB3E4F-9DB4-4834-B6B5-3BC8DAB2663D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73200 0.000161092 5.94983e-05 804.806 804.806 804.806 804.735 804.735 804.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D00D7A97-80ED-402D-B569-4BF0684CEBF8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73300 0.000161092 5.94983e-05 804.806 804.806 804.806 804.735 804.735 804.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3571F5E2-48A3-415A-8059-B89B543D8D21
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73400 0.000161091 5.94984e-05 804.806 804.806 804.806 804.735 804.735 804.735 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36FAFC2B-0CE2-4C7D-BC47-BAADC304DB7A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73500 0.000161091 5.94984e-05 804.806 804.806 804.806 804.736 804.736 804.736 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 089698F1-672E-4DB3-AA48-FF741A1267C3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73600 0.00016109 5.94985e-05 804.806 804.806 804.806 804.736 804.736 804.736 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7A9BDAA-12A5-4FCB-BECE-A8A4142A3F8D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73700 0.00016109 5.94985e-05 804.806 804.806 804.806 804.736 804.736 804.736 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42859F70-20D6-4FD1-8E4F-D0334A829174
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73800 0.000161089 5.94986e-05 804.807 804.807 804.807 804.736 804.736 804.736 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6CA59F66-10E2-4B5E-B27D-9C59E5B2FC09
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
73900 0.000161088 5.94986e-05 804.807 804.807 804.807 804.737 804.737 804.737 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F492FBBA-B5F8-4C72-A04F-DB8C05EDE291
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74000 0.000161088 5.94987e-05 804.807 804.807 804.807 804.737 804.737 804.737 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DA23CCDA-8A06-4505-BF4A-33E2A70DD51D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74100 0.000161087 5.94987e-05 804.807 804.807 804.807 804.737 804.737 804.737 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B61E2AF4-B516-44C6-81C1-63B6AF7CE55D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74200 0.000161087 5.94988e-05 804.807 804.807 804.807 804.737 804.737 804.737 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E200245-EC6F-4607-A903-344B1B6DC75F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74300 0.000161086 5.94988e-05 804.807 804.807 804.807 804.738 804.738 804.738 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5BA5287F-3020-4BF3-9273-92017B38BBA1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74400 0.000161085 5.94989e-05 804.807 804.807 804.807 804.738 804.738 804.738 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F962340A-0312-4AD9-840F-E1FDAB302B73
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74500 0.000161085 5.94989e-05 804.808 804.808 804.808 804.738 804.738 804.738 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC4C6966-FC3B-4DC0-B0AC-5603C0022562
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74600 0.000161084 5.9499e-05 804.808 804.808 804.808 804.738 804.738 804.738 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F2EC726E-F3DC-4A61-8109-CA885DB109C7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74700 0.000161084 5.9499e-05 804.808 804.808 804.808 804.739 804.739 804.739 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0FF0938-E81F-465C-8597-6727C98DCD14
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74800 0.000161083 5.94991e-05 804.808 804.808 804.808 804.739 804.739 804.739 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A3C6E2-A3C9-45FD-BECE-1D2848121531
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
74900 0.000161083 5.94991e-05 804.808 804.808 804.808 804.739 804.739 804.739 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13E18816-93C6-40E9-86E5-88575B242EA3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75000 0.000161082 5.94992e-05 804.808 804.808 804.808 804.739 804.739 804.739 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D262EFA-576B-45C6-B45D-877138B491AD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75100 0.000161081 5.94992e-05 804.808 804.808 804.808 804.74 804.74 804.74 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4C14B255-3224-439B-85D9-5868DAAC6580
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75200 0.000161081 5.94993e-05 804.809 804.809 804.809 804.74 804.74 804.74 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC6192F0-BEBF-4E87-BDB5-C329E6FEC0A0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75300 0.00016108 5.94993e-05 804.809 804.809 804.809 804.74 804.74 804.74 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9BF1F1A8-81F5-453B-9CC2-8C199C79CF76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75400 0.00016108 5.94994e-05 804.809 804.809 804.809 804.74 804.74 804.74 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C21C17D-5FBF-4F78-9D45-B569E83B9CFC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75500 0.000161079 5.94994e-05 804.809 804.809 804.809 804.74 804.74 804.74 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C41E6112-1A19-41BF-B081-5AF229F0784C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75600 0.000161079 5.94995e-05 804.809 804.809 804.809 804.741 804.741 804.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4B76B667-B4A5-4057-B6D1-ADFD4713606B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75700 0.000161078 5.94995e-05 804.809 804.809 804.809 804.741 804.741 804.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 746D7501-FF4E-4EF8-9185-C2FED4A5A503
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75800 0.000161077 5.94996e-05 804.81 804.81 804.81 804.741 804.741 804.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE53046F-C438-42F9-AA12-DE6A4FFA6C5F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
75900 0.000161077 5.94996e-05 804.81 804.81 804.81 804.741 804.741 804.741 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9AE6D50-64F4-45AD-8A85-BFB5B3F572B4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76000 0.000161076 5.94997e-05 804.81 804.81 804.81 804.742 804.742 804.742 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38362D6A-82E7-4BE9-885D-EFFF2EE89C15
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76100 0.000161076 5.94997e-05 804.81 804.81 804.81 804.742 804.742 804.742 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65DB34B1-C318-493F-BCD2-87C0CDF2C6BA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76200 0.000161075 5.94998e-05 804.81 804.81 804.81 804.742 804.742 804.742 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6017380F-C216-48A4-B377-4A2EDA6AF3B6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76300 0.000161075 5.94998e-05 804.81 804.81 804.81 804.742 804.742 804.742 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 509FDF26-491A-40C3-9017-5A99DD95DFB2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76400 0.000161074 5.94999e-05 804.81 804.81 804.81 804.743 804.743 804.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A2F93C4-19A1-42DC-997D-523C20EFBF3D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76500 0.000161074 5.94999e-05 804.811 804.811 804.811 804.743 804.743 804.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E32105F9-310B-4E9A-8C4A-EE7ACD680770
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76600 0.000161073 5.95e-05 804.811 804.811 804.811 804.743 804.743 804.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F731EE68-311D-4D4A-8F02-86F144B693FD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76700 0.000161072 5.95e-05 804.811 804.811 804.811 804.743 804.743 804.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4131252-DC83-476E-A012-A9DFC115B071
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76800 0.000161072 5.95001e-05 804.811 804.811 804.811 804.743 804.743 804.743 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1B09274-A208-43F1-AC98-FEBA8DFFCCEC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
76900 0.000161071 5.95002e-05 804.811 804.811 804.811 804.744 804.744 804.744 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79627B14-6787-4693-87F8-1137BF92176E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77000 0.000161071 5.95002e-05 804.811 804.811 804.811 804.744 804.744 804.744 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9920E7AD-EA84-479D-BDDA-F303755D3F03
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77100 0.00016107 5.95003e-05 804.811 804.811 804.811 804.744 804.744 804.744 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D38BA46F-B1C0-485F-BAA4-38951D0179C7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77200 0.00016107 5.95003e-05 804.812 804.812 804.812 804.744 804.744 804.744 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 774BFEB4-F1BF-491C-841D-73682B5DEED9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77300 0.000161069 5.95004e-05 804.812 804.812 804.812 804.745 804.745 804.745 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E038DE54-3786-4DEB-9A3C-98598AD8C3DE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77400 0.000161069 5.95004e-05 804.812 804.812 804.812 804.745 804.745 804.745 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85C3E4A3-5663-4D67-976D-BBFFA75F9469
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77500 0.000161068 5.95005e-05 804.812 804.812 804.812 804.745 804.745 804.745 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 976B3D27-922A-4DBE-B866-F7EAD9E7F0C9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77600 0.000161067 5.95005e-05 804.812 804.812 804.812 804.745 804.745 804.745 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E86AC7BC-37C5-4CAC-B220-B7409B369544
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77700 0.000161067 5.95006e-05 804.812 804.812 804.812 804.746 804.746 804.746 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 003AC4A7-F059-467D-9A0B-B3891247C661
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77800 0.000161066 5.95007e-05 804.812 804.812 804.812 804.746 804.746 804.746 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 332B1872-6621-4F97-8D00-EC6B5C750520
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
77900 0.000161066 5.95007e-05 804.813 804.813 804.813 804.746 804.746 804.746 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D771FE7-2D6D-4C3E-ABC8-DF5E0208DDC5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78000 0.000161065 5.95008e-05 804.813 804.813 804.813 804.746 804.746 804.746 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9666D94-0055-42D1-9138-264E38BEB8B9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78100 0.000161065 5.95008e-05 804.813 804.813 804.813 804.746 804.746 804.746 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9B25CC1-8842-4E20-8C84-AEDCEF5FB5C3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78200 0.000161064 5.95009e-05 804.813 804.813 804.813 804.747 804.747 804.747 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A81938E6-0B35-4685-93C2-0953AD15572A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78300 0.000161064 5.95009e-05 804.813 804.813 804.813 804.747 804.747 804.747 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9FEBBD9-4602-4907-A673-03AABE816C9B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78400 0.000161063 5.9501e-05 804.813 804.813 804.813 804.747 804.747 804.747 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AEC9944-C826-4ADF-8E31-300D319A34AD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78500 0.000161063 5.9501e-05 804.814 804.814 804.814 804.747 804.747 804.747 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 085944E5-95A6-4B1C-8E79-00EF3CA83616
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78600 0.000161062 5.95011e-05 804.814 804.814 804.814 804.748 804.748 804.748 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1454340C-BAD5-40BD-90F9-1451B279BC3E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78700 0.000161062 5.95012e-05 804.814 804.814 804.814 804.748 804.748 804.748 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F478F745-5469-43BF-81AB-C40340FDA85F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78800 0.000161061 5.95012e-05 804.814 804.814 804.814 804.748 804.748 804.748 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F544A9D-64A8-46EC-9B6D-CA645B78930C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
78900 0.00016106 5.95013e-05 804.814 804.814 804.814 804.748 804.748 804.748 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D648DB4-B031-470A-AD6B-9AF30192A4AB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79000 0.00016106 5.95013e-05 804.814 804.814 804.814 804.749 804.749 804.749 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5133C48-A200-4E26-B0DC-1CF9B5EDDFFF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79100 0.000161059 5.95014e-05 804.814 804.814 804.814 804.749 804.749 804.749 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 627EFBAE-D4FD-4A43-A5A7-33B8D1726B3A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79200 0.000161059 5.95015e-05 804.815 804.815 804.815 804.749 804.749 804.749 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2618426-CA18-456C-A82B-3F18FD1FBCE2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79300 0.000161058 5.95015e-05 804.815 804.815 804.815 804.749 804.749 804.749 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 798A9211-5B59-4E9F-B3E8-52001B4D755A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79400 0.000161058 5.95016e-05 804.815 804.815 804.815 804.749 804.749 804.749 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70514A22-B9A4-407C-B3AF-D1F4E72BEFF2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79500 0.000161057 5.95016e-05 804.815 804.815 804.815 804.75 804.75 804.75 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E5AEB196-6D2F-4ADE-862F-EE75B944C1BF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79600 0.000161057 5.95017e-05 804.815 804.815 804.815 804.75 804.75 804.75 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C10B2084-7AEE-4227-8A32-25C349465865
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79700 0.000161056 5.95017e-05 804.815 804.815 804.815 804.75 804.75 804.75 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38C9EF6A-A526-48E4-AAF0-0874090C89B8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79800 0.000161056 5.95018e-05 804.815 804.815 804.815 804.75 804.75 804.75 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C194B79-CDC3-4903-93A0-9BDAB48F0B56
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
79900 0.000161055 5.95019e-05 804.816 804.816 804.816 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C0CDD34F-C9FF-46C1-BB47-4ACE39E83BEB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80000 0.000161055 5.95019e-05 804.816 804.816 804.816 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CF65676D-45EF-4C12-8FF8-5C7D379A28E0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80100 0.000161054 5.9502e-05 804.816 804.816 804.816 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DD2DDD74-39CC-4C86-A902-9421A333CDE4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80200 0.000161054 5.9502e-05 804.816 804.816 804.816 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BBA720A0-889D-4303-AD31-DEC0D9B768D6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80300 0.000161053 5.95021e-05 804.816 804.816 804.816 804.751 804.751 804.751 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC49DE36-B04B-47A0-A853-734109E34131
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80400 0.000161053 5.95022e-05 804.816 804.816 804.816 804.752 804.752 804.752 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C91A7177-DC37-4882-AFE0-3CC5FCE755E7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80500 0.000161052 5.95022e-05 804.816 804.816 804.816 804.752 804.752 804.752 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD3E43D9-75FF-49D8-A9FE-71BC8562B1D0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80600 0.000161052 5.95023e-05 804.817 804.817 804.817 804.752 804.752 804.752 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B85C38A-B814-4A42-8D46-4C09110C5DAC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80700 0.000161051 5.95023e-05 804.817 804.817 804.817 804.752 804.752 804.752 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A1206495-038E-479B-B87E-6E685DD3CA68
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80800 0.000161051 5.95024e-05 804.817 804.817 804.817 804.753 804.753 804.753 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D1D179E9-A8E3-4873-995C-CFFD8877793D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
80900 0.00016105 5.95025e-05 804.817 804.817 804.817 804.753 804.753 804.753 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2ACE8F5-DE35-46AA-BB22-C66DD825122A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81000 0.000161049 5.95025e-05 804.817 804.817 804.817 804.753 804.753 804.753 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 583EE10A-7544-45CE-9822-4D5E61304F87
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81100 0.000161049 5.95026e-05 804.817 804.817 804.817 804.753 804.753 804.753 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B2C708E4-18D5-4AC0-8CC3-1A8C541F66B6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81200 0.000161048 5.95026e-05 804.817 804.817 804.817 804.753 804.753 804.753 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 514A95BA-CBE4-4F32-B5EF-F406B4E8C430
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81300 0.000161048 5.95027e-05 804.818 804.818 804.818 804.754 804.754 804.754 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0A93F3AF-CFC0-48F6-A1B6-240408765192
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81400 0.000161047 5.95028e-05 804.818 804.818 804.818 804.754 804.754 804.754 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 16E45636-9448-415B-86BF-5CD8CDC88A0F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81500 0.000161047 5.95028e-05 804.818 804.818 804.818 804.754 804.754 804.754 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A22CD75E-6884-418B-BF88-8CD37981949A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81600 0.000161046 5.95029e-05 804.818 804.818 804.818 804.754 804.754 804.754 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D6E3749-6E1F-41CF-8F83-662D3FA0FF97
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81700 0.000161046 5.95029e-05 804.818 804.818 804.818 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DDD02FA3-D5A4-41D3-A8DA-1092B4E55FAF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81800 0.000161045 5.9503e-05 804.818 804.818 804.818 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFEEBD38-DDBC-4F00-ADDE-AA3CE4E8ADFF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
81900 0.000161045 5.95031e-05 804.818 804.818 804.818 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 358A3D3A-05F5-4F91-8BB1-6BAAEFF49EC2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82000 0.000161044 5.95031e-05 804.819 804.819 804.819 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D772BD97-BB20-42E1-A193-8FFB62F37CB7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82100 0.000161044 5.95032e-05 804.819 804.819 804.819 804.755 804.755 804.755 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34BAF18C-4FF4-486A-A554-6FD9FE1A0D33
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82200 0.000161043 5.95033e-05 804.819 804.819 804.819 804.756 804.756 804.756 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 20C2840D-B69B-4D1E-A6DF-B41C93C5A8D0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82300 0.000161043 5.95033e-05 804.819 804.819 804.819 804.756 804.756 804.756 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3FB9F00A-7073-42B4-8CC4-CF0BA8074B19
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82400 0.000161042 5.95034e-05 804.819 804.819 804.819 804.756 804.756 804.756 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59A8273D-50F0-4778-A54E-A24AF33F0F8B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82500 0.000161042 5.95034e-05 804.819 804.819 804.819 804.756 804.756 804.756 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06310339-9186-450C-B207-D598D4EDBB61
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82600 0.000161041 5.95035e-05 804.819 804.819 804.819 804.757 804.757 804.757 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1185595D-77AB-4F44-8E21-BE87B299315C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82700 0.000161041 5.95036e-05 804.82 804.82 804.82 804.757 804.757 804.757 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3E2D74CE-577A-4F50-BAAA-2CE8C74F6E6C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82800 0.00016104 5.95036e-05 804.82 804.82 804.82 804.757 804.757 804.757 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48507CD6-C661-42F4-90C4-2407140AA1BD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
82900 0.00016104 5.95037e-05 804.82 804.82 804.82 804.757 804.757 804.757 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 07048EAA-3DC5-4146-9994-D2413E0C278E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83000 0.000161039 5.95038e-05 804.82 804.82 804.82 804.757 804.757 804.757 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5F7A22FE-46E7-4280-B680-EB32A82CB475
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83100 0.000161039 5.95038e-05 804.82 804.82 804.82 804.758 804.758 804.758 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68F1957D-F319-4B1B-A0F6-DE244DF37C2E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83200 0.000161038 5.95039e-05 804.82 804.82 804.82 804.758 804.758 804.758 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F59E72F2-56EE-4685-9F8B-74A096611347
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83300 0.000161038 5.9504e-05 804.82 804.82 804.82 804.758 804.758 804.758 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED26137B-817F-4112-8CE2-BFD1C240EC1B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83400 0.000161037 5.9504e-05 804.821 804.821 804.821 804.758 804.758 804.758 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B937C94F-365D-4AEF-94F5-AF3272C155E7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83500 0.000161037 5.95041e-05 804.821 804.821 804.821 804.758 804.758 804.758 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0DD53F99-E650-4303-9B17-2DB4B2BEB365
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83600 0.000161036 5.95041e-05 804.821 804.821 804.821 804.759 804.759 804.759 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6721296-4C1B-44B7-B1EA-0583290E00D3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83700 0.000161036 5.95042e-05 804.821 804.821 804.821 804.759 804.759 804.759 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 966B103B-AE26-4D5D-91BE-CFBC00D32E16
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83800 0.000161035 5.95043e-05 804.821 804.821 804.821 804.759 804.759 804.759 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7F51856E-DACE-4CCD-B45A-FAAD8B4A8321
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
83900 0.000161035 5.95043e-05 804.821 804.821 804.821 804.759 804.759 804.759 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 330265DF-6388-4FA8-9293-66187A6AA0C2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84000 0.000161035 5.95044e-05 804.821 804.821 804.821 804.76 804.76 804.76 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE318474-CE8E-4418-8846-D46CADB85E76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84100 0.000161034 5.95045e-05 804.822 804.822 804.822 804.76 804.76 804.76 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 79E9F74B-E787-4604-92AB-5F4AD7306950
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84200 0.000161034 5.95045e-05 804.822 804.822 804.822 804.76 804.76 804.76 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59D5B1C9-971A-4D9C-9AC2-DAA74BB6FE83
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84300 0.000161033 5.95046e-05 804.822 804.822 804.822 804.76 804.76 804.76 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3224E581-A06A-427D-B438-8F9714BC5869
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84400 0.000161033 5.95047e-05 804.822 804.822 804.822 804.76 804.76 804.76 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F799CB3F-E554-4503-920A-8AD4C2CB4BCA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84500 0.000161032 5.95047e-05 804.822 804.822 804.822 804.761 804.761 804.761 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 892169CE-7E65-43B9-917A-E90792EFA6FD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84600 0.000161032 5.95048e-05 804.822 804.822 804.822 804.761 804.761 804.761 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F1CA496-DE83-4F77-8D1B-166854692250
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84700 0.000161031 5.95049e-05 804.822 804.822 804.822 804.761 804.761 804.761 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 35D6A5D0-49DC-47D5-88F0-7C494D1EB936
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84800 0.000161031 5.95049e-05 804.822 804.822 804.822 804.761 804.761 804.761 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 468A52A4-E09F-4179-A62A-2B27556DDDDA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
84900 0.00016103 5.9505e-05 804.823 804.823 804.823 804.761 804.761 804.761 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2DD34354-FC5A-44D4-BF9C-8017023475E9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85000 0.00016103 5.95051e-05 804.823 804.823 804.823 804.762 804.762 804.762 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 65FEF405-0A83-4E1B-95E8-0721F2B21890
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85100 0.000161029 5.95051e-05 804.823 804.823 804.823 804.762 804.762 804.762 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7C92C5C7-A276-4E8C-9473-2F25BC7DA27E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85200 0.000161029 5.95052e-05 804.823 804.823 804.823 804.762 804.762 804.762 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4670ACBE-9C30-43FE-AE1D-CBB24308D0AD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85300 0.000161028 5.95053e-05 804.823 804.823 804.823 804.762 804.762 804.762 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E149CBF-0544-477C-934C-8768EE62FF10
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85400 0.000161028 5.95053e-05 804.823 804.823 804.823 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D48E0C09-A64A-456D-A6D1-31B32A66B569
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85500 0.000161027 5.95054e-05 804.823 804.823 804.823 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82BE98C4-CF1A-41EE-B827-24462AD3E68D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85600 0.000161027 5.95055e-05 804.824 804.824 804.824 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C4AF5B83-3D22-4D12-A140-79B4E92FF6A1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85700 0.000161026 5.95055e-05 804.824 804.824 804.824 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E2F3256C-CB96-43D4-8D17-6188A1DCB126
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85800 0.000161026 5.95056e-05 804.824 804.824 804.824 804.763 804.763 804.763 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6E96DE18-88F6-4BAA-805A-A847BBF65F00
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
85900 0.000161025 5.95057e-05 804.824 804.824 804.824 804.764 804.764 804.764 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0E4A1065-8155-4310-B0E6-1C8E8D3E4EE1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86000 0.000161025 5.95057e-05 804.824 804.824 804.824 804.764 804.764 804.764 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AB6F475-1E6F-4214-BE92-3733B03875BB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86100 0.000161024 5.95058e-05 804.824 804.824 804.824 804.764 804.764 804.764 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 001E8B9D-70DB-4FAB-BB15-81D3F2676F25
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86200 0.000161024 5.95059e-05 804.824 804.824 804.824 804.764 804.764 804.764 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FA53AA16-42FC-48DD-9504-010CD1C17C62
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86300 0.000161024 5.95059e-05 804.825 804.825 804.825 804.764 804.764 804.764 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 82C05606-4BE5-4E12-864F-803FC40352DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86400 0.000161023 5.9506e-05 804.825 804.825 804.825 804.765 804.765 804.765 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 17A7D73D-109C-468C-A7BC-EFD93C2C5423
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86500 0.000161023 5.95061e-05 804.825 804.825 804.825 804.765 804.765 804.765 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E4295950-40BE-48FE-9664-D839F7C94341
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86600 0.000161022 5.95061e-05 804.825 804.825 804.825 804.765 804.765 804.765 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0953B4C8-8881-4E9C-BF62-98F017C88283
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86700 0.000161022 5.95062e-05 804.825 804.825 804.825 804.765 804.765 804.765 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D28239AE-A16F-4B10-91B8-770362D3B341
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86800 0.000161021 5.95063e-05 804.825 804.825 804.825 804.765 804.765 804.765 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 847ABDED-8CB7-48B5-9B47-0CCCAB1B5697
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
86900 0.000161021 5.95063e-05 804.825 804.825 804.825 804.766 804.766 804.766 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF61FBAD-1A01-4458-9598-6392B0B8E1DB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87000 0.00016102 5.95064e-05 804.826 804.826 804.826 804.766 804.766 804.766 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C46C21DC-5CF1-42AB-B040-AEF2A7972C67
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87100 0.00016102 5.95065e-05 804.826 804.826 804.826 804.766 804.766 804.766 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 852C9AF1-F969-483A-B9FD-0D4B1B0F3657
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87200 0.000161019 5.95065e-05 804.826 804.826 804.826 804.766 804.766 804.766 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E8941C4-1378-4A69-98A3-A60F96276ECD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87300 0.000161019 5.95066e-05 804.826 804.826 804.826 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ED9FA67D-B6DF-4178-8598-BF458648680C
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87400 0.000161018 5.95067e-05 804.826 804.826 804.826 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2AA58E26-1B7F-4659-BC87-C6A85819633E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87500 0.000161018 5.95067e-05 804.826 804.826 804.826 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FB5EBF5D-55AA-46EB-A703-056B4306B00A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87600 0.000161018 5.95068e-05 804.826 804.826 804.826 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1916B67A-F57B-4CED-AB0E-3EB30F53AB09
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87700 0.000161017 5.95069e-05 804.826 804.826 804.826 804.767 804.767 804.767 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EAA4D1E3-544C-4718-9F56-DB796952E116
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87800 0.000161017 5.9507e-05 804.827 804.827 804.827 804.768 804.768 804.768 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBF2FF30-9E70-4A8A-AFAA-6F24AC8FD505
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
87900 0.000161016 5.9507e-05 804.827 804.827 804.827 804.768 804.768 804.768 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E9AC8C1-03C0-4201-B4D1-8AA7B5060920
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88000 0.000161016 5.95071e-05 804.827 804.827 804.827 804.768 804.768 804.768 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6776616D-685F-4D60-BCF6-9AB184773CE9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88100 0.000161015 5.95072e-05 804.827 804.827 804.827 804.768 804.768 804.768 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47079A6E-15DD-43D5-8916-BC06F8BBE14E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88200 0.000161015 5.95072e-05 804.827 804.827 804.827 804.768 804.768 804.768 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6F0028F-AA53-40AD-8879-C7873231713B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88300 0.000161014 5.95073e-05 804.827 804.827 804.827 804.769 804.769 804.769 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B21103DC-A75B-46F2-A9F1-B06D6430D699
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88400 0.000161014 5.95074e-05 804.827 804.827 804.827 804.769 804.769 804.769 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52917333-7EEA-4D23-A6FF-B3447911E3CE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88500 0.000161013 5.95074e-05 804.828 804.828 804.828 804.769 804.769 804.769 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 70BBBF05-6410-4F74-97D7-9AAD7197E1A4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88600 0.000161013 5.95075e-05 804.828 804.828 804.828 804.769 804.769 804.769 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D41B614-2CC1-484B-8086-877FC96BD883
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88700 0.000161013 5.95076e-05 804.828 804.828 804.828 804.769 804.769 804.769 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 742D4573-7636-4781-8B04-CBE4A84C5DEB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88800 0.000161012 5.95077e-05 804.828 804.828 804.828 804.77 804.77 804.77 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BEC1A28D-580B-4E5E-A32E-935A5EBA0DC8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
88900 0.000161012 5.95077e-05 804.828 804.828 804.828 804.77 804.77 804.77 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49AAC309-A056-4EA5-AD67-14E512C73BE2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89000 0.000161011 5.95078e-05 804.828 804.828 804.828 804.77 804.77 804.77 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2D107D12-08BA-4254-BDAD-9F1E5B3D85BC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89100 0.000161011 5.95079e-05 804.828 804.828 804.828 804.77 804.77 804.77 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6F2FCA19-C673-4B00-A4B6-FC6B704E9213
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89200 0.00016101 5.95079e-05 804.828 804.828 804.828 804.77 804.77 804.77 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 27CA3575-3DC2-47F2-B417-FFFC57BFD49D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89300 0.00016101 5.9508e-05 804.829 804.829 804.829 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09DB092A-2D58-423F-9A04-84030D48563E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89400 0.000161009 5.95081e-05 804.829 804.829 804.829 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9B5E7AE1-92A7-43E3-AED0-D26EC7D8477D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89500 0.000161009 5.95082e-05 804.829 804.829 804.829 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88C4FD88-517E-4252-A1FE-DD42D28C20D2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89600 0.000161009 5.95082e-05 804.829 804.829 804.829 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FDA7E338-5663-4475-AE92-DBD028CDC9B5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89700 0.000161008 5.95083e-05 804.829 804.829 804.829 804.771 804.771 804.771 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D80150D1-C5A0-43B6-9BBE-F01CF447FC76
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89800 0.000161008 5.95084e-05 804.829 804.829 804.829 804.772 804.772 804.772 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 282151BA-CEB8-44E8-9748-03BB2F6D1398
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
89900 0.000161007 5.95084e-05 804.829 804.829 804.829 804.772 804.772 804.772 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0A483D5-AF4F-4E14-BC99-7446147DBDBD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90000 0.000161007 5.95085e-05 804.83 804.83 804.83 804.772 804.772 804.772 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADCCB503-333C-407F-BE53-C00DB1299E39
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90100 0.000161006 5.95086e-05 804.83 804.83 804.83 804.772 804.772 804.772 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F23EA27-666A-4416-AFBD-F996E67D55B0
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90200 0.000161006 5.95087e-05 804.83 804.83 804.83 804.772 804.772 804.772 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F25B8A11-66FB-4FE7-A8C0-92CD6713CD5F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90300 0.000161006 5.95087e-05 804.83 804.83 804.83 804.773 804.773 804.773 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 819CA62E-62B0-4AAF-A3AF-EE5FDC5E36BA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90400 0.000161005 5.95088e-05 804.83 804.83 804.83 804.773 804.773 804.773 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E606E58-A147-4A5A-AD1A-70B4A17799EE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90500 0.000161005 5.95089e-05 804.83 804.83 804.83 804.773 804.773 804.773 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 143052FA-6E36-4B96-B933-E02AF0E1EB68
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90600 0.000161004 5.95089e-05 804.83 804.83 804.83 804.773 804.773 804.773 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F17AAFA-0BFF-4D4A-A72D-5B4D2BE0C613
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90700 0.000161004 5.9509e-05 804.83 804.83 804.83 804.773 804.773 804.773 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F68BF6FC-CC0A-4D59-A115-95A107098859
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90800 0.000161003 5.95091e-05 804.831 804.831 804.831 804.774 804.774 804.774 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 52ACA12F-A2FD-4C38-AF11-0E07DFB3031F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
90900 0.000161003 5.95092e-05 804.831 804.831 804.831 804.774 804.774 804.774 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A269694E-FC76-4928-A769-B0406180132D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91000 0.000161003 5.95092e-05 804.831 804.831 804.831 804.774 804.774 804.774 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D3093203-03C6-4128-A52A-F644DDC60D7D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91100 0.000161002 5.95093e-05 804.831 804.831 804.831 804.774 804.774 804.774 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AA5F9EE-EFA6-4C27-A0D2-F4503B244811
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91200 0.000161002 5.95094e-05 804.831 804.831 804.831 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0F1907ED-BCB0-4101-B222-3CA590BEAABE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91300 0.000161001 5.95095e-05 804.831 804.831 804.831 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6545A059-1DCC-4608-AEA3-6E09AA8F8D52
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91400 0.000161001 5.95095e-05 804.831 804.831 804.831 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 329C90F2-91C6-4665-81C6-39E29A217BF2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91500 0.000161 5.95096e-05 804.832 804.832 804.832 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 451FB32D-86BF-4F5A-827B-C7E50796A093
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91600 0.000161 5.95097e-05 804.832 804.832 804.832 804.775 804.775 804.775 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 91EE2A35-B744-4D44-8107-4626CCF366F7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91700 0.000161 5.95097e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8E6C06B5-0749-424A-88CE-519D5A1B9159
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91800 0.000160999 5.95098e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 61028B9C-CFF9-42AE-848F-FACF31362E38
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
91900 0.000160999 5.95099e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2CBEBAB0-0F81-401E-B438-AADD1C27F806
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92000 0.000160998 5.951e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 84BC3C9C-7320-4A52-B480-E10F38CECF66
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92100 0.000160998 5.951e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5D60A8A8-7002-45BD-A81B-D1B7EBE93C70
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92200 0.000160997 5.95101e-05 804.832 804.832 804.832 804.776 804.776 804.776 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5DDA90AA-3576-4B74-B564-3686751AF611
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92300 0.000160997 5.95102e-05 804.833 804.833 804.833 804.777 804.777 804.777 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC33212D-7614-46AF-8B47-8DCA8D3027A8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92400 0.000160997 5.95103e-05 804.833 804.833 804.833 804.777 804.777 804.777 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4E1C18F3-6E50-4EB6-B7AB-4C4335578171
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92500 0.000160996 5.95103e-05 804.833 804.833 804.833 804.777 804.777 804.777 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8962D84-7347-43AB-8473-9F97DA136622
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92600 0.000160996 5.95104e-05 804.833 804.833 804.833 804.777 804.777 804.777 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4043494-F913-4121-A52F-6B5F5CE70FBA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92700 0.000160995 5.95105e-05 804.833 804.833 804.833 804.777 804.777 804.777 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B166DF79-14FA-4A90-831B-B727A4DE39F6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92800 0.000160995 5.95106e-05 804.833 804.833 804.833 804.778 804.778 804.778 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2A0F929-1122-4E84-A383-6231EC20616F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
92900 0.000160995 5.95106e-05 804.833 804.833 804.833 804.778 804.778 804.778 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8DE2A456-B43E-424E-AD48-1B02F2C51C92
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93000 0.000160994 5.95107e-05 804.833 804.833 804.833 804.778 804.778 804.778 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 435682FE-E8B2-479B-A201-6C89F4546470
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93100 0.000160994 5.95108e-05 804.834 804.834 804.834 804.778 804.778 804.778 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42FFB544-7D06-47B7-A6C0-A5CA0D99206F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93200 0.000160993 5.95109e-05 804.834 804.834 804.834 804.778 804.778 804.778 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D2A7A03E-2A33-42D3-A326-822DE3E835C9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93300 0.000160993 5.95109e-05 804.834 804.834 804.834 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4ED2C1EA-6DFD-434F-9F0B-30AA39C056EB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93400 0.000160992 5.9511e-05 804.834 804.834 804.834 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FEB4D5AF-4EF6-425E-B062-9E9E71C00279
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93500 0.000160992 5.95111e-05 804.834 804.834 804.834 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72F5D28A-8BBC-4E27-9C80-4865495299C2
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93600 0.000160992 5.95112e-05 804.834 804.834 804.834 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 83AD41B0-F5C2-4EE0-ABCD-4043B29281C7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93700 0.000160991 5.95112e-05 804.834 804.834 804.834 804.779 804.779 804.779 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3808DEF4-EB13-4281-90EE-D1341464692A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93800 0.000160991 5.95113e-05 804.834 804.834 804.834 804.78 804.78 804.78 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3377A4A9-1955-4AC0-9229-53C50D589E58
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
93900 0.00016099 5.95114e-05 804.835 804.835 804.835 804.78 804.78 804.78 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 94210FBE-11D1-4417-8E2E-B7A42DC07D46
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94000 0.00016099 5.95115e-05 804.835 804.835 804.835 804.78 804.78 804.78 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4093959-7F29-405B-8215-043CFE7AB84E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94100 0.00016099 5.95115e-05 804.835 804.835 804.835 804.78 804.78 804.78 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9619D1C4-B4EC-4826-B659-28BA80AB85BB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94200 0.000160989 5.95116e-05 804.835 804.835 804.835 804.78 804.78 804.78 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F070F454-3E50-4132-AE36-27BF60BB96E4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94300 0.000160989 5.95117e-05 804.835 804.835 804.835 804.781 804.781 804.781 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49663253-5BBD-40BE-8405-A61E21C21E2E
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94400 0.000160988 5.95118e-05 804.835 804.835 804.835 804.781 804.781 804.781 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BB54A17-5BC4-4FAF-A441-8A29FDB5CD10
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94500 0.000160988 5.95118e-05 804.835 804.835 804.835 804.781 804.781 804.781 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 078EE0BF-CBA3-46D9-8492-1833C744830B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94600 0.000160988 5.95119e-05 804.836 804.836 804.836 804.781 804.781 804.781 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 819CC55F-A4DA-4F2F-8A39-BEB3B65F4AE1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94700 0.000160987 5.9512e-05 804.836 804.836 804.836 804.781 804.781 804.781 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE84D093-2581-4657-B72A-4CD924795696
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94800 0.000160987 5.95121e-05 804.836 804.836 804.836 804.782 804.782 804.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C1355EFD-F5A9-483E-BA00-16EA589BD9E6
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
94900 0.000160986 5.95122e-05 804.836 804.836 804.836 804.782 804.782 804.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7912C621-161E-4EFE-8C6D-20E1201E07B7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95000 0.000160986 5.95122e-05 804.836 804.836 804.836 804.782 804.782 804.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 89D2991C-43E0-4DA6-9F7D-4B1C39EEF645
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95100 0.000160986 5.95123e-05 804.836 804.836 804.836 804.782 804.782 804.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 18343700-2CAE-42CA-93BE-8DB8553757A9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95200 0.000160985 5.95124e-05 804.836 804.836 804.836 804.782 804.782 804.782 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D225BB9-594E-41DA-9D54-867C5CED8F11
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95300 0.000160985 5.95125e-05 804.836 804.836 804.836 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CFA63384-7FE4-4CB8-8BDE-F8AEA2DB7547
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95400 0.000160984 5.95125e-05 804.837 804.837 804.837 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1B156045-277A-40C8-8467-B0C0050624AE
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95500 0.000160984 5.95126e-05 804.837 804.837 804.837 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B207F7FE-8205-4198-AF8A-486328A8C81B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95600 0.000160984 5.95127e-05 804.837 804.837 804.837 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3BE35041-7AD1-4A48-8950-6C2DC332DB63
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95700 0.000160983 5.95128e-05 804.837 804.837 804.837 804.783 804.783 804.783 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C998D05-AAF9-4977-94C0-887099D0EE21
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95800 0.000160983 5.95128e-05 804.837 804.837 804.837 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AD47C182-187C-43B7-8083-8DC08BAA5775
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
95900 0.000160982 5.95129e-05 804.837 804.837 804.837 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A9A1CA6-3862-4D26-9BFC-79C81760581F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96000 0.000160982 5.9513e-05 804.837 804.837 804.837 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D8444EFA-F42E-437D-A615-E71F67851E31
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96100 0.000160982 5.95131e-05 804.837 804.837 804.837 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3F6EBC71-284A-47B2-9CB0-D24CF52E2FF1
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96200 0.000160981 5.95132e-05 804.838 804.838 804.838 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 388C564F-4CDA-4655-97CD-A1DB2A429B94
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96300 0.000160981 5.95132e-05 804.838 804.838 804.838 804.784 804.784 804.784 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C59C8315-97AF-4636-987A-4E8B1BE86AA9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96400 0.00016098 5.95133e-05 804.838 804.838 804.838 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38AEFAA8-0067-4ACB-9877-4541315A6CF3
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96500 0.00016098 5.95134e-05 804.838 804.838 804.838 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 036704F1-F0E4-4BF8-B472-2BE5EF28AF45
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96600 0.00016098 5.95135e-05 804.838 804.838 804.838 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42DE120B-F418-46FA-9D76-D58E3828A26A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96700 0.000160979 5.95135e-05 804.838 804.838 804.838 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9DC78702-0E25-4F49-B186-3477AAC49D80
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96800 0.000160979 5.95136e-05 804.838 804.838 804.838 804.785 804.785 804.785 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3965208-779E-4F65-88D9-8902135448DF
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
96900 0.000160979 5.95137e-05 804.838 804.838 804.838 804.786 804.786 804.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E860D1E2-1AB0-4D04-A1C9-93E9DD4620C7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97000 0.000160978 5.95138e-05 804.839 804.839 804.839 804.786 804.786 804.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFE2A72B-F641-4763-A035-A72F6ACD230F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97100 0.000160978 5.95139e-05 804.839 804.839 804.839 804.786 804.786 804.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FFDE6F81-A9F5-4860-9BF0-864FEE627563
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97200 0.000160977 5.95139e-05 804.839 804.839 804.839 804.786 804.786 804.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DC01342F-590E-4093-920B-60E353BD8A68
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97300 0.000160977 5.9514e-05 804.839 804.839 804.839 804.786 804.786 804.786 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF69A793-42E7-4F51-8C6D-1C2907EB345D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97400 0.000160977 5.95141e-05 804.839 804.839 804.839 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F659912-C12D-49F8-BDD8-A9B7644CA5B4
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97500 0.000160976 5.95142e-05 804.839 804.839 804.839 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3BE7D63-6300-495A-94DD-79D37D074ED9
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97600 0.000160976 5.95142e-05 804.839 804.839 804.839 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 34BA23D8-180A-4A2E-9839-8EA531F95C6D
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97700 0.000160975 5.95143e-05 804.839 804.839 804.839 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B1ABD1F4-970F-421B-882E-E4951C02BD5F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97800 0.000160975 5.95144e-05 804.84 804.84 804.84 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F5C64313-30CE-439F-9808-D09C35E78925
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
97900 0.000160975 5.95145e-05 804.84 804.84 804.84 804.787 804.787 804.787 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7BB9770D-7B1A-4ED3-B5DA-16C11778AF3A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98000 0.000160974 5.95146e-05 804.84 804.84 804.84 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 840E29CB-78C3-4F6E-83C4-D399D1DADCBD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98100 0.000160974 5.95146e-05 804.84 804.84 804.84 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C663AD8-DCE6-4627-9403-E70618444906
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98200 0.000160974 5.95147e-05 804.84 804.84 804.84 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9C2C541-2C76-4092-B536-B84208DD0D8B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98300 0.000160973 5.95148e-05 804.84 804.84 804.84 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7D91CE6-3EE0-4CF5-A60E-9C44C1EE39F8
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98400 0.000160973 5.95149e-05 804.84 804.84 804.84 804.788 804.788 804.788 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FCB78846-5DF8-4518-8446-937E0D078B6F
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98500 0.000160972 5.9515e-05 804.84 804.84 804.84 804.789 804.789 804.789 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 164D6E30-5E0B-46B1-85B1-AE5D2EF14053
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98600 0.000160972 5.9515e-05 804.841 804.841 804.841 804.789 804.789 804.789 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 72C1F53A-522B-460B-8628-E9F7924021CA
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98700 0.000160972 5.95151e-05 804.841 804.841 804.841 804.789 804.789 804.789 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6C297327-90EE-450C-A5A1-6A6E76FEA379
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98800 0.000160971 5.95152e-05 804.841 804.841 804.841 804.789 804.789 804.789 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 653C5EC4-99A3-477B-8839-49B223641FEB
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
98900 0.000160971 5.95153e-05 804.841 804.841 804.841 804.789 804.789 804.789 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 92B85B00-0F44-48F8-A262-793124893A74
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99000 0.000160971 5.95154e-05 804.841 804.841 804.841 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AF713541-E3DA-4193-ABC5-E2CAB11B429B
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99100 0.00016097 5.95154e-05 804.841 804.841 804.841 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C8137ADB-ACF6-41D1-8CDA-4425D18C4883
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99200 0.00016097 5.95155e-05 804.841 804.841 804.841 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A2568046-4596-462C-BABB-46EE2B6280F5
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99300 0.000160969 5.95156e-05 804.841 804.841 804.841 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 32353C6D-7B1B-42A4-B1F6-16F56ADF8AD7
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99400 0.000160969 5.95157e-05 804.842 804.842 804.842 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8EF002E1-2A98-463B-BAD6-8CFF8F5183DD
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99500 0.000160969 5.95158e-05 804.842 804.842 804.842 804.79 804.79 804.79 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 550B98A0-A52F-4E4B-AA5F-71477BC1DB4A
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99600 0.000160968 5.95158e-05 804.842 804.842 804.842 804.791 804.791 804.791 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A05B5ABA-2DAA-46C9-AC1E-AD88061BBF12
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99700 0.000160968 5.95159e-05 804.842 804.842 804.842 804.791 804.791 804.791 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0825FC37-9F8B-404F-A69E-4057CEADAB14
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99800 0.000160968 5.9516e-05 804.842 804.842 804.842 804.791 804.791 804.791 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1E847820-8AA7-408B-98B4-20DF1BDCFAAC
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
99900 0.000160967 5.95161e-05 804.842 804.842 804.842 804.791 804.791 804.791 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3E26BB9-16AF-4261-B0A0-DD94EBE0BF50
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36
100000 0.000160967 5.95162e-05 804.842 804.842 804.842 804.791 804.791 804.791 1.71686e+07 227807 
# Curr Run  UUID - B76FF97B-4241-4617-939F-A9CF54A11A36


==> data/EkinRadius.dat <==
# data for rho_R = 1, 10, 100, 1000, 1 -- surface tension theory 0.01 -- viscosity ratio 1
# Radius filler Ekin@rho_R=1 Ekin@rho_R=10 Ekin@rho_R=100 Ekin@rho_R=1000	

8 1 3.91143e-05 4.89155e-05 6.15705e-05 7.49087e-05
12 1 6.52188e-05 7.66035e-05 9.11898e-05 0.000105398
16 1 0.000101534 0.000108675 0.000121787 0.000134447
20 1 0.00014579 0.000141317 0.000151528 0.000166539

==> data/SJmodelMain.dat <==
0.20196781580820852 2.523036096460003
0.30224707461522016 2.299375579952436
0.400393210506479 2.1456333576518456
0.5007161103898825 2.043295033513261
0.6010390102732858 1.9409567093746762
0.7013698448978514 1.860676965666816
0.800621554724367 1.7804302833804644
0.9009563567195137 1.711179829887966

==> data/SJmodelSatellite.dat <==
0.20175490025369133 1.9311308549022375
0.3008796542216129 1.4979468857242986
0.4000401145247642 1.1640265284846185
0.5003021813925913 0.8925724210438153
0.6005708605447201 0.6395004639619488
0.699782896665425 0.44896087952197616
0.8000899270665044 0.30250539452194314
0.9004101820361871 0.19281421023978407



==> data/dropFrequencies.dat <==
R_D analytic fit error

47.515 0.00036775259613193 0.000365456360904873 0.624396741507516
24.675 0.00097980640336055 0.00098775166545181 0.810901221303464
19.485 0.00139464313983251 0.00142264466210348 2.00779120272534
13.305 0.0024666000680978 0.00259321080084663 5.13300613205895


==> data/dropFrequenciesCG1.dat <==
R_D analytic fit error error-in-fit(d) error-in-fit-percentage

11.645 0.0165610275206375 0.0146546714010702 11.51109807 0.001065 7.266
24.965 0.00533694061798653 0.00520402002023255 2.49057666682695 9.775e-06 0.1878
36.965 0.00297750591828268 0.0029682593318008 0.3105480471 5.557e-06 0.1872
48.95 0.00196063815579094 0.00195753386056604 0.1583308585 4.861e-06 0.2483

==> data/dropFrequenciesSC1.dat <==
R_D analytic fit error error-in-fit(d) error-in-fit-percentage

11.785 0.0161961011719682 0.0116668785992052 27.9648942956844 0.0003718 3.186
24.625 0.00525418595743356 0.0044426171220834 15.4461384108791 2.684e-05 0.6042
37.025 0.00293252778262117 0.00262400625853042 10.5206684117067 3.162e-06 0.1205
48.595 0.00210797969305 0.00194423508670227 7.7678455294227 2.315e-05 1.198

==> data/dropFrequenciesSC2.dat <==
R_D analytic fit error error-in-fit(d) error-in-fit-percentage

11.785 0.0161961011719682 0.0116668785992052 27.9648942956844 0.0003718 3.186
24.625 0.00525418595743356 0.0044426171220834 15.4461384108791 2.684e-05 0.8042
37.025 0.00293252778262117 0.00262400625853042 11.4806624137176 3.162e-06 0.1205
48.595 0.00210797969305 0.00139922365356288 32.3824224582642 2.815e-06 0.2037

==> data/dropRadius.dat <==
0 19
25 20.095
50 20.035
75 19.955
100 19.895
125 20.005
150 20.295
175 20.685
200 21.045
225 21.315
250 21.555
275 21.805
300 22.125
325 22.515
350 23.035
375 23.595
400 24.185
425 24.785
450 25.305
475 25.775
500 26.135
525 26.435
550 26.695
575 26.905
600 27.105
625 27.275
650 27.385
675 27.435
700 27.415
725 27.315
750 27.165
775 27.005
800 26.835
825 26.655
850 26.445
875 26.225
900 25.995
925 25.755
950 25.485
975 25.225
1000 25.005
1025 24.795
1050 24.615
1075 24.445
1100 24.285
1125 24.165
1150 24.055
1175 23.965
1200 23.895
1225 23.845
1250 23.815
1275 23.795
1300 23.805
1325 23.835
1350 23.885
1375 23.945
1400 24.015
1425 24.095
1450 24.175
1475 24.265
1500 24.365
1525 24.475
1550 24.605
1575 24.725
1600 24.835
1625 24.935
1650 25.025
1675 25.115
1700 25.195
1725 25.265
1750 25.345
1775 25.405
1800 25.455
1825 25.485
1850 25.515
1875 25.525
1900 25.515
1925 25.505
1950 25.495
1975 25.465
2000 25.425
2025 25.385
2050 25.335
2075 25.285
2100 25.235
2125 25.185
2150 25.135
2175 25.075
2200 25.025
2225 24.975
2250 24.935
2275 24.895
2300 24.855
2325 24.825
2350 24.795
2375 24.765
2400 24.745
2425 24.725
2450 24.715
2475 24.715
2500 24.715
2525 24.715
2550 24.725
2575 24.735
2600 24.755
2625 24.765
2650 24.785
2675 24.815
2700 24.835
2725 24.855
2750 24.885
2775 24.905
2800 24.935
2825 24.955
2850 24.975
2875 24.995
2900 25.015
2925 25.035
2950 25.045
2975 25.065
3000 25.075
3025 25.075
3050 25.085
3075 25.085
3100 25.085
3125 25.085
3150 25.085
3175 25.075
3200 25.075
3225 25.065
3250 25.055
3275 25.045
3300 25.035
3325 25.025
3350 25.015
3375 24.995
3400 24.985
3425 24.975
3450 24.965
3475 24.955
3500 24.945
3525 24.935
3550 24.935
3575 24.925
3600 24.925
3625 24.915
3650 24.915
3675 24.915
3700 24.915
3725 24.915
3750 24.915
3775 24.915
3800 24.915
3825 24.925
3850 24.925
3875 24.935
3900 24.935
3925 24.945
3950 24.945
3975 24.955
4000 24.955
4025 24.965
4050 24.965
4075 24.975
4100 24.975
4125 24.985
4150 24.985
4175 24.985
4200 24.995
4225 24.995
4250 24.995
4275 24.995
4300 24.995
4325 24.995
4350 24.995
4375 24.995
4400 24.995
4425 24.995
4450 24.985
4475 24.985
4500 24.985
4525 24.985
4550 24.975
4575 24.975
4600 24.975
4625 24.975
4650 24.965
4675 24.965
4700 24.965
4725 24.965
4750 24.965
4775 24.955
4800 24.955
4825 24.955
4850 24.955
4875 24.955
4900 24.955
4925 24.955
4950 24.955
4975 24.955
5000 24.955
5025 24.955
5050 24.955
5075 24.965
5100 24.965
5125 24.965
5150 24.965
5175 24.965
5200 24.965
5225 24.965
5250 0
5275 0
5300 0
5325 0
5350 0
5375 0
5400 0
5425 0
5450 0
5475 0
5500 0
5525 0
5550 0
5575 0
5600 0
5625 0
5650 0
5675 0
5700 0
5725 0
5750 0
5775 0
5800 0
5825 0
5850 0
5875 0
5900 0
5925 0
5950 0
5975 0
6000 0
6025 0
6050 0
6075 0
6100 0
6125 0
6150 0
6175 0
6200 0
6225 0
6250 0
6275 0
6300 0
6325 0
6350 0
6375 0
6400 0
6425 0
6450 0
6475 0
6500 0
6525 0
6550 0
6575 0
6600 0
6625 0
6650 0
6675 0
6700 0
6725 0
6750 0
6775 0
6800 0
6825 0
6850 0
6875 0
6900 0
6925 0
6950 0
6975 0
7000 0
7025 0
7050 0
7075 0
7100 0
7125 0
7150 0
7175 0
7200 0
7225 0
7250 0
7275 0
7300 0
7325 0
7350 0
7375 0
7400 0
7425 0
7450 0
7475 0
7500 0
7525 0
7550 0
7575 0
7600 0
7625 0
7650 0
7675 0
7700 0
7725 0
7750 0
7775 0
7800 0
7825 0
7850 0
7875 0
7900 0
7925 0
7950 0
7975 0
8000 0
8025 0
8050 0
8075 0
8100 0
8125 0
8150 0
8175 0
8200 0
8225 0
8250 0
8275 0
8300 0
8325 0
8350 0
8375 0
8400 0
8425 0
8450 0
8475 0
8500 0
8525 0
8550 0
8575 0
8600 0
8625 0
8650 0
8675 0
8700 0
8725 0
8750 0
8775 0
8800 0
8825 0
8850 0
8875 0
8900 0
8925 0
8950 0
8975 0
9000 0
9025 0
9050 0
9075 0
9100 0
9125 0
9150 0
9175 0
9200 0
9225 0
9250 0
9275 0
9300 0
9325 0
9350 0
9375 0
9400 0
9425 0
9450 0
9475 0
9500 0
9525 0
9550 0
9575 0
9600 0
9625 0
9650 0
9675 0
9700 0
9725 0
9750 0
9775 0
9800 0
9825 0
9850 0
9875 0
9900 0
9925 0
9950 0
9975 0
10000 0


==> data/dropRadiusCoalesce.dat <==
0 0.09
75 0.305
150 0.285
225 0.285
300 0.275
375 2.08
450 4.24
525 6.16
600 7.98
675 9.6
750 10.97
825 12.08
900 12.96
975 13.69
1050 14.29
1125 14.8
1200 15.21
1275 15.59
1350 15.92
1425 16.2
1500 16.46
1575 16.71
1650 16.92
1725 17.11
1800 17.27
1875 17.41
1950 17.53
2025 17.63
2100 17.72
2175 17.78
2250 17.83
2325 17.85
2400 17.86
2475 17.87
2550 17.87
2625 17.86
2700 17.84
2775 17.84
2850 17.82
2925 17.8
3000 17.78
3075 17.76
3150 17.74
3225 17.73
3300 17.71
3375 17.7
3450 17.68
3525 17.67
3600 17.66
3675 17.65
3750 17.65
3825 17.64
3900 17.64
3975 17.63
4050 17.63
4125 17.63
4200 17.63
4275 17.63
4350 17.63
4425 17.63
4500 17.63
4575 17.63
4650 17.63
4725 17.63
4800 17.63
4875 17.63
4950 17.63


==> data/dropRadiusCoalesceSC.dat <==
0 0
75 0
150 0
225 0
300 0
375 1.815
450 3.495
525 4.915
600 6.295
675 7.845
750 9.405
825 10.815
900 11.935
975 12.805
1050 13.475
1125 14.045
1200 14.545
1275 14.935
1350 15.265
1425 15.595
1500 15.875
1575 16.085
1650 16.295
1725 16.495
1800 16.685
1875 16.835
1950 16.945
2025 17.045
2100 17.115
2175 17.175
2250 17.205
2325 17.245
2400 17.245
2475 17.255
2550 17.245
2625 17.225
2700 17.205
2775 17.185
2850 17.155
2925 17.125
3000 17.095
3075 17.065
3150 17.045
3225 17.015
3300 16.995
3375 16.965
3450 16.945
3525 16.925
3600 16.905
3675 16.885
3750 16.865
3825 16.845
3900 16.835
3975 16.815
4050 16.795
4125 16.785
4200 16.775
4275 16.755
4350 16.745
4425 16.735
4500 16.715
4575 16.705
4650 16.695
4725 16.685
4800 16.665
4875 16.655
4950 16.645


==> data/dropRadiusSC.dat <==
0 22.595
25 14.815
50 11.75
75 20.745
100 20.755
125 20.725
150 21.725
175 22.325
200 22.205
225 22.375
250 22.605
275 22.665
300 22.995
325 23.255
350 23.605
375 23.995
400 16.58
425 24.755
450 25.075
475 25.575
500 25.885
525 26.425
550 26.595
575 26.735
600 26.985
625 27.395
650 27.555
675 27.585
700 27.615
725 27.665
750 27.695
775 27.675
800 27.615
825 27.565
850 27.535
875 27.415
900 27.065
925 26.835
950 26.695
975 26.595
1000 26.495
1025 26.035
1050 25.785
1075 25.655
1100 25.555
1125 25.325
1150 24.965
1175 24.785
1200 24.685
1225 24.605
1250 24.525
1275 24.295
1300 24.125
1325 24.025
1350 23.935
1375 23.845
1400 23.795
1425 23.775
1450 23.785
1475 23.775
1500 23.765
1525 23.775
1550 23.825
1575 23.875
1600 23.915
1625 23.975
1650 24.065
1675 24.215
1700 24.375
1725 24.505
1750 24.545
1775 24.585
1800 24.645
1825 24.695
1850 24.745
1875 24.805
1900 24.875
1925 24.955
1950 25.025
1975 25.085
2000 25.155
2025 25.225
2050 25.275
2075 25.295
2100 25.315
2125 25.335
2150 25.335
2175 25.315
2200 25.275
2225 25.225
2250 25.195
2275 25.145
2300 25.085
2325 25.015
2350 24.965
2375 24.925
2400 24.875
2425 24.825
2450 24.785
2475 24.745
2500 24.715
2525 24.685
2550 24.655
2575 24.635
2600 24.615
2625 24.595
2650 24.585
2675 24.565
2700 24.555
2725 24.555
2750 24.545
2775 24.545
2800 24.535
2825 24.535
2850 24.535
2875 24.545
2900 24.545
2925 24.545
2950 24.555
2975 24.565
3000 24.565
3025 24.575
3050 24.585
3075 24.595
3100 24.605
3125 24.615
3150 24.625
3175 24.635
3200 24.645
3225 24.655
3250 24.665
3275 24.675
3300 24.685
3325 24.695
3350 24.695
3375 24.705
3400 24.705
3425 24.715
3450 24.715
3475 24.715
3500 24.715
3525 24.715
3550 24.715
3575 24.705
3600 24.705
3625 24.695
3650 24.695
3675 24.685
3700 24.685
3725 24.675
3750 24.665
3775 24.665
3800 24.655
3825 24.645
3850 24.645
3875 24.635
3900 24.635
3925 24.625
3950 24.625
3975 24.625
4000 24.615
4025 24.615
4050 24.615
4075 24.605
4100 24.605
4125 24.605
4150 24.605
4175 24.605
4200 24.605
4225 24.605
4250 24.605
4275 24.605
4300 24.605
4325 24.615
4350 24.615
4375 24.615
4400 24.615
4425 24.615
4450 24.625
4475 24.625
4500 24.625
4525 24.625
4550 24.635
4575 24.635
4600 24.635
4625 24.635
4650 24.635
4675 24.635
4700 24.645
4725 24.645
4750 24.645
4775 24.645
4800 24.645
4825 24.645
4850 24.645
4875 24.645
4900 24.645
4925 24.645
4950 24.645
4975 24.645
5000 24.645
5025 24.635
5050 24.635
5075 24.635
5100 24.635
5125 24.635
5150 24.635
5175 24.635
5200 24.625
5225 24.625
5250 24.625
5275 24.625
5300 24.625
5325 24.625
5350 24.625
5375 24.625
5400 24.625
5425 24.625
5450 24.625
5475 24.625
5500 24.625
5525 24.625
5550 24.625
5575 24.625
5600 24.625
5625 24.625
5650 24.625
5675 24.625
5700 24.625
5725 24.625
5750 24.625
5775 24.625
5800 24.625
5825 24.625
5850 24.625
5875 24.625
5900 24.625
5925 24.625
5950 24.625
5975 24.625
6000 24.625
6025 24.625
6050 24.625
6075 24.625
6100 24.625
6125 24.635
6150 24.635
6175 24.635
6200 24.635
6225 24.625
6250 24.625
6275 24.625
6300 24.625
6325 24.625
6350 24.625
6375 24.625


==> data/droplets_volume.dat <==
250 1 74072 0 74072
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A77938DA-CE7B-430D-A3DE-64959EBC5100
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
500 2 24644.5 607252806.25 49287 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D23D17D-B81B-446C-AC09-DE2EC4585EFB
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
750 2 16954 273670849 33497 411
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D47A7CC3-3A48-4497-9B18-DF7B60CF071D
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
1000 5 6688.8000000000001819 72977388.560000017285 5 20582 7 12844 6
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D37105B8-FF58-47AC-A258-BEDA246FB64B
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
1250 8 3366.375 20929182.234375 100 2 12633 6992 7042 95 61 6
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E27047A6-35F1-4B49-AD8A-26C9513E5003
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
1500 8 3359.5 21489068.5 6244 6370 1 13504 364 8 1 384
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 592B3F6A-4015-4F15-8152-F524D7108378
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
1750 26 510.61538461538464162 1475693.7751479286235 339 165 4582 4543 12 54 2 3 1280 84 2 3 7 5 8 4 1174 5 28 21 69 14 52 389 429 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 922FC434-3051-4F76-B9F2-644577C93123
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
2000 30 287.46666666666664014 358335.84888888878049 1 3 110 59 126 169 3 68 4 1 1879 1433 22 1911 14 2 422 1901 47 1 3 1 4 361 3 13 1 56 3 3
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 49098E81-4249-415B-88B1-7E39740983BC
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
2250 36 121.6666666666666714 42635.111111111109494 625 7 10 7 6 1 106 86 147 16 17 60 4 88 3 8 687 329 38 167 178 37 608 1 2 7 6 15 423 658 6 6 4 2 5 10
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C4033A9-71B8-4D65-8ED3-17B58F58D230
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
2500 34 216.79411764705881183 167865.7517301038024 23 143 273 13 66 10 1 7 196 160 740 46 328 1 1 1017 66 3 190 5 1 23 9 1 13 1761 23 1185 945 1 12 10 96 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2C60F5AA-2A4B-4663-9887-4D03566D67CE
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
2750 36 45.972222222222221433 8122.3047839506180026 16 1 16 15 1 5 104 186 1 7 2 3 15 3 41 128 1 1 12 14 18 11 42 351 14 49 1 145 6 391 6 3 40 2 2 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ADD2499F-105D-4C63-907C-FA2D79338D60
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
3000 33 18.242424242424242209 907.82001836547283347 5 8 2 43 2 2 2 2 1 6 2 3 4 7 8 2 40 30 9 10 3 36 132 63 2 1 109 33 1 19 3 7 5
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 084D849A-7D4D-4317-A50E-FE88639CE567
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
3250 33 24.333333333333332149 1563.1313131313136182 17 2 2 17 24 2 7 30 3 9 6 6 2 5 133 16 16 11 7 98 2 20 150 5 128 23 9 4 3 22 20 3 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE7FAD64-EFF7-4198-A3C3-C8D102062E30
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
3500 41 124.82926829268292579 147494.97085068415618 29 9 12 8 11 5 4 20 1 5 18 9 11 1642 1 18 1680 3 2 7 18 1003 393 1 1 31 29 3 3 19 5 13 1 4 1 11 24 16 24 10 13
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C02232A0-0006-419F-861B-9B1D869FA877
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
3750 52 101.15384615384616041 104870.89940828394901 1 1192 23 1 1413 1560 175 41 59 2 6 2 5 6 73 1 5 2 4 2 19 137 2 6 2 5 8 8 4 12 44 1 2 6 2 1 8 5 2 29 260 1 27 7 3 1 17 2 18 2 28 18
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A7B00157-0F81-410E-97B1-73881340141D
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
4000 44 56.477272727272726627 10770.79493801652643 16 6 15 2 141 8 8 18 1 5 445 15 221 1 13 1 323 1 22 45 46 9 72 40 45 33 1 2 42 432 63 11 3 6 27 15 1 50 8 122 126 19 1 4
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3713C6F-0CDE-4412-863D-FD9DC8732C51
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
4250 42 53.619047619047620401 8820.3310657596412057 76 19 82 4 77 40 210 3 3 369 29 1 27 4 428 11 50 29 3 25 22 201 25 27 205 2 4 2 29 10 117 1 10 11 5 1 22 10 42 11 4 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3C4FC471-6697-4686-A5A4-40B5F28AB00B
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
4500 40 28.050000000000000711 2642.9474999999997635 65 42 7 1 4 22 41 11 67 12 165 289 1 37 60 28 1 20 2 5 7 7 11 2 1 10 3 64 7 30 35 4 4 3 4 10 16 1 13 10
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3648ABF-E12B-46D8-88B4-2E8E859567BA
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
4750 38 43.368421052631582313 21792.811634349029191 892 4 51 6 54 4 1 8 3 11 2 5 1 300 19 1 27 10 1 1 35 27 4 5 2 8 54 6 1 14 1 1 12 31 12 14 16 4
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACDAA644-86BE-4E7C-AD3E-AFBFE3E9EFCF
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
5000 46 20.739130434782609314 1579.8015122873348446 10 1 2 6 84 48 6 47 1 16 6 4 13 38 11 15 1 2 1 15 6 6 5 16 2 1 12 9 1 39 250 89 20 10 18 4 4 43 3 2 5 22 2 49 2 7
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4210C0E9-3A84-4460-BCCB-64D4C3B84CDB
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
5250 60 97.783333333333331439 130744.90305555552186 1 48 15 11 18 1 4 5 30 18 15 8 6 72 52 7 1925 4 20 7 2 34 15 9 21 1501 1 7 55 2 6 11 1 1 1 4 2 121 11 1555 2 5 7 6 51 3 1 54 1 9 1 2 47 6 5 7 1 28 1 3
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9C4347DE-E167-47D3-85BB-4E09164768C3
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
5500 82 105.01219512195122263 169913.15838786432869 2117 2 1 33 2592 11 1849 2 83 2 56 7 144 1 1 7 9 10 1 78 11 9 1 8 24 1 1 126 2 21 3 24 19 11 11 10 136 1 1 1 22 5 19 6 2 36 57 281 25 4 24 49 176 27 3 7 6 24 13 2 6 8 106 6 1 49 4 9 3 4 52 2 14 25 12 4 2 14 3 67 1 4
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E1E2220-E554-4C06-B000-3607085FBA83
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
5750 114 99.149122807017548098 163213.8461834412301 136 2189 49 23 2 3 67 2370 2976 4 4 170 32 3 205 85 10 6 2 3 50 25 36 51 3 4 6 2 66 4 55 6 6 234 1 2 1 1 56 1 122 11 39 28 14 3 29 3 158 3 9 1 3 16 8 119 8 2 20 2 10 31 106 5 63 4 31 291 15 3 7 1 1 13 3 10 32 1 2 3 103 43 1 57 8 1 137 43 8 1 247 17 12 29 4 53 6 2 37 5 2 18 36 8 3 3 9 62 3 112 19 4 24 7
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F863441-AEC9-4F69-8685-D1E3D573E0AA
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
6000 134 104.34328358208955478 173548.76275339737185 8 2598 101 147 5 33 10 2612 7 3197 2 25 7 374 46 13 3 244 36 1 100 1 5 3 16 43 5 6 2 45 18 41 6 11 74 43 4 6 84 23 60 90 275 11 1 1 37 2 1 30 123 3 9 78 36 6 40 4 5 12 165 7 8 2 37 8 151 1 1 2 14 147 2 2 18 116 89 113 1 6 120 1 35 1 296 10 1 29 3 38 52 10 45 4 222 34 77 62 19 10 1 466 7 1 21 44 72 9 6 1 26 8 6 14 1 4 7 5 8 20 14 54 68 1 17 134 1 51 24 13 62 4 23 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 11D27C45-3292-4526-B619-E881B5CFF438
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
6250 143 113.68531468531467965 188288.17370042542461 297 3 2 133 301 102 57 5 87 4 2739 11 3429 64 8 81 13 264 10 2 4 44 2 49 51 7 8 6 12 36 71 4 7 2848 15 42 97 7 3 62 83 81 37 1 282 109 5 14 11 5 1 111 42 1 4 39 103 16 8 6 23 4 3 17 172 1 14 27 4 2 12 73 153 9 613 12 2 4 125 171 17 24 2 117 125 25 2 2 136 36 25 16 66 2 56 46 96 4 324 9 67 2 1 75 49 442 3 63 42 12 23 8 42 12 11 1 36 43 8 5 1 2 32 8 33 1 1 25 6 12 2 117 69 2 35 123 13 89 6 21 68 119 10
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3DB32791-7674-4584-8136-8EE5CB949375
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
6500 150 119.70000000000000284 193464.26333333330695 39 322 1 7 1 1 175 2 62 12 480 83 6 2820 3482 25 75 90 45 11 287 14 2 6 44 9 47 60 6 20 5 9 66 15 84 7 1 3030 13 49 116 8 9 8 90 94 84 42 10 284 111 124 3 7 16 12 147 14 2 50 3 107 7 32 5 66 30 15 170 16 5 33 1 12 2 81 2 13 750 157 9 11 3 2 1 118 18 54 182 3 26 126 8 135 26 153 1 3 5 75 30 60 157 51 5 322 9 12 34 1 74 460 61 3 65 65 10 1 32 7 14 48 11 38 72 3 14 52 6 75 1 123 8 1 71 13 13 21 152 1 82 2 73 1 8 107 105 133 21 17
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 423B43CD-8085-47E1-A3C4-C33EA4FA6D22
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
6750 150 125.92666666666666231 199772.40128888894105 3117 35 347 18 12 16 2 8 14 7 74 578 73 4 2863 3491 34 45 17 93 292 16 4 2 290 47 50 10 56 4 24 10 74 4 16 90 8 5 4 15 116 7 50 7 92 84 44 109 8 204 109 135 12 4 163 15 17 2 16 95 2 113 11 7 38 72 35 17 2 15 170 4 34 12 1 13 1 77 4 84 816 11 164 12 9 4 121 2 1 50 190 3 25 128 12 143 30 155 6 1 72 30 63 153 180 4 44 318 19 11 14 54 112 1 79 470 71 5 9 88 68 45 14 47 101 44 38 14 57 19 5 150 120 2 74 8 13 23 6 87 1 79 1 1 12 123 1 144 20 22
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DE38E524-3FE7-4617-BA08-A2295B485942
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
7000 151 130.20529801324502728 204727.73930967948399 3147 29 37 13 1 347 51 11 2 15 12 60 71 641 1 95 1 2894 42 3554 892 34 49 19 94 298 16 8 4 294 43 53 9 22 4 78 11 4 105 16 4 4 11 14 128 10 51 7 90 85 41 12 110 215 139 21 115 3 177 17 16 114 17 2 9 8 117 39 74 32 15 2 15 4 173 15 36 2 14 2 79 15 22 95 10 158 10 10 2 125 2 50 10 1 192 1 3 27 132 15 76 144 6 29 159 83 30 65 159 5 179 45 347 17 8 56 114 1 472 73 20 10 67 44 11 111 49 50 34 189 51 3 42 154 2 74 8 12 7 1 92 78 1 12 2 11 154 160 21 100 27
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E5EDB87-0340-4639-9BD7-9130C3C5AB54
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
7250 153 131.75163398692811256 203664.21282412740402 1 3174 30 35 1 16 362 79 12 1 15 53 15 74 10 115 658 1 2893 52 3543 960 48 15 97 305 5 5 16 2 291 44 56 8 25 7 80 4 102 18 6 4 9 14 136 12 50 8 91 92 45 11 114 210 21 143 114 185 3 17 17 119 17 3 8 123 40 75 33 2 17 4 13 171 16 32 2 13 1 17 81 24 110 11 38 156 11 8 2 128 58 8 2 1 197 3 25 14 134 79 142 5 29 156 87 35 158 5 180 49 16 343 10 63 114 1 477 76 24 1 126 8 68 47 1 13 114 49 49 36 253 48 4 51 159 3 78 13 7 70 6 1 97 77 1 9 2 36 223 159 21 27 5
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A4D39D-CDBB-4F5D-9B58-0EAEBE23054F
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
7500 156 131.59615384615383959 202650.07408777115052 32 158 3185 1 3 3 36 19 362 88 12 12 3 14 53 8 1 4 74 8 2 125 1 2911 657 52 3564 1007 54 17 312 97 4 18 2 5 291 43 57 8 23 5 77 3 109 15 6 4 10 53 13 138 12 8 93 11 87 41 108 214 20 143 186 113 15 3 17 124 15 2 46 123 42 82 36 1 14 17 3 178 16 35 2 14 2 18 82 25 10 111 39 167 11 12 133 1 60 1 1 193 3 26 14 87 135 6 154 31 85 29 161 3 185 50 17 341 73 8 112 2 478 75 24 8 70 11 120 50 52 39 11 54 300 4 53 146 2 84 12 8 69 7 2 94 85 2 9 5 45 160 266 22 149 32 5 8
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BC03C6F0-6122-4877-8D0A-412239B45C7D
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
7750 155 134.27741935483871316 206533.05207075955695 33 162 3194 5 8 36 15 91 45 13 14 58 54 14 3 1 9 77 2 2934 1 129 55 3592 1023 16 57 313 101 6 20 3 6 305 42 10 23 2 4 79 2 105 18 5 5 13 52 16 134 12 6 94 11 363 86 42 116 209 23 141 185 113 13 2 667 18 121 16 3 50 123 40 79 34 2 14 16 4 174 16 33 1 14 2 16 79 26 12 119 35 168 12 8 131 2 59 2 1 197 2 14 25 90 132 5 150 30 89 27 4 173 176 51 18 346 126 12 115 1 481 74 26 73 8 1 123 14 54 49 35 8 51 323 6 49 154 86 2 10 7 73 8 92 86 2 10 3 48 162 274 22 150 32 6 10
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B44D004C-9334-4543-ADC6-2EAD3AF8671E
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
8000 153 136.90849673202615122 211464.37071211927105 34 174 3218 4 1 9 34 18 86 44 12 61 15 56 15 4 8 81 2946 1 1 53 3613 1029 12 19 51 314 98 5 18 4 4 298 42 22 10 2 6 83 4 108 14 6 4 12 54 13 134 14 6 96 11 92 42 359 215 115 23 147 187 110 16 2 125 672 14 123 16 3 45 124 42 86 34 1 16 15 4 14 176 38 2 14 17 2 81 23 74 117 40 172 10 8 131 1 58 1 12 197 3 12 27 84 138 5 155 28 29 85 2 172 174 50 17 348 168 118 77 484 26 70 7 124 12 55 49 37 13 316 56 52 4 145 84 2 12 6 6 1 92 85 2 8 5 49 156 280 22 153 29 5 11
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7AD235AD-1D12-4BED-A618-ED418953E887
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
8250 152 138.84210526315789025 213785.00138504154165 35 173 3229 6 8 35 17 92 45 9 64 16 52 13 2 9 83 2962 1 1 53 3611 1045 13 122 20 52 312 97 6 19 3 307 5 45 24 10 4 77 3 4 111 16 8 6 11 58 7 136 8 95 43 96 354 211 113 22 147 190 111 17 1 129 662 18 120 15 3 49 130 45 85 36 2 15 4 8 178 15 40 2 14 16 2 83 23 74 42 169 8 9 130 1 64 2 12 201 2 16 86 25 137 8 154 27 31 84 1 178 177 48 16 341 180 118 488 76 27 81 8 123 14 39 58 52 12 332 49 54 7 156 85 1 13 6 13 13 5 1 93 87 2 12 4 49 161 20 280 155 31 6 11
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 490A4182-D8AE-4FD6-882F-B76CA95C09C2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
8500 155 136.78709677419354307 211551.21273673218093 36 171 3226 8 1 8 36 17 90 46 15 70 16 54 17 3 1 7 80 2968 1 58 3639 1042 11 122 19 56 327 101 6 19 6 2 306 40 20 8 2 4 82 4 117 7 16 3 14 52 6 130 10 95 36 95 367 218 113 22 198 148 114 13 1 134 677 14 119 14 2 48 125 42 86 35 1 4 14 14 15 181 41 1 12 17 2 86 25 71 5 44 173 8 9 132 1 60 11 1 1 204 2 15 87 27 137 6 151 31 34 86 2 188 186 50 18 345 182 117 73 491 29 69 8 129 1 16 61 39 49 11 327 53 50 158 4 84 1 10 7 16 13 1 87 88 2 11 3 47 159 22 273 150 32 4 11
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AFDF397C-582D-42F1-9FE6-0422147D4211
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
8750 152 139.875 216339.38569078946603 171 3242 4 1 9 39 17 97 44 15 67 15 53 14 1 85 8 2973 1 3638 59 1056 10 124 15 52 331 101 5 18 4 303 7 39 21 10 2 4 77 4 2 119 7 15 4 8 56 7 11 96 36 96 369 217 112 23 198 153 112 10 1 134 13 675 124 13 2 48 46 86 32 1 6 16 15 14 182 2 39 11 15 84 23 80 6 41 174 10 8 129 55 12 1 1 206 2 12 91 29 142 6 152 34 135 35 28 87 2 186 184 48 16 354 187 112 78 481 26 76 7 119 1 16 56 39 49 11 333 49 57 154 4 88 1 12 5 15 13 2 89 88 12 4 48 158 24 277 162 33 11 4 125
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B57A255-27F9-4BA5-BA8D-664AE9A7E230
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
9000 151 141.22516556291390089 219141.37976404538495 171 6 10 33 19 96 48 14 74 17 53 15 1 83 7 2989 2 3649 57 1059 12 122 16 58 332 103 4 21 2 308 4 41 22 8 2 2 78 4 3 119 6 15 11 5 3249 60 5 12 95 40 100 369 207 115 22 196 157 113 14 133 683 16 123 14 47 45 87 32 1 14 4 14 14 182 40 2 14 15 2 84 25 72 5 41 176 10 9 131 58 9 2 1 201 15 2 84 32 140 6 158 31 139 33 28 85 2 183 180 48 14 185 354 114 77 492 29 67 8 118 1 14 57 38 49 12 321 51 54 158 4 88 2 11 7 18 12 2 90 89 1 12 4 48 162 21 284 158 31 126 12 3
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BEA9C07-C025-43BA-976B-AADFBC170D1D
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
9250 150 142.82666666666665378 222108.4099555555149 173 7 9 34 17 98 50 14 76 17 57 15 1 89 7 2984 2 3672 58 1057 14 129 332 103 5 22 304 2 4 43 20 8 4 2 78 2 3 122 4 16 8 3 3264 64 10 95 37 94 373 220 113 23 200 158 110 13 1 132 691 15 131 13 48 45 86 31 4 13 14 10 186 39 1 14 16 81 2 24 70 5 41 173 10 10 133 61 9 2 204 14 88 2 32 138 6 160 29 130 37 27 85 1 186 178 46 17 193 354 116 76 496 28 73 7 55 16 118 1 14 63 38 47 11 332 51 52 157 2 89 1 10 8 10 16 6 2 86 93 1 14 2 50 163 25 285 162 30 127 12 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 04513FD0-024F-4791-89C1-9CF5929E9FE9
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
9500 150 143.56666666666666288 223174.27222222217824 173 6 10 40 17 99 50 14 72 18 58 15 1 82 7 2990 2 58 3681 1068 13 129 108 337 4 4 19 312 5 44 20 8 4 2 81 4 2 124 6 17 10 3 3269 64 8 95 35 101 379 217 112 23 205 162 107 13 142 1 698 16 132 13 52 48 88 29 4 14 14 12 180 2 41 13 14 85 2 24 74 8 43 170 10 9 131 61 11 1 203 15 91 2 28 143 5 158 134 27 36 26 87 1 186 180 45 16 187 354 117 78 496 29 70 6 58 14 121 1 14 59 39 12 47 333 49 53 155 2 91 10 1 6 13 13 6 90 2 94 2 13 4 49 164 26 292 161 32 126 12 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1BAF8562-2C58-4D31-A034-D9AC4A8F0212
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
9750 149 144.79194630872484595 225837.38624386320589 172 5 10 37 17 97 50 72 14 17 57 17 1 85 3006 8 2 61 3687 1074 12 132 340 100 6 20 315 2 4 45 20 8 3 2 5 85 2 126 5 17 11 4 3276 62 11 100 36 97 377 210 113 24 207 162 111 14 142 127 701 16 13 50 44 85 31 3 15 14 11 185 2 41 13 11 84 2 25 70 6 46 172 8 9 136 61 10 1 205 91 16 2 26 141 6 153 136 28 39 28 86 1 185 188 46 18 192 357 114 78 492 28 69 7 57 11 118 1 15 63 39 11 46 334 49 53 153 2 92 9 1 5 14 12 6 2 92 93 1 15 4 49 162 22 293 157 32 127 13 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 933DCF14-2A92-4C3A-B252-96C515D36E32
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
10000 149 145.04697986577181723 227761.72262510706787 179 5 10 36 18 95 47 71 14 17 55 17 1 88 3027 8 1 64 3706 1082 133 12 341 108 4 20 312 2 4 43 21 8 3 2 86 4 1 124 6 16 11 4 3281 64 8 98 99 33 378 210 114 24 202 159 109 12 138 128 688 12 15 50 48 86 31 4 12 14 14 184 2 43 12 15 84 2 26 68 4 48 172 8 9 141 57 10 1 209 15 89 2 27 140 6 154 142 27 41 26 86 1 189 187 47 16 189 360 114 82 485 29 68 7 55 14 124 1 15 57 39 8 47 330 49 58 159 2 90 9 1 13 14 4 6 2 89 93 1 12 2 49 161 22 291 162 31 127 12 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 15B59EBF-2394-43F0-A97C-0488EB98AD62
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
10250 147 147.92517006802719948 232407.96038687604596 180 6 9 38 16 98 48 71 14 16 57 16 1 85 3041 7 1 3720 60 1101 13 136 346 101 5 2 20 313 6 43 21 8 2 2 84 4 1 125 5 15 10 4 3289 66 8 94 98 36 380 214 113 25 201 159 112 11 137 689 11 129 15 51 50 91 30 4 10 13 15 183 4 44 12 16 84 1 24 70 5 48 175 10 8 143 62 11 1 213 17 90 2 27 141 6 153 139 29 39 26 85 194 187 48 15 190 358 116 82 490 30 67 8 58 14 127 1 16 62 40 10 48 331 51 57 161 2 93 8 14 17 4 7 2 90 98 1 9 2 50 164 23 293 163 32 130 10 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F1B9A811-C4F3-4E15-B7EE-115DDC2A083E
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
10500 146 149.3424657534246478 234084.63614186501945 185 7 9 39 18 102 49 74 14 17 57 16 84 3046 2 6 3716 58 1098 13 137 105 355 5 2 22 314 7 44 21 3 9 2 83 4 1 123 4 16 11 6 3292 63 9 97 95 36 384 214 116 24 207 162 115 11 135 702 11 125 15 50 53 85 29 5 8 12 186 14 4 46 12 16 84 1 24 71 5 48 174 10 8 137 61 10 1 212 90 17 2 26 144 6 158 140 41 30 25 88 194 184 47 16 188 360 117 81 490 32 65 6 58 13 122 1 16 65 39 12 45 334 51 55 161 2 96 8 11 17 4 8 2 94 95 1 8 2 52 163 23 293 161 32 140 8 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2FEEEC2C-6BCF-4D80-A142-CF5CADD7F9A6
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
10750 145 150.59310344827585482 235855.82753864434198 182 7 38 10 18 106 49 74 14 16 55 16 90 3040 2 5 3718 58 1099 15 140 109 359 5 319 2 22 8 45 20 3 8 3 81 2 1 7 123 16 10 4 3300 64 10 98 99 34 378 213 117 24 212 161 113 11 134 125 713 11 15 52 54 85 30 4 8 12 188 11 2 48 14 16 83 1 24 73 4 50 171 8 8 138 59 9 1 212 89 18 3 25 142 8 163 136 30 44 25 87 193 180 48 16 190 356 115 81 493 31 70 6 58 10 121 16 65 39 11 46 336 49 55 158 2 96 7 9 17 5 7 91 3 102 1 8 2 52 166 24 292 162 32 139 8 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1FBCB85F-5E27-44F2-AD08-AA361A47EA8E
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
11000 145 151.40689655172414518 237601.39995243743761 182 8 11 35 20 112 49 75 12 18 54 17 93 3052 2 6 3728 57 1104 15 144 109 360 6 322 1 22 7 43 21 4 8 3 82 2 1 7 121 15 9 4 3314 62 9 101 101 37 382 216 116 25 214 159 111 11 136 128 719 12 15 53 123 54 88 32 4 11 12 185 11 2 46 14 16 85 1 25 73 4 48 176 8 8 138 62 8 1 208 91 18 2 27 141 8 161 137 32 46 25 89 199 180 47 16 193 359 116 81 498 32 71 6 62 10 16 62 39 9 44 338 47 53 163 2 94 8 8 17 6 4 93 2 98 1 8 3 50 171 24 296 162 34 140 8 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A83B296B-4BBE-4185-8704-7EC7D13E76D9
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
11250 145 152.0344827586206975 238774.11605231859721 183 8 11 34 20 109 48 76 17 12 56 18 94 3066 2 5 3734 57 1111 15 143 107 366 5 323 1 23 7 43 22 4 8 2 81 2 2 5 121 16 11 6 3318 64 10 98 102 37 381 218 119 24 212 159 109 10 137 128 727 13 15 56 121 55 88 33 4 11 12 187 13 2 47 13 18 87 1 25 74 5 50 178 8 8 139 61 8 1 210 93 16 2 28 142 8 157 138 32 47 24 90 198 182 49 16 189 363 116 84 500 32 73 7 64 12 16 68 40 8 44 337 44 166 56 2 94 8 9 17 5 4 95 2 95 1 9 4 49 168 24 300 158 36 141 11 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4AFA02B1-4767-4789-A47A-1537FC5C6B8C
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
11500 146 151.47260273972602818 239207.96157815746847 183 8 12 31 21 110 49 76 20 12 56 19 1 93 3079 1 5 3754 61 1110 15 142 105 369 5 327 1 21 7 43 20 4 8 2 82 2 1 3 120 17 10 6 3328 64 9 98 100 39 380 215 118 23 213 161 108 10 136 128 726 13 15 57 123 56 88 32 5 11 12 184 12 4 48 12 18 87 2 26 71 6 50 183 8 7 142 61 8 1 211 92 16 2 26 142 8 161 142 33 46 24 90 204 184 50 16 192 362 115 82 500 32 73 6 62 13 17 72 39 8 44 334 46 166 56 3 97 6 10 17 5 5 91 2 99 1 10 3 50 170 23 297 158 35 141 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ABDE9110-EC36-4513-B636-93ACD3346BDE
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
11750 145 152.9793103448275815 242277.23405469660065 184 8 10 32 21 108 47 75 20 12 55 18 2 95 3095 2 4 3766 62 1109 14 143 101 372 4 327 1 22 5 43 18 2 8 3 87 2 1 3 119 17 10 6 3334 64 10 95 99 37 383 218 123 24 213 165 107 137 125 728 12 15 57 122 56 90 31 5 10 9 187 13 4 48 12 9 16 89 2 26 71 6 49 182 8 7 143 57 8 212 93 17 2 28 143 7 159 144 33 46 25 90 209 187 50 18 192 372 117 82 500 33 74 6 62 13 18 72 40 8 44 332 48 168 56 3 98 5 10 17 6 4 92 2 101 1 12 2 49 172 23 295 159 34 141 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 59D72827-3B4E-4600-AF46-81F82916198E
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
12000 146 152.10273972602740855 241595.39355413772864 186 7 10 32 21 107 45 74 19 12 56 18 2 97 3092 2 4 3774 65 1100 15 142 103 372 4 325 1 23 4 42 18 2 8 2 88 1 1 4 120 17 10 6 3348 64 9 98 99 35 383 216 125 25 210 164 108 137 126 733 11 15 56 124 61 90 33 5 8 8 188 14 5 49 12 8 17 88 2 28 70 6 49 184 8 6 144 60 7 1 212 93 16 2 27 142 7 163 142 33 44 23 90 210 188 49 190 370 16 118 84 501 34 73 6 63 14 18 70 40 8 44 333 48 170 56 3 98 5 10 17 6 4 94 2 96 1 12 2 47 175 23 297 159 33 141 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1979CDF4-8E29-4AF0-9719-F27115099020
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
12250 146 152.65068493150684503 242868.02181459931307 187 7 11 33 21 109 46 72 18 10 57 19 2 96 3093 1 4 3783 65 1108 15 144 100 376 4 330 1 25 4 43 18 2 8 2 89 1 1 5 121 17 10 7 3362 64 8 97 99 34 385 215 123 24 215 162 111 138 128 736 9 14 56 123 60 89 33 4 8 8 188 14 7 51 12 7 17 88 1 28 72 5 50 187 7 6 147 61 6 1 212 91 17 2 27 146 6 164 143 35 45 24 91 214 188 49 192 369 16 120 83 500 36 73 5 64 13 18 69 38 8 44 332 49 174 56 3 99 5 11 16 5 4 94 2 96 1 13 2 46 174 24 302 162 32 141 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1DF27FE9-186B-4BA4-8B78-B8A81123FEDB
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
12500 145 154.013793103448279 245475.32394768157974 188 7 10 33 17 112 46 74 18 10 57 3 19 2 96 3103 1 6 3786 62 1120 15 146 99 380 4 332 1 26 5 43 19 8 2 91 1 1 7 120 17 8 7 3370 65 7 97 97 35 387 215 121 23 216 162 113 140 129 736 9 14 56 123 60 91 31 3 8 8 190 14 7 51 12 7 17 87 1 29 70 3 50 185 7 6 147 61 6 93 207 18 2 28 147 6 163 141 36 46 22 92 211 189 49 194 374 18 118 83 497 36 70 6 63 13 19 69 39 8 44 332 47 175 56 3 101 5 11 16 5 4 94 2 97 1 13 2 47 175 24 302 163 31 141 14 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FACD7692-467C-4F01-B92C-4DA0F8D5E486
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
12750 144 155.625 248374.13715277778101 189 6 9 32 18 114 46 73 19 11 58 3 19 2 95 3112 1 6 3793 62 1122 15 147 99 379 4 332 1 26 8 43 17 8 2 92 1 7 120 16 8 8 71 3383 65 8 98 99 36 389 216 124 25 217 165 114 141 130 735 9 14 56 124 58 89 31 4 8 12 190 14 8 50 11 7 17 89 1 29 2 51 184 7 7 148 61 6 95 209 16 2 28 150 7 166 140 36 47 22 91 209 190 49 195 379 16 121 86 502 36 71 7 65 13 18 68 40 8 43 336 47 173 56 3 102 5 11 16 5 3 93 2 94 1 12 2 48 176 22 302 163 31 140 14 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3BCD694-756C-40E4-8950-D120E27FA53A
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
13000 145 154.972413793103442 247815.8613079667557 191 6 8 31 17 113 75 45 19 10 59 2 19 2 96 3114 1 6 3804 62 1127 14 147 100 383 4 332 1 25 8 44 18 8 2 92 1 6 121 17 9 8 71 3389 65 8 97 101 37 390 214 125 26 165 220 114 130 141 737 9 14 58 122 58 90 34 4 8 12 191 14 7 52 12 6 17 88 1 29 4 51 187 7 7 149 60 6 94 211 17 2 28 150 7 140 168 37 47 21 91 210 191 49 196 379 16 120 85 504 37 70 7 69 14 1 20 70 40 8 43 335 48 175 56 3 102 4 12 16 5 3 90 2 90 1 13 2 47 176 23 301 164 31 139 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 327261CB-FE03-4654-B340-746279DF9954
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
13250 145 155.24827586206896513 248626.71077288969536 191 6 8 31 18 116 75 47 19 10 59 2 20 1 95 3117 1 6 3814 63 1124 15 149 101 385 4 326 1 25 8 45 18 8 2 91 1 4 121 16 8 8 70 3393 66 9 96 102 37 388 217 121 24 168 220 115 132 141 738 10 15 59 123 56 90 32 4 8 12 192 13 6 53 13 5 16 88 1 27 4 53 191 7 7 149 60 6 92 215 16 2 28 149 6 139 170 37 47 20 90 211 191 50 197 381 16 121 86 506 37 69 7 71 14 1 20 70 38 8 43 341 49 174 56 3 103 4 11 15 5 2 94 2 89 1 13 1 48 176 22 302 163 34 141 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5B1E18F3-9A6D-4978-AB16-520C08984412
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
13500 145 155.67586206896552881 249726.3294173599279 192 6 8 32 19 118 78 46 19 11 58 2 19 2 96 3119 1 5 3822 64 1131 15 152 102 389 3 2 329 25 5 45 16 8 2 91 1 3 120 16 8 8 69 3402 66 8 97 102 37 391 218 122 24 168 220 117 133 143 742 10 15 58 123 54 93 33 5 7 12 196 13 6 52 12 5 17 89 1 27 5 52 186 7 6 149 58 6 92 219 16 2 27 150 6 137 169 38 48 20 89 215 192 48 194 384 16 122 89 510 37 70 7 70 13 1 18 75 32 8 44 344 49 178 56 3 103 4 11 15 5 2 91 2 91 1 13 1 48 175 22 301 160 36 142 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 38FB307C-54CD-4551-BADB-04CECCDE757C
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
13750 145 156.04827586206897649 250635.41146254457999 190 5 8 33 20 119 79 45 20 12 56 2 19 2 97 3133 1 6 3823 63 1129 156 14 103 391 4 331 2 25 4 45 17 8 2 90 1 2 120 18 8 7 69 3408 3 66 10 100 101 37 397 216 122 24 169 223 116 133 147 742 10 15 56 123 56 92 31 6 6 11 200 13 6 52 12 5 17 89 1 27 4 52 185 7 6 149 57 6 91 224 17 3 28 149 6 136 165 38 48 20 89 217 192 48 194 387 16 120 89 511 38 70 7 70 13 1 19 76 32 10 44 347 49 177 56 3 105 4 11 14 4 91 2 91 1 13 1 48 175 24 300 159 36 143 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4EE556FA-B838-44E9-B122-884D36035CAC
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
14000 144 157.5 253322.58333333334303 190 6 8 35 18 119 79 20 43 12 55 2 19 3 97 3139 1 4 3831 63 1136 156 15 106 398 4 331 2 25 5 45 17 2 8 94 1 2 119 18 9 7 73 3415 3 66 10 99 99 37 396 216 121 24 167 114 222 131 147 748 10 14 59 122 57 87 32 8 9 11 204 13 6 51 11 4 16 92 1 27 4 52 185 7 5 150 59 6 92 223 16 2 28 153 7 137 167 38 49 20 93 217 192 48 194 388 18 121 88 510 36 68 6 69 11 1 19 75 32 10 44 346 50 178 56 3 103 4 12 15 4 91 2 91 13 1 50 176 24 298 160 36 143 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F869A173-E0DC-40E1-B338-D84652CCB6EE
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
14250 142 159.99295774647887924 257680.13375322357751 192 6 8 34 18 121 79 20 43 12 54 2 19 4 97 3144 1 4 3838 62 1139 159 15 107 395 4 332 2 25 7 44 19 2 8 93 3 118 19 8 7 71 3426 3 66 10 96 99 38 398 216 122 24 167 115 225 132 148 749 12 14 62 122 56 88 30 7 10 11 202 13 6 51 10 3 15 92 1 27 5 53 186 7 4 150 61 6 92 218 18 2 28 153 7 139 172 38 50 20 94 221 193 48 195 391 17 121 88 509 36 66 7 68 11 1 18 70 32 8 42 348 50 177 56 3 103 4 12 15 4 91 1 92 13 50 176 24 295 161 36 144 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D8DA7FC-8C6C-4871-877B-AF622FC595E4
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
14500 141 161.34042553191488878 260096.96212464148994 190 7 8 34 16 119 14 79 20 43 56 2 19 4 95 3146 1 4 3840 60 1140 159 15 105 395 4 334 2 25 8 42 19 3 8 93 4 117 19 8 7 69 3437 2 67 10 99 101 37 397 217 122 23 168 116 226 133 753 148 12 14 62 123 56 89 31 7 9 12 201 14 6 51 10 3 16 92 1 29 5 53 184 7 4 149 63 6 92 214 19 2 28 153 6 139 171 39 50 20 94 221 193 48 197 395 17 120 88 511 36 67 7 68 11 19 68 34 8 42 349 49 180 56 3 104 2 11 15 4 90 1 94 13 50 177 23 296 162 34 144 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0273B57A-FAD5-4392-BA52-EC0DC7107458
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
14750 141 161.56028368794326866 260362.14707509672735 185 7 8 34 16 116 14 79 22 43 57 2 19 4 96 3149 1 4 3843 57 1139 161 16 106 401 4 337 2 25 7 41 18 4 8 95 4 115 18 7 7 69 3435 2 65 10 97 99 37 401 220 123 22 167 114 225 137 757 147 12 13 66 122 59 89 31 6 9 12 201 13 6 51 11 3 16 93 1 28 4 53 185 7 5 149 61 6 91 216 18 1 29 153 6 140 175 40 52 20 222 93 194 49 199 397 16 120 88 512 36 67 6 66 11 18 70 36 8 42 347 47 181 54 3 105 2 11 15 4 91 2 94 12 52 177 24 296 163 37 144 16 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 43E3554E-8799-42A1-B69A-8F09548A299D
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
15000 141 162.21276595744680549 261803.11785121451248 184 7 8 34 16 120 14 79 22 43 57 2 20 2 98 3152 1 3 3854 57 1145 162 16 106 403 4 338 2 26 6 43 20 3 8 93 4 115 19 8 7 70 3447 3 65 8 99 100 38 405 219 124 23 166 116 228 137 765 149 12 13 67 122 62 89 30 4 9 12 201 13 6 52 13 3 15 93 1 29 4 55 190 6 5 149 63 6 91 217 19 2 28 149 6 139 176 40 53 21 224 94 193 50 201 396 18 121 88 516 37 66 6 66 10 18 70 38 7 42 348 45 182 53 3 107 2 11 14 4 91 2 93 12 49 178 300 24 164 38 144 17 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E86CF16B-33AA-4D74-B761-B1A30FAB87E9
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
15250 141 162.43262411347518537 263091.62134701467585 187 7 8 33 19 124 14 79 22 42 59 2 21 2 98 3153 1 3 3870 57 1145 158 16 107 404 3 336 2 27 4 43 18 3 8 94 3 114 18 6 7 72 3456 4 64 8 99 101 38 407 215 123 23 164 116 232 136 762 151 12 12 65 122 62 89 32 4 8 12 202 13 6 51 12 3 15 94 2 28 4 56 192 6 5 150 62 5 91 217 18 2 28 147 6 139 175 40 53 21 225 95 195 51 202 397 17 121 88 514 37 69 6 65 10 18 68 38 7 42 349 49 182 54 3 106 2 11 15 4 91 1 97 11 49 178 300 23 163 38 144 17 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 341069C2-1510-4E75-8474-6E32494DA2DB
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
15500 140 164.1428571428571388 265831.49387755076168 187 7 8 33 16 126 14 79 21 42 58 1 20 2 97 3159 4 3876 54 1149 156 16 107 404 2 341 2 28 4 44 19 3 8 94 2 113 17 6 7 71 3463 3 64 8 99 102 39 407 218 129 23 163 115 239 131 766 155 12 12 66 123 66 90 33 4 8 13 203 15 6 50 12 3 16 94 2 28 4 56 191 6 5 151 62 5 93 218 20 2 28 147 6 139 172 40 55 21 228 95 195 51 201 404 17 120 91 517 38 70 6 67 9 18 69 39 7 42 351 50 182 55 3 103 2 11 14 4 91 1 97 11 50 178 303 24 166 38 145 17 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1EF31F3B-98C6-4CC6-B5C3-F11AE57DA8CB
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
15750 140 164.52142857142857224 266573.12096938781906 193 7 8 33 16 125 14 80 21 43 58 1 19 2 97 3166 4 3879 54 1149 163 16 106 406 2 338 1 31 6 44 20 3 8 91 2 112 19 6 6 70 3468 3 63 9 101 101 39 409 218 136 24 164 115 242 132 771 155 10 12 67 122 67 91 32 3 6 12 205 15 6 49 12 2 16 96 1 28 4 56 189 6 5 150 62 5 94 218 20 1 28 150 6 139 169 39 55 20 229 97 194 51 203 402 17 122 91 517 39 70 6 65 9 18 70 39 6 43 351 51 183 55 3 105 2 11 15 4 92 1 99 11 49 177 304 25 168 38 145 17 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4D3DB9E2-8608-440A-9B4D-F4C8A4D48E82
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
16000 139 166.0359712230215905 268699.96273484820267 201 6 8 33 17 127 13 81 21 42 59 18 98 2 3171 4 3879 54 1150 168 15 106 406 2 340 1 33 6 43 20 2 8 93 2 112 19 6 5 69 3470 1 61 8 98 101 39 411 219 136 25 165 115 243 132 776 158 10 12 68 121 65 91 34 3 6 10 205 15 7 50 12 2 16 95 1 29 5 58 188 5 5 151 62 4 93 220 20 1 29 149 7 139 171 39 57 20 235 99 193 52 201 403 17 123 91 517 39 69 5 63 9 18 70 40 6 44 350 52 184 55 3 106 2 11 15 4 93 1 100 10 50 179 305 24 168 38 145 15 2
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 42C91071-4297-44A7-9F73-6B908BEF3ADC
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
16250 139 166.38848920863310354 269841.1152631851146 205 6 8 32 16 127 14 82 21 43 61 19 99 2 3175 4 3884 54 1151 169 15 106 408 2 337 1 33 6 43 20 2 8 93 2 112 19 7 5 68 3484 1 63 8 99 103 40 413 216 136 25 165 113 245 134 777 160 9 12 68 121 66 91 35 3 4 10 205 15 7 50 13 2 16 97 1 27 6 60 187 5 4 149 60 3 91 221 20 1 29 148 7 138 39 57 171 20 237 98 193 52 201 399 18 125 89 520 40 69 5 65 10 18 71 39 6 44 351 52 56 184 3 108 2 11 15 4 93 1 101 9 50 179 308 24 171 38 145 14 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 273C37A2-97F6-4D02-8661-48FAD9553823
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
16500 138 167.75362318840581111 272651.01176223478978 205 6 8 34 16 124 14 82 22 42 59 19 100 3181 1 4 3892 53 1153 166 15 106 406 2 339 1 35 4 43 20 2 8 95 1 112 18 6 5 68 3489 1 64 7 99 101 40 412 215 136 25 166 113 244 136 785 160 8 12 68 123 69 90 34 3 4 12 207 15 7 49 12 2 15 95 25 5 60 190 5 3 147 60 3 91 223 20 1 29 146 6 138 39 58 176 20 237 97 190 52 201 401 18 125 89 520 41 67 4 67 10 18 72 41 6 43 355 52 56 183 3 108 2 11 15 5 92 1 104 9 52 179 303 23 170 38 145 14 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0FAED161-C637-4E25-AC0B-71E0C08A1A13
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
16750 138 168 273179.76811594201718 204 7 8 34 16 125 15 82 22 42 58 19 101 3183 2 4 3895 52 1153 167 15 107 408 3 342 1 35 4 44 22 2 7 97 1 112 18 6 5 69 3494 2 64 8 97 101 40 414 216 136 25 165 113 238 133 789 159 8 12 69 124 69 90 36 4 4 12 207 15 8 48 12 2 15 91 24 5 60 192 5 3 147 60 2 92 224 19 1 29 146 6 138 38 59 176 20 237 99 190 52 204 400 18 125 89 521 42 67 4 68 9 18 72 40 7 43 356 51 56 184 3 109 2 11 16 5 92 1 105 8 50 180 302 24 171 38 147 14 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDF2FC60-EA3F-4F8D-99CC-28E072D80B89
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
17000 137 169.59854014598539607 276256.73664020508295 204 7 8 34 16 125 15 82 21 42 57 19 101 3190 2 4 3903 53 1156 168 15 411 107 3 345 35 4 44 21 2 7 97 2 112 19 6 5 68 3503 2 63 7 99 101 40 414 215 136 25 168 114 242 135 790 8 160 12 69 124 69 90 35 4 4 12 206 15 8 49 12 2 14 90 25 6 59 192 5 4 147 61 2 93 225 19 1 30 145 6 138 40 59 175 18 238 101 189 52 206 400 17 124 91 523 41 68 4 67 10 18 71 39 7 41 360 49 56 184 3 109 2 11 15 5 92 1 107 8 50 180 305 24 169 38 148 14 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7D15FA0D-D4F0-4605-9609-4F51F1EC6C6F
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
17250 138 168.52173913043478137 275521.00315059855347 203 7 8 36 16 124 15 82 21 41 57 19 102 3198 2 3 3910 53 1157 169 15 108 411 3 346 1 34 4 44 20 2 8 96 2 110 17 6 5 69 3509 2 64 6 99 100 41 413 215 129 25 167 114 242 136 792 8 156 12 69 124 69 89 32 4 4 12 206 15 8 50 12 2 14 89 27 6 58 193 5 3 147 62 2 92 226 20 1 31 145 6 138 40 59 179 19 237 103 188 51 208 401 17 124 92 521 43 68 4 67 9 18 70 38 7 41 359 50 56 185 3 110 1 11 15 5 93 1 106 8 50 181 307 24 173 37 148 13 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 656B063C-C288-4ECD-B69A-6CD150594FCC
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
17500 138 168.7391304347825951 276092.90296156296972 206 6 8 36 15 124 15 82 21 41 58 19 103 3198 3 4 3913 51 1160 170 15 413 106 3 344 1 32 4 44 2 19 8 96 2 109 19 6 4 69 3515 2 64 6 96 100 41 413 215 127 24 169 114 241 139 798 8 154 12 69 124 68 88 31 4 5 11 204 15 8 49 12 1 14 93 27 7 58 193 4 3 147 63 2 92 229 19 1 31 144 6 138 43 59 182 18 235 102 186 52 207 402 17 124 93 524 43 68 4 69 9 18 69 39 7 41 360 50 56 185 3 110 1 12 15 5 94 1 107 8 50 181 306 24 176 37 151 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1D72F74E-B527-4F4E-B67C-E58E53800E20
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
17750 138 169.05072463768115654 276677.45394875016063 205 6 8 37 16 126 15 84 21 41 59 20 104 3203 2 3 3917 52 1162 173 15 417 107 2 340 1 32 4 44 2 20 8 96 2 109 20 6 5 69 3517 1 62 6 95 100 41 414 215 126 24 168 114 240 140 801 7 159 12 70 124 70 88 31 4 4 10 205 15 8 49 13 1 15 97 27 6 56 189 5 4 148 62 2 91 229 19 1 30 146 6 139 43 61 185 17 233 101 188 52 208 402 16 125 95 525 43 68 4 70 8 18 69 39 7 41 360 50 56 185 3 110 1 10 17 5 93 1 107 10 50 181 307 25 176 38 151 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 786C6163-E2B8-4F76-96D6-4B5BEE5F8049
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
18000 138 169.3405797101449366 278355.92023734480608 209 6 8 36 15 130 15 84 21 41 59 20 102 3213 2 3 3932 52 1161 172 15 421 108 2 348 1 35 3 44 2 19 8 96 2 107 22 4 5 69 3524 1 65 6 94 100 41 417 217 123 22 167 115 142 803 7 157 12 69 124 68 88 31 4 4 10 205 15 8 49 11 236 1 101 14 27 5 55 189 6 4 148 64 2 91 229 18 1 30 146 6 137 43 60 186 16 232 101 188 52 209 401 16 125 95 525 43 68 4 69 8 16 69 37 7 41 360 50 56 185 4 108 1 10 15 5 94 1 105 11 51 181 311 25 179 38 151 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8F405A3A-4939-4DBB-BA18-7BB4C9938951
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
18250 138 169.69565217391303236 279594.61751732806442 207 6 8 35 15 129 15 83 20 41 58 20 104 3218 1 3 3945 51 1162 174 15 417 108 2 349 1 36 3 43 2 21 8 97 2 105 21 5 5 67 3530 1 68 7 95 98 41 417 214 121 22 169 114 143 805 7 159 12 69 124 66 88 31 4 6 10 205 15 8 49 10 239 1 103 14 29 5 55 193 6 4 148 64 2 92 230 18 1 31 149 6 137 42 62 188 16 233 101 188 52 208 403 15 126 98 524 43 68 3 72 7 16 68 38 7 41 361 51 56 186 4 109 1 10 15 6 95 1 107 11 49 181 310 24 180 38 151 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - FC458987-17CA-4B05-BC0E-E8B9D0107A45
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
18500 137 171.25547445255475054 282465.19750652665971 209 6 8 37 15 132 15 83 20 42 57 20 103 3227 1 3 3946 51 1162 176 15 424 108 2 349 37 3 43 2 20 7 97 2 105 21 5 5 66 3540 2 69 6 94 97 41 417 215 124 23 168 115 141 808 6 160 12 69 124 65 88 31 4 5 10 205 15 8 49 10 240 1 104 15 29 5 56 192 5 3 148 64 2 91 231 18 1 30 149 6 136 42 62 189 15 236 101 192 50 210 406 16 126 97 525 44 68 2 74 7 15 68 38 7 42 363 50 56 186 4 111 1 9 14 6 95 1 104 11 49 181 308 25 179 38 152 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6395B82-4128-49C6-A087-B6944D988D2E
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
18750 137 171.40875912408759518 282608.09568970103282 214 6 7 37 15 133 15 84 20 42 55 20 102 3225 1 3 3943 52 1167 180 15 426 107 2 352 36 3 43 2 19 7 98 1 104 24 4 5 66 3545 1 68 6 93 98 41 415 218 125 24 170 115 140 814 6 158 12 68 125 62 88 31 4 4 10 204 15 8 49 11 240 1 104 14 29 4 55 193 4 4 148 64 2 91 233 20 1 30 146 6 136 42 62 190 15 235 101 193 51 207 406 15 126 100 525 45 67 2 74 7 15 69 39 7 42 364 51 55 186 3 116 1 9 14 6 95 1 104 11 49 181 306 24 178 38 152 15 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62276B85-81F1-40BF-B2BF-870399C313BE
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
19000 137 171.55474452554744857 283087.54627310996875 213 6 6 36 16 135 15 85 19 40 54 19 102 3230 1 3 3942 52 1172 179 15 431 107 1 352 35 3 44 2 20 7 97 1 103 25 4 5 68 3549 1 67 6 94 99 42 415 218 124 25 170 115 140 816 5 160 12 69 125 62 88 31 4 4 10 204 15 8 49 12 240 1 104 15 29 4 54 192 4 4 150 64 2 90 230 19 1 31 147 5 134 43 62 187 14 237 101 193 52 206 408 15 126 99 526 48 65 2 76 8 15 70 40 7 41 365 50 54 186 3 114 1 9 14 6 94 1 103 12 50 181 304 24 180 38 16 152 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E1B7BF03-3A52-4506-BE5D-06A74B6D8476
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
19250 137 171.90510948905108535 283796.58223666693084 211 6 6 36 14 137 16 85 18 40 52 19 102 3235 1 3 3946 51 1171 183 15 432 108 1 352 35 3 44 2 20 7 97 1 102 24 4 4 69 3554 1 66 5 94 99 42 416 220 123 25 171 115 142 819 5 159 12 69 125 63 88 31 4 4 10 205 15 8 50 13 242 1 103 15 29 4 54 192 4 4 151 67 2 89 233 20 1 31 147 5 136 43 63 192 14 239 106 193 52 207 406 16 126 100 528 47 65 2 78 8 15 68 40 7 40 365 53 54 186 3 118 1 9 14 6 94 1 102 12 50 182 301 24 178 38 16 153 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E3733ADE-C6F1-4992-BEDF-0D92F047A0D3
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
19500 136 173.35294117647057988 286230.02249134966405 210 6 6 35 14 137 16 86 20 40 52 19 103 3240 2 3 3945 50 1169 187 16 435 108 355 1 34 3 44 2 20 7 97 1 101 22 4 4 69 3561 1 65 6 94 99 42 417 218 123 25 172 116 143 820 5 160 12 70 125 63 87 31 4 4 10 206 15 9 50 12 242 1 103 15 27 4 54 189 4 4 151 68 2 88 232 20 1 30 148 6 136 42 62 192 12 240 106 195 52 412 207 16 126 101 48 529 65 2 77 7 15 69 40 7 40 366 53 55 187 2 118 1 9 14 5 95 102 12 50 183 299 22 182 37 16 152 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D732307B-FF95-426D-A5D4-781F966EFAEC
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
19750 135 175.04444444444445139 289130.5165432098438 212 6 7 34 15 138 17 86 21 40 53 19 105 3245 2 3 3948 50 1179 190 17 439 108 356 1 36 3 44 2 20 7 96 1 100 21 5 4 68 3569 1 66 6 97 98 42 418 218 124 24 171 116 143 824 5 159 12 70 125 61 86 32 4 4 10 206 15 10 50 12 242 103 15 27 4 54 189 4 4 152 68 2 88 232 21 1 29 148 8 62 135 42 191 12 246 107 195 51 409 207 16 125 103 46 530 65 2 78 7 15 68 41 6 39 368 52 55 188 2 118 1 10 14 5 97 101 12 49 183 301 22 181 36 16 154 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 984C3481-301B-43B5-94D9-59B4AF938680
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80
20000 135 175.25185185185185333 290116.63286694110138 214 6 7 34 14 138 17 86 21 40 52 19 103 3247 2 3 3956 49 1177 192 17 440 108 357 1 37 3 44 2 22 6 97 1 99 23 4 4 68 3578 1 66 6 98 98 42 417 219 125 24 171 116 144 825 5 161 11 71 125 60 86 31 4 3 11 206 15 10 50 12 244 101 14 27 4 54 190 4 4 151 66 2 88 234 21 1 29 146 8 64 135 43 190 12 248 106 196 51 410 207 16 126 102 45 529 66 2 81 6 15 69 43 6 39 368 53 55 189 2 123 1 9 13 4 96 100 11 49 184 300 23 178 36 16 152 1
# Curr Run  UUID - 5CEAA329-999F-4BD3-83B8-3FAFBDFCAC80


==> data/droplets_volumePi0.00364.dat <==
# Curr Run  UUID - BDCE0B13-322A-421D-9CFF-BBF0AF670235
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 51BB7CD8-25D3-4213-A6D8-C45ABE763DD5
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
250 1 220759 0 220759
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D4A3119C-52E2-48BC-8089-02DB91A226BD
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
500 2 168829.5 28391744502.25 337328 331
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B47A722-9381-4550-9808-D00EFE068949
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
750 1 340932 0 340932
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 80686225-824D-476E-950F-175B660133D6
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
1000 4 63708.5 11185057778.25 246803 7975 28 28
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5CDDC31F-5AE2-4C9C-B207-847992302B56
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
1250 4 48419.5 6993413312.25 1 193265 200 212
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4DC99D1E-0E10-4760-ACE5-41EEDFD3A972
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
1500 9 15337.33333333333394 1524225917.1111114025 125210 12553 3 66 49 76 33 43 3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 73E53D6C-87C4-49CF-A7C2-C0C29A7EEB88
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
1750 24 5175.5416666666669698 524215743.66493076086 114904 1 3 9 7 195 3 11 2991 9 242 3065 187 1 4 1 13 4 1306 1 905 1 348 2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6485FF99-94DF-46E1-82F9-41D36425CCDC
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
2000 16 9731 1303341264.75 149505 2 4 74 16 6 81 2716 3062 40 1 2 12 1 162 12
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A79055A9-B2B3-46AB-816D-CF25D32A0167
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
2250 30 3730.466666666666697 119666242.31555555761 786 150 223 663 799 20187 35044 48479 39 4 38 1 4438 15 1 134 5 1 95 41 4 39 163 271 266 17 4 5 1 1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 09801062-2C02-46E8-911A-2E8612D411CE
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
2500 53 986.11320754716984993 15327480.402278393507 149 6 6 13062 4336 1 1 2 25715 142 80 27 1948 1 22 2167 15 3 13 8 5 3 49 11 1 22 12 74 64 81 16 6 1 4 8 82 112 6 72 6 6 1436 23 864 1332 5 6 5 10 1 17 218 2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A65D2A1D-10C9-4B25-B001-131F2B615E3D
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
2750 85 486.05882352941176805 2365405.4671280267648 23 7667 5968 26 607 557 234 13 273 57 1 13 9 5 3 2 924 206 53 6 154 2 2 3 3 1 7 2 74 14 160 1 1 9 10 1 12 8 352 4 7 33 4 172 1 2 8825 1543 179 363 3 4 3 1694 5 225 16 4 28 2154 5965 35 26 6 3 4 10 440 25 603 7 8 576 19 29 1 10 1 156 18 22 37 576 3 3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 36EE80E1-7DA2-4B81-93C8-BF1A984D704C
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
3000 61 977.21311475409834202 11075974.167696844786 11243 14885 200 320 13 19192 54 142 4 5 34 21 22 1 81 266 225 43 289 199 1 1 41 3 18 842 75 43 354 194 36 300 1149 1793 281 701 1554 2789 7 64 730 373 4 64 18 404 6 70 8 38 13 41 18 92 3 5 30 11 174 1 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A21AA561-03DF-44A9-B796-B6763CED14FC
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
3250 54 835.5 10697094.916666666046 767 5716 956 30 22399 76 2 36 6 1 610 3 553 1 8491 1 15 1549 9 4 10 2 17 29 3 1 1 149 9 7 1 48 1 1636 13 44 62 10 9 984 12 3 1 4 1 1 4 6 11 766 41 2 1 3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 742634A1-D8BF-4A3D-858E-F59C2EC4E7A0
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
3500 82 351.39024390243901053 2050543.8233194511849 3764 313 3805 584 41 204 13 11777 16 32 44 4 4 6 4 525 444 2605 3 104 42 8 22 1 199 15 4 31 1 18 477 32 26 14 107 18 4 7 8 4 2 5 2 32 2 10 1 79 1 3 257 189 10 21 175 69 3 9 703 24 8 6 1 1 1 1 2 9 1487 1 149 3 2 53 33 6 9 90 8 1 3 13
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0ADE6719-4B7C-4C85-A33B-CD2EF77671FC
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
3750 85 419.15294117647056282 1112752.3883737022988 235 38 4848 1 14 255 29 20 27 1 2 19 47 1059 23 266 19 1605 2413 3931 20 348 4 760 29 2 4 3789 3 22 95 6 105 35 708 1556 73 18 10 5 1 7 257 6 5 28 47 33 1 5937 7 99 1045 1 45 14 1 3 3 39 24 5 37 10 1264 1 1338 1025 1 8 1 1382 222 54 7 10 4 18 69 57 2 10 2 39 15
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 077FB9EC-8D41-4A64-92E7-346E4F1A411B
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
4000 82 511.10975609756098947 4015699.8538072560914 8880 68 479 3562 169 433 5 15621 276 1322 434 329 81 2 3 138 10 8 224 3 4 37 7 24 1 4 21 9 9 644 9 18 14 1 1 1 15 219 209 3 4 19 17 1 1 88 688 1880 2 8 9 71 136 7 1 2001 1 280 16 17 11 2 3 12 9 15 19 1871 18 178 491 205 12 138 34 38 19 73 156 53 4 6
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C3F96748-A262-4120-A8CD-0C1D8BD41BA7
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
4250 97 253.83505154639175316 423501.64289510028902 795 1362 2235 676 530 3 1 2586 11 2 3695 12 1 1065 2 1 4 3 7 5 1 109 28 51 5 37 19 1033 21 244 7 295 171 49 5 30 9 62 60 69 3 11 1 1 2 3 1 23 2 35 9 939 2 5 2 72 1 5 3 55 11 9 15 48 36 472 144 1 487 416 5 3 16 57 6 30 1 4 14 32 16 12 27 3 22 47 132 10 3360 1712 236 19 710 29 1 1 2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D5ACF3C6-EDC6-4452-B269-17574ADF61E3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
4500 84 330.69047619047620401 530527.38038548768964 1116 6 630 44 3204 285 244 106 39 147 523 279 157 6 135 148 1 103 3 1 527 54 316 16 388 10 52 921 2828 13 87 12 40 342 1040 348 960 1 1 7 341 3924 1 155 25 1375 1688 24 12 2 7 8 5 185 4 448 1 2971 77 56 2 81 1 24 402 43 5 3 54 31 60 1 1 215 6 50 16 126 108 17 20 10 40 13
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 863F42F3-DABE-430F-8DED-458DB46BF713
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
4750 83 508.14457831325302095 2957640.2682537366636 264 13 1747 3744 69 3015 10 171 16 376 4572 6 28 63 14089 28 244 1 3 2 16 482 975 178 218 1 169 3180 11 1 15 24 1 70 1112 3 55 5 12 10 539 1 1775 3 3 466 3 90 3 16 3 24 57 13 2 1695 29 4 8 64 3 124 270 64 12 30 3 5 1 210 29 1295 5 124 3 9 1 13 14 83 78 1 2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5AE62D92-4B0D-49B8-A7E5-9BE025B451DD
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
5000 85 357.56470588235293917 2140223.8222837368958 3032 11356 17 55 721 1 1 1 14 149 1 279 7105 1088 5 622 74 25 112 428 144 18 11 47 137 120 1 1 12 97 2 2 1 3 88 3 42 4 247 4 12 1 143 10 587 10 77 559 5 45 2 41 1 236 6 14 1 2 8 1 166 233 585 495 316 24 76 37 13 2 1 233 9 12 73 5 10 2 199 9 17 7 5 6 27
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BF7B01BB-8E92-4B8A-A8E4-BAFD633FD4A9
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
5250 88 338.21590909090906507 741713.66929235553835 3230 5616 9 5 636 3 922 237 18 417 2 2072 713 3 303 328 7 25 1297 2 2 279 1377 1 2 3904 122 599 48 337 2308 77 2 1 786 43 87 1 2 279 24 1 2 41 1 109 649 116 27 9 43 4 186 24 439 3 6 4 46 3 1 467 8 17 1 1 5 9 32 349 7 14 72 7 9 58 2 7 15 6 134 633 1 1 17 3 2 46
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 66EBBD50-7C21-4EA4-85E9-4CAD9833E42D
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
5500 91 343.32967032967030718 777755.14406472654082 6355 148 163 81 1476 1 2619 19 1000 2 4 3845 38 883 767 854 167 1993 4 228 2 19 33 9 48 6 1 6 163 5 2 640 85 4 2 11 623 608 8 26 8 2 5 3 8 5 4 1036 1 596 73 1423 371 45 40 1 1 8 2 2 2 7 2 279 2 350 4 36 47 6 228 38 2 2027 6 100 1 1 61 29 27 8 493 13 67 2 2 2 7 808 4
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B63A2F00-5570-4F18-AA00-315F54B548D0
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
5750 69 538.14492753623187582 2593688.9645032538101 1073 116 5557 10 58 51 2 7544 7 669 470 8 401 79 4 2 54 84 1 102 181 24 668 63 3 18 115 2 7 4 2600 9 1945 872 1 114 19 8 15 4 55 9652 342 1468 617 2 412 44 1 41 11 98 12 8 38 5 17 1138 18 10 4 123 2 1 27 1 19 1 1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9E9D5E34-8DED-427D-AF53-5F2D0FC12835
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
6000 56 882.625 14748646.377232143655 28408 72 2071 1 61 6901 963 1044 21 83 1681 646 72 20 1 2 1 11 26 42 158 273 66 11 61 96 4 1586 96 19 4 1 596 261 500 824 617 15 1 2 734 47 13 232 1 157 243 61 52 5 526 25 1 3 8 1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C46468A9-4719-42A7-845F-32CD5503386E
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
6250 70 638.8142857142856883 4165953.6655102050863 1005 10 1 13236 33 338 206 96 1018 70 258 2 84 10 10173 1 22 1406 4725 15 265 3 2455 7 1 3 1 21 11 1970 491 3 174 462 3 1 29 5 34 1 275 24 300 5 51 4 3 336 616 151 13 26 357 518 1 42 228 4 786 7 6 76 55 1539 1 83 551 2 7 1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68F2A955-F7C1-4A9C-AF24-8EF141E14DC0
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
6500 70 834.04285714285708764 3831314.7267346954904 165 715 9209 9415 35 1122 1 5010 76 43 2804 273 7 1093 17 257 28 84 9 3126 2 948 43 946 4 254 3 305 1948 33 9 197 2 23 967 184 5 327 21 9 1214 1 8800 215 817 1459 1038 322 23 27 1 3 2 81 15 24 16 167 2 2 2261 1574 21 72 17 3 297 1 177 12
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1091B288-20BF-4E22-9163-6466E5CEDDB3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
6750 45 1931.1111111111110858 49739423.387654334307 45746 3712 62 53 11444 7 186 252 1553 89 11962 1047 3353 7 3 5 419 1 215 26 3 1 5 3 1984 120 31 246 1 1 67 93 113 21 20 267 2 139 2 396 2307 1 4 929 2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A6019EF-4C35-48D0-A966-DF4073E5C8CF
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
7000 42 2805.3571428571426623 41399589.753401353955 22379 2095 14 6 221 32 10527 1 14456 200 98 17003 27053 128 14014 419 3315 2 8 15 3892 29 235 48 5 2 194 164 5 63 77 192 18 22 384 12 17 464 4 3 1 8
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C1681E4-6DA0-4772-AE78-9E00A0D077E9
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
7250 32 5090.46875 499314018.9365234375 40 128172 3490 23 80 205 1 17928 1 4 3586 716 2 11 24 31 5370 16 250 216 87 121 422 22 21 309 1 1 1 8 1714 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F793210C-8473-4E4C-9955-663DD5695F1A
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
7500 24 8179.7916666666669698 1353296684.1649301052 80 184465 36 9 1 3778 2 10 6555 241 1 26 55 91 203 415 16 19 256 1 3 10 12 30
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B3BFC11-71A3-45C7-9B83-D71D8C6E6177
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
7750 23 9278.2608695652179449 1661816642.3667299747 105 200302 12 57 1 1 1 3741 2 9 8160 232 2 53 79 94 451 20 22 2 8 15 31
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - ACA26E33-DCB7-45CA-B910-B686510E189F
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
8000 22 9261.6363636363639671 1548907972.0495865345 108 189374 11 70 13 1 3805 1 9 9261 235 1 55 103 116 481 20 28 2 8 24 30
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77D89746-DC85-4FC1-BE3E-400811174675
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
8250 23 11408.086956521739921 2533259138.6880912781 110 8 247282 102 21 3941 1 11 9696 245 2 1 39 56 2 144 151 465 22 2 9 42 34
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6AB0BF24-E630-42E2-A3A6-B6029F43F3F5
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
8500 22 12990.227272727272066 3146730768.3574385643 108 12 269848 129 33 4108 3 12 10262 258 28 60 5 165 180 443 21 3 13 2 56 36
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 88F1F122-BED0-407F-BF4C-B7FDFC6DB2A3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
8750 22 13226.318181818181984 3245824433.489669323 111 274074 137 46 1 4213 2 12 11046 266 71 4 9 2 182 190 459 21 3 14 79 37
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 906FD805-950A-4141-9150-2ED43A30A705
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
9000 24 11246.25 2532805604.0208334923 114 252328 143 75 5 4 4158 1 13 11648 269 85 5 8 5 2 197 195 460 19 2 10 127 37
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0063378C-D40A-45FF-BC0B-6D4B7FC1E33B
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
9250 26 11754.307692307691468 3142436563.8284039497 112 291810 138 126 7 21 2 3 10 11920 1 271 1 85 5 9 8 2 208 205 459 21 3 10 137 38
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 12E62765-042A-4D61-810E-16F74F49E22D
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
9500 25 13032.079999999999927 3724915485.8335986137 113 311808 140 171 7 66 2 3 11 12003 1 267 93 8 10 5 239 198 449 20 4 11 3 134 36
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2E928F70-1E13-492E-A575-E520FC0FD865
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
9750 26 12723.923076923076223 3698386735.0710067749 114 316572 141 190 5 86 3 12 13 12211 1 267 1 90 10 11 8 236 197 446 22 2 8 6 131 39
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5E3C6A04-2C77-4CDC-A604-867FC2E17C10
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
10000 26 12801.153846153845734 3741274591.8994073868 114 318402 140 180 6 85 2 8 13 12387 1 275 86 8 12 7 236 203 451 1 22 4 11 5 134 37
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B3EBD857-DEFA-4AEF-81CE-0AD4B5BC951A
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
10250 26 13188.5 3982711002.0961537361 116 328512 143 184 7 85 8 2 12 12 12338 2 270 91 10 7 235 199 448 20 3 8 1 4 146 38
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1F8302E0-2A24-42B1-AFA9-1D6569063612
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
10500 25 14086.520000000000437 4374581919.9295988083 337899 115 143 181 2 4 87 15 8 11 12210 1 265 88 11 7 237 209 456 21 2 11 7 136 37
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8D865E08-DA7F-4EC2-967E-9DC554177410
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
10750 27 13181.592592592593064 4154651280.0932793617 341639 117 140 186 2 6 89 13 10 13 12218 1 268 91 11 6 229 199 445 21 3 12 4 7 136 1 36
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 861E3248-8D08-49E8-894B-4C4D10E82D07
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
11000 27 13279.962962962963502 4217295088.7764062881 344204 116 144 183 2 5 1 86 14 8 8 12319 1 264 92 13 7 215 201 452 20 2 11 5 7 139 40
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4CDE1053-B1A7-4E11-9AF7-339109133E24
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
11250 27 13472.592592592593064 4344972248.1673526764 349374 113 139 185 2 4 85 14 9 8 12344 2 269 94 12 8 212 206 459 1 8 4 5 138 1 42 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6EC9C963-C589-46F9-B662-050A147EC2A3
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
11500 27 13701.259259259259125 4502282306.7105617523 355639 117 143 186 5 2 86 10 10 11 12273 1 265 88 11 8 208 201 447 2 11 4 7 137 1 39 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8F0FD71-9EA8-4E3E-B54A-C47C43DAB7AC
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
11750 29 12892.51724137930978 4297628635.3531513214 359584 108 141 182 6 1 89 12 10 1 12264 2 265 1 95 10 12 6 213 201 453 3 12 6 6 138 1 40 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7900FE53-6F28-4BE3-AA20-95BEC4CE19E2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
12000 26 14391.384615384615245 4778730993.6213006973 359833 120 144 192 5 2 84 11 7 203 12315 267 90 8 12 8 203 456 1 10 4 5 134 1 41 20
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BDEAB4CF-399D-4F46-8AA5-3C93ED05E85B
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
12250 26 14530.423076923076223 4875103081.5517749786 363442 114 142 190 7 2 86 12 7 206 12312 1 268 94 10 12 8 204 457 3 11 5 6 133 36 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6A397775-B526-4479-AAA6-F109AD591CCF
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
12500 27 14334.925925925925185 4944580603.0315513611 372693 116 143 184 8 2 86 12 6 207 12303 1 274 92 8 11 7 456 1 13 7 8 138 204 1 39 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 691BD913-C93B-4E3D-A339-C1A6F6B1D9A9
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
12750 29 13586.34482758620652 4793394842.3638525009 379752 112 139 186 5 85 2 11 1 8 209 12226 1 270 93 9 11 5 456 1 3 11 4 6 133 202 1 40 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 867048A4-CBB1-43E8-BD8F-B9A6D7C14EB9
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
13000 26 15247.230769230769511 5389088381.7159776688 7 382112 111 147 186 7 84 13 8 213 12275 1 2 268 96 12 13 458 2 12 38 3 7 134 196 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A9D40A18-DAB0-48FA-A814-87E51F3CA156
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
13250 26 15296.384615384615245 5424144890.544377327 6 383352 112 147 188 6 86 11 5 208 12329 1 2 271 88 10 11 457 1 9 38 5 5 141 196 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7DA68584-EBBF-4C90-8463-F049162638C8
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
13500 27 15177.074074074074815 5566338795.4759931564 6 112 141 395422 190 5 85 13 7 209 12304 4 1 2 271 97 12 12 455 2 8 36 4 6 143 213 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E7F47C84-A463-40F6-A8EB-CD405A56565B
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
13750 27 15600.370370370370438 5893593022.8257884979 8 114 149 406874 184 6 86 11 7 205 12293 1 2 276 96 12 13 457 2 9 36 4 8 137 200 1 19
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DF31D98D-14EA-4544-9B9D-EDCDB4CBDA6E
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
14000 27 15813.592592592593064 6059425742.9080953598 8 114 143 412557 188 91 7 7 11 216 12354 1 1 277 11 96 13 455 2 12 34 4 8 135 201 1 20
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - AB8BF923-99D2-48B2-AA75-D4B471FC9D25
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
14250 26 16554.192307692308532 6386785348.3860940933 6 116 143 415966 190 88 4 212 10 9 12381 1 2 283 8 90 13 466 2 12 39 3 6 135 203 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 53A62DC0-BEFC-47C0-91E2-E6A1D8F832DA
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
14500 25 17548.799999999999272 6899226396.9600000381 5 117 142 424295 188 91 6 215 8 12 12367 1 274 10 95 13 458 2 12 37 4 7 137 202 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 97F6117F-28C9-4C4D-A5D3-6925C011F1DF
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
14750 26 17069.692307692308532 6806209739.7514820099 113 143 429399 189 83 6 212 8 9 12378 7 1 2 93 271 8 11 451 2 11 37 3 6 138 209 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B6A183B9-302D-42FB-8E53-27366BD78157
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
15000 26 17093.192307692308532 6824462304.3091726303 113 145 192 429975 90 212 7 8 12 12396 7 1 1 94 275 13 13 446 2 11 44 6 8 135 194 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E9E97930-A445-4739-903A-CA8E2C703725
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
15250 27 16478.592592592591245 6597616588.3154983521 114 142 190 430480 79 212 5 13 12403 8 5 2 2 94 272 11 12 452 2 10 4 5 140 204 1 21 39
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 13D3E8A7-68D2-43A6-89B9-55AA71A08039
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
15500 27 16589.370370370368619 6688171466.6035661697 112 147 197 213 86 433424 5 13 12425 6 6 2 1 95 273 11 12 453 4 10 4 6 138 209 1 22 38
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B8C9073B-0599-4490-8D86-9A61E08EF76C
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
15750 27 16759 6830180050.8148145676 116 145 189 437999 211 86 28 6 8 12434 7 2 2 2 95 273 12 11 441 2 11 6 6 140 200 21 40
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D9BFCFAF-3970-4291-8E36-7BA58A77282E
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
16000 27 16962.407407407408755 7001176747.27846241 443446 112 144 188 212 81 30 5 9 12469 7 13 2 1 95 271 11 448 12 2 11 4 6 145 204 18 39
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 828E9242-6F5A-465E-94EC-A3AE9865B454
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
16250 27 17160.814814814813872 7171498212.743481636 448805 116 144 189 207 79 27 6 8 12465 15 2 1 90 287 8 447 13 1 9 4 8 7 142 202 40 20
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7767B463-7F71-4F4B-95BA-309A4A7122B2
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
16500 28 16705.642857142858702 7062353662.7295894623 453215 112 140 188 205 87 26 5 6 12482 14 2 1 91 271 12 443 11 1 2 12 5 6 5 144 212 38 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CC0A4CA5-B543-4963-AA3D-8462C6549DC7
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
16750 28 16850.571428571427532 7190624322.1734685898 457310 110 145 188 211 88 27 5 6 12448 16 2 1 96 272 12 442 12 2 11 3 7 6 138 199 1 40 18
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7B8E1BA-95F0-48CB-ABF5-32BC3F9880C7
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
17000 28 16968.035714285713766 7293576209.1772985458 460571 110 141 189 206 86 29 8 7 12475 14 2 1 93 275 8 441 13 2 11 4 9 8 145 200 1 39 17
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B403B9E3-FAAC-4E1B-89F9-E17F0D3194F4
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
17250 27 17679.222222222222626 7625479615.6543216705 462786 113 143 190 207 83 31 6 7 12473 15 2 1 97 278 12 450 8 141 2 9 5 6 6 206 41 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 47C4F90E-C67E-4C27-B72C-E64ED39C48C9
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
17500 27 17747.296296296295623 7685692710.2085018158 464609 110 147 217 190 84 28 6 7 12482 15 2 2 92 275 8 450 12 147 2 12 4 8 6 201 40 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 77EFC30C-FA05-46D9-9F04-E8EB82969246
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
17750 27 17801.037037037036498 7734797047.5171489716 466089 110 143 214 184 87 24 5 6 12481 14 2 2 94 280 11 441 9 141 2 8 7 4 6 203 40 21
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C6581F74-4A71-491B-B6FB-659608C0DF41
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
18000 28 17198.928571428572468 7498901685.9234666824 467007 118 144 212 190 84 30 8 5 12479 16 2 2 95 270 12 449 12 6 139 1 12 6 5 206 1 39 20
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EC700A2D-544B-4A57-B4B5-62CE52ADD2C1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
18250 28 17202.821428571427532 7502084871.503824234 467106 116 144 211 187 87 29 6 4 12495 17 2 2 93 273 12 452 9 8 142 2 11 4 5 204 1 38 19
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 71CFC71B-A392-4177-AC5F-4DA9EFFBDC0F
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
18500 28 17189.464285714286234 7490677589.8915863037 466751 111 146 213 191 87 27 8 6 12465 15 2 1 95 283 11 448 8 7 143 2 12 6 6 196 1 39 25
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E6540406-4EC0-4673-95A6-08B544ABC4F8
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
18750 29 16595.89655172413768 7240886657.403090477 466708 111 148 205 186 91 26 7 4 12497 14 1 2 93 276 11 448 14 8 1 142 2 11 4 7 206 1 35 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EBAD8CB5-7E4E-4DDE-8189-B1DAE5C6D4AF
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
19000 28 17184.75 7486114106.4732141495 466609 112 148 209 194 83 27 7 6 12474 17 1 1 97 281 12 443 13 7 1 148 2 10 4 7 201 39 20
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8310BF41-4059-4ECA-990E-8655DE26DAB1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
19250 27 17819.111111111109494 7750600372.9135789871 466565 112 143 209 187 87 26 7 6 12486 16 2 2 89 279 10 448 9 7 140 1 12 5 6 204 35 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C7C5E50A-1B7E-442A-800D-1DE9243936B1
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
19500 27 17815.740740740740875 7747064829.8216753006 466459 110 143 206 87 186 28 7 6 12494 16 2 2 93 276 12 449 13 6 141 2 13 4 6 203 39 22
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBE4A331-EB39-408B-AFF6-31F52FDB3D43
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
19750 28 17187.607142857141298 7489022770.3813781738 466699 116 144 208 186 82 27 7 6 12482 16 2 1 98 275 11 447 11 6 140 1 11 7 5 203 1 38 23
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 629A5DD8-5F83-494A-AD6E-23DA29CD764F
# Curr Run  UUID - B7846B45-D8B7-4818-A0C0-7B6C8CDAD5D8
20000 28 17200.857142857141298 7501625809.2653026581 467091 111 147 207 82 190 28 8 4 12466 15 2 1 98 273 12 445 12 6 140 2 11 6 7 200 1 37 22

==> data/droplets_volumeSC.dat <==
# Curr Run  UUID - 88C8F1AF-EC92-4371-8FCB-3CCAC240FDD7
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B0DF87FA-9DE2-440E-AABB-CAF089956B8F
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
250 1 118893 0 118893
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F0152CD0-EE8E-464C-9598-0F2FE09AF5B5
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
500 1 116940 0 116940
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 466F7EC4-1837-4386-AE0B-C05784144B11
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
750 1 112212 0 112212
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 062CCBC6-2E86-43B3-A6ED-E268D5FC4D11
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
1000 1 104142 0 104142
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4BB40FE9-64B9-46BB-95C0-32675A12569B
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
1250 6 16658.333333333332121 1385135972.555555582 99879 21 14 3 2 31
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - CBF27007-DA1C-499E-A9C0-A89DEB9CF06F
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
1500 6 16208.66666666666606 1305933260.2222220898 97015 15 74 23 79 46
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9B53BE4-8121-4794-9EF1-FA7F8EDE2D07
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
1750 14 6753.2857142857146755 472002716.77551025152 84958 1902 3621 3445 167 37 17 1 2 166 85 1 57 87
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 514A8FE6-5F6D-4B4A-BF0C-CA9FF2C64852
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
2000 16 5799.25 309951717.5625 12380 72965 34 3052 42 101 162 246 3272 20 63 155 91 52 54 99
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 268C3021-5125-4FF0-9934-A0B77632BD7C
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
2250 30 3037.8666666666667879 163631112.11555546522 70887 63 409 342 12055 61 97 33 2678 205 18 2786 240 43 35 36 153 113 56 116 244 1 23 188 46 35 28 36 17 92
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9627C33E-5583-4306-941B-6BA3BDE96F48
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
2500 46 1924.8913043478260079 19434043.053402647376 13120 804 1043 13164 11856 19436 88 12653 212 47 233 483 8 2695 2587 100 3128 4 11 3593 131 41 1246 3 98 62 206 46 50 54 71 21 204 28 14 126 256 32 17 146 109 100 79 36 70 34
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 03204D0F-1630-43F0-BE64-15F4340D5645
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
2750 54 1604.8148148148147811 14965493.780521266162 832 991 913 43 4438 61 132 540 1334 147 561 99 858 2459 13367 184 85 571 17949 23 74 12433 905 360 65 12278 28 226 810 661 112 128 2 138 42 6 1 385 107 22 848 10296 29 124 50 358 74 49 71 34 166 107 44 40
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 37AE1ADB-D1FE-4BBF-A4B1-E58174494962
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
3000 75 1130.7599999999999909 11837331.222399996594 3482 402 436 2641 151 90 82 75 40 145 144 20 41 706 137 112 6416 238 39 66 112 133 340 120 381 8145 24233 678 91 2004 2 735 238 554 33 667 2 161 12338 75 371 2459 2 169 411 50 64 66 10098 373 672 905 45 76 59 214 15 1 180 544 301 83 66 34 22 285 104 59 55 69 185 90 117 49 9
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 946E0C97-548A-4628-A45C-7CE1324D1AA9
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
3250 84 995.08333333333337123 9490272.4811508040875 2332 238 368 5206 2532 83 52 5629 211 796 86 201 75 262 116 72 90 12376 254 21563 612 2479 224 1538 237 389 100 40 190 1421 3049 382 37 12941 74 9 64 16 23 77 266 131 310 97 85 53 98 78 14 19 78 219 82 1 246 96 382 651 45 148 486 30 66 101 593 103 402 155 83 27 673 120 77 94 128 69 71 40 77 196 95 133 153 72
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F4A37B91-4481-4EEF-8C5C-478D81021BFC
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
3500 100 831.03999999999996362 9168376.9583999961615 5826 745 270 3733 63 297 215 420 122 98 127 12330 872 193 11957 88 24968 107 77 82 280 82 75 73 45 72 1267 298 1552 807 149 650 199 2070 43 77 61 242 34 27 245 153 33 138 268 1333 5 115 39 20 99 949 100 218 98 94 74 326 415 70 62 293 173 4 99 1452 1138 8 141 55 60 376 736 438 386 30 83 14 114 40 84 6 227 46 165 76 81 87 44 75 200 4 82 89 206 85 130 154 38 38
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 7906D2CE-FBC6-4FB9-A8AA-02BDB03069C0
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
3750 104 800.78846153846154721 6408992.4744822438806 3198 217 156 2558 1903 12520 77 11848 106 645 479 284 992 722 1153 113 700 396 19473 2522 77 801 564 267 296 41 77 149 169 1253 90 51 73 1123 3259 78 82 82 74 1846 85 43 1283 283 111 205 218 139 149 50 108 18 120 1481 34 220 79 397 45 152 6 445 41 38 95 9 175 275 62 1215 276 696 150 53 20 107 103 377 399 100 37 218 216 21 117 78 89 68 185 78 35 18 89 35 64 77 547 139 354 241 37 74 50 39
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F9725C80-1D49-45C2-A873-D5FE2BDD0121
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
4000 104 793.65384615384618883 4084585.0917159738019 12772 1214 7871 75 616 862 58 77 6216 68 2 179 123 1173 282 214 2507 49 4042 1 601 29 2816 13 271 120 620 115 563 12779 17 186 2210 85 1365 91 51 830 269 1050 619 1643 94 76 295 30 43 52 1101 140 236 189 149 106 3 83 240 80 440 539 27 43 57 275 2149 1737 334 1692 165 107 429 380 87 698 121 324 86 509 311 137 58 146 264 40 152 78 56 98 164 233 412 85 191 16 446 103 383 864 5 122 53 22 124 117
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0BE8B3DA-F5BC-4509-99B2-87E7689DD462
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
4250 99 827.64646464646466484 6132236.4305683085695 15243 96 13345 64 157 496 14794 3 110 181 57 112 332 53 333 112 25 97 1827 196 3587 122 990 585 73 1761 20 331 640 903 265 116 134 608 188 42 93 1121 432 90 16 1016 141 35 188 143 132 462 578 16 275 241 46 170 986 263 310 2056 1 1 73 307 48 164 118 1858 1001 654 534 46 295 1559 818 225 268 491 823 58 613 263 73 71 171 83 451 1488 319 1017 157 95 80 115 136 46 25 84 46 75 379
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B192CEE0-6E76-42B1-AA6C-8244B0D029B6
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
4500 115 713.13913043478260079 7549442.7458601109684 425 270 340 765 425 52 126 60 1102 238 995 283 112 249 5042 483 7525 57 21 236 149 22 1496 130 39 960 1038 3818 56 677 829 1224 932 1063 28 28303 263 73 723 140 318 140 63 74 11 323 717 183 196 629 152 756 1617 24 342 270 27 160 85 591 128 302 56 150 61 49 49 157 504 100 392 52 90 2016 478 992 205 180 825 293 125 180 97 103 216 483 321 986 168 80 738 94 380 123 138 78 124 128 99 122 1043 164 86 80 35 36 258 98 19 13 156 57 616 37 4
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 68C2E6F1-201F-4FAE-A3F2-6F09EAD6C90D
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
4750 140 586.61428571428575651 2586901.0512244892307 93 6045 124 3197 45 911 65 155 20 306 1041 529 123 63 914 23 571 26 908 264 12680 1212 144 2448 5098 110 101 17 531 215 107 134 3 353 1043 101 119 73 1319 55 75 78 624 101 11869 162 150 749 69 918 654 54 504 258 198 731 144 389 163 92 71 195 204 63 1226 167 458 1627 66 24 671 152 635 128 42 255 89 1018 19 45 102 98 49 48 45 192 188 812 1020 2020 434 58 457 314 32 675 607 142 91 230 697 102 310 397 490 455 29 103 53 243 52 96 17 74 1 90 32 150 329 374 16 713 920 115 139 244 60 134 208 514 100 217 98 4 263 66 35 70 78 1
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DB67FA5B-0644-482F-B005-B2BEFB4701AF
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
5000 133 624.24812030075190705 3166852.0963310520165 3738 150 189 37 6671 96 1006 147 66 209 204 121 1292 523 63 5793 71 211 996 140 67 40 49 112 11 101 48 2145 858 169 529 396 1183 143 483 921 1322 651 106 561 172 12016 171 20 767 167 119 74 651 14212 270 196 75 34 138 107 726 346 533 127 512 2194 116 960 96 77 79 54 139 120 145 156 245 54 67 56 580 243 358 34 91 38 461 619 65 32 104 329 2058 36 393 1035 863 608 295 716 119 71 69 33 248 241 479 751 74 163 226 1041 97 221 67 151 59 87 44 308 221 178 62 143 37 43 112 83 524 18 61 39 95 74 127 50 42
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5966FE83-61C4-4249-9162-8B8967EBC0A6
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
5250 137 610.29197080291976363 5894386.5716873537749 708 41 4112 482 107 1057 1693 885 285 337 27966 102 2251 156 768 181 45 88 1904 27 185 879 305 197 90 91 239 77 84 974 15 31 82 154 1302 513 74 109 997 175 66 138 1352 454 679 121 364 132 297 633 61 41 54 116 1352 731 356 127 94 1014 806 93 532 83 27 131 322 239 193 101 399 591 3669 238 532 120 72 760 673 56 246 219 205 1126 721 1148 123 2094 634 397 781 73 16 113 39 830 310 2336 331 536 503 60 198 27 97 89 50 86 40 252 109 177 30 110 69 110 66 48 36 51 3 259 117 3 72 34 300 56 83 148 7 85 49 49 125 83 64
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 619EC5EC-85F3-416F-BCC7-BE43924AFF3B
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
5500 146 580.51369863013701433 2200168.1265246779658 193 1487 515 539 650 128 77 51 54 508 103 131 128 114 370 41 144 13443 263 883 10912 89 2531 967 40 59 191 83 1860 805 518 2812 1312 403 77 163 1389 130 474 1229 92 540 95 2283 343 1364 505 52 641 491 1053 739 251 163 196 57 113 103 108 309 250 43 273 28 85 928 3375 69 91 126 1168 488 111 203 118 685 980 793 243 21 307 52 256 11 158 452 1585 287 27 249 2112 372 658 1187 53 745 893 843 413 130 10 201 61 333 222 124 688 151 553 206 80 84 265 308 419 103 96 236 266 125 60 63 66 262 30 63 233 75 295 124 55 44 65 50 220 96 410 194 314 64 142 336 91 147 314 179
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 85F8B938-67B3-42A9-A495-6EE99DC96D37
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
5750 152 563.84868421052635767 2015715.8126298487186 95 751 422 1210 136 137 373 53 1522 77 204 135 191 1439 745 521 10472 150 543 13438 1405 66 283 910 57 2845 1341 859 512 530 135 82 95 511 168 1232 493 64 91 99 50 64 2291 651 129 671 67 1372 58 505 79 667 1097 265 2 121 99 162 121 121 120 33 39 268 253 360 936 41 196 285 316 1177 128 1088 120 132 992 813 309 713 219 240 92 85 6 260 728 102 222 345 28 169 104 200 965 287 64 429 259 705 231 535 314 2114 1638 60 672 375 428 151 221 124 294 83 206 395 409 77 86 114 52 261 126 3057 63 64 294 244 68 275 517 28 36 908 69 298 388 83 350 76 419 95 212 572 69 316 152 315 499 198 155 107
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 29AD4552-FEC0-4592-817C-616580F484BD
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
6000 146 593.01369863013701433 2021189.9313191971742 1628 387 1290 682 1375 772 102 287 146 901 1552 487 193 1171 99 370 10443 759 537 12935 164 666 56 320 2890 93 1350 868 92 808 531 274 1230 169 97 517 541 100 204 224 67 49 2324 425 59 72 129 65 677 138 127 111 86 133 128 165 83 126 42 402 38 251 363 950 289 119 127 525 217 139 1006 320 712 237 104 92 79 42 78 196 224 76 287 347 57 265 743 913 2692 69 265 865 96 29 69 299 279 424 2135 40 313 208 451 557 98 221 125 241 324 396 289 85 412 82 691 134 153 455 124 64 256 3109 242 199 286 74 511 31 75 924 111 298 693 409 349 92 427 214 72 1088 583 1171 309 153 509 196
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F18F19D7-E93B-4661-A255-DC90431954C4
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
6250 145 600.50344827586206975 2022233.1741260397248 1270 316 2879 2162 687 1305 212 396 1340 294 785 280 170 103 107 1542 494 933 200 138 1192 10383 39 12908 755 532 128 539 62 1343 876 799 95 95 539 1243 179 545 95 521 107 214 236 50 70 76 2346 98 432 211 77 229 691 132 131 140 149 109 136 93 384 44 247 411 968 364 285 120 132 61 529 1006 139 332 241 723 111 97 82 45 198 426 322 360 222 293 946 268 81 747 2776 264 910 67 113 307 97 40 283 76 920 431 439 563 96 72 497 122 318 395 238 87 290 692 135 464 157 157 129 473 3125 285 260 197 514 240 28 340 69 154 700 396 345 311 72 210 222 589 1784 73 312 507 197 82 61
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F84C2AFF-7C02-48E0-8661-C1B0776BBEF0
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
6500 143 611.30769230769226397 2033210.6186121560168 1286 321 2924 434 2152 1351 393 1304 288 212 172 290 112 111 503 142 10367 205 919 43 285 12845 121 133 62 1349 880 809 773 1242 538 179 100 96 534 1564 105 96 507 208 102 233 53 76 83 762 530 2379 302 107 239 212 684 83 139 687 152 141 135 718 138 97 47 385 253 414 1203 581 370 386 135 247 1018 150 321 115 101 88 53 428 197 73 223 527 458 330 362 494 568 233 301 269 754 2813 267 80 117 952 248 908 71 305 933 97 286 461 38 74 77 95 335 123 322 1819 393 230 309 88 696 137 162 295 466 3122 287 515 196 30 155 329 71 695 197 399 348 433 584 220 381 504 537 65 61
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5706B729-C357-4711-86F0-FF1E6A580866
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
6750 143 612.75524475524480295 2022139.2058291372377 315 1283 78 430 43 2160 286 215 178 291 373 394 1302 108 285 115 105 252 10344 140 500 284 12837 205 921 48 369 129 133 2933 1358 886 779 1246 535 183 544 215 102 1553 103 527 214 105 111 54 242 77 86 770 2365 309 242 968 688 111 87 150 149 695 146 726 144 146 51 97 383 426 584 1188 388 140 236 327 1012 115 103 56 93 421 522 204 72 222 452 64 569 539 503 337 365 273 750 300 225 2810 120 373 240 936 905 74 309 933 103 77 99 343 1813 320 231 310 389 90 689 141 158 451 800 478 301 286 205 509 35 152 338 72 194 690 399 430 365 3125 591 221 124 502 384 536 70 69 145
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 62439783-6F44-46C6-820D-C0322BAC758D
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
7000 142 618.44366197183103395 2034455.5848541934974 970 321 80 107 434 2167 284 933 1276 47 216 183 284 396 109 348 119 294 262 111 56 288 10311 12800 368 498 204 53 124 2946 1361 887 775 142 1253 543 541 192 1547 107 215 103 523 211 107 109 58 240 81 88 145 208 917 2385 772 310 684 243 116 91 148 687 150 740 1301 145 149 428 50 385 103 581 1201 389 331 998 158 115 109 98 421 534 75 220 3095 454 140 567 69 2330 540 273 364 341 746 2811 303 228 127 243 370 942 904 80 313 78 342 100 319 314 233 397 91 685 163 141 464 799 463 306 207 289 508 41 159 339 80 199 686 402 439 362 582 224 134 515 387 532 70 72 154 244
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BA0D004A-76E1-4FC3-B1C2-4B193985FE04
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
7250 142 618.18309859154931019 2016784.0368974418379 961 324 106 437 2157 290 925 85 216 1266 51 185 148 293 115 405 266 123 356 294 112 63 292 10263 12749 366 490 201 56 127 2936 1356 893 784 142 1248 539 528 184 1551 108 218 508 110 210 63 112 111 252 90 83 206 153 918 771 2386 318 688 113 93 144 698 741 1300 141 425 56 151 392 110 592 1201 392 336 161 123 112 99 419 531 79 213 3097 456 565 142 71 2333 534 280 744 368 334 2777 303 224 128 246 379 948 310 893 82 77 336 321 106 310 228 510 95 395 161 143 699 799 460 466 588 313 201 281 505 42 157 344 78 203 677 73 406 430 364 238 225 129 394 521 76 151 1008 248
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9CC20AA3-2AED-4002-8742-C3C932ADFB7D
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
7500 142 618.02816901408448302 2004680.0555445346981 958 320 111 2154 297 918 429 218 1284 81 53 172 155 296 115 397 259 60 127 355 113 292 64 287 10247 12701 382 508 205 58 131 2944 1345 880 777 143 1246 547 539 192 1537 107 217 524 110 207 68 114 93 113 247 84 212 160 908 768 79 683 313 112 96 696 734 142 1292 428 380 156 110 589 1205 390 328 160 148 130 111 423 537 101 81 2371 224 3090 451 564 468 143 2320 75 276 535 749 2784 369 306 339 232 246 128 380 933 314 895 85 345 313 107 510 307 233 94 389 162 140 686 800 454 592 303 283 210 511 43 158 342 77 204 681 79 400 434 366 1007 243 228 134 387 527 78 157 246
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E293B45C-F633-4AAE-8F1E-A72D75C47D2D
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
7750 142 618.82394366197183899 1993430.2013985316735 324 109 2156 926 290 446 219 1255 89 56 156 122 297 261 63 400 127 209 348 115 67 290 12657 10230 370 508 204 457 2940 1352 896 790 1241 539 530 192 1538 109 221 528 112 71 116 97 114 81 250 211 155 775 913 86 685 951 316 117 99 190 699 735 148 1297 429 390 156 113 295 595 1205 394 333 172 150 128 116 422 540 108 86 2354 223 3086 64 132 567 462 144 2323 77 284 535 742 2792 365 305 341 231 240 131 315 375 939 90 897 142 345 318 514 111 313 237 90 398 160 143 691 802 452 590 311 286 210 500 154 331 201 81 82 683 1000 401 429 369 242 230 139 395 48 506 76 153 249
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C5127CB9-10D2-4A13-A035-458F62B0878D
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
8000 142 618.29577464788735597 1986806.0815314415377 310 115 919 2149 291 434 226 1264 86 164 55 123 297 270 67 214 397 126 353 119 69 292 10184 12676 383 512 446 213 1342 890 784 2914 1241 545 530 1527 197 112 217 528 114 77 114 101 88 114 251 212 161 762 898 90 675 952 322 118 106 176 696 730 148 1295 433 386 113 159 296 589 1192 401 167 159 127 116 420 534 110 88 2349 223 3077 63 136 558 472 144 2312 81 285 737 533 2781 306 369 339 233 253 320 132 935 371 889 92 144 337 511 313 113 310 227 90 387 172 151 691 791 519 453 591 308 215 282 508 161 201 343 990 82 683 403 434 364 242 233 140 394 49 79 82 162 251 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 86168CD7-6283-4B2A-BE6F-A66E9B86B7B3
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
8250 142 618.54929577464793056 1973766.9517952788156 322 931 119 885 907 2147 296 430 224 1255 93 160 60 123 295 265 69 210 389 390 131 355 120 277 72 12622 10171 375 454 1333 893 789 2935 1241 544 525 1522 199 115 226 521 79 114 121 96 111 92 112 258 218 164 769 900 90 679 953 318 109 123 186 693 729 152 1287 434 120 162 297 587 1202 402 507 583 159 155 138 123 422 530 93 2354 221 3062 232 214 133 63 561 466 151 2291 289 83 741 2765 538 311 368 342 240 252 323 134 375 91 146 346 510 314 316 113 233 99 387 170 521 153 793 697 454 317 216 280 505 166 201 345 990 88 672 403 360 430 246 144 395 52 87 87 163 247 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B5292668-2C00-47A6-B623-342AFD3A7625
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
8500 142 618.83098591549298817 1963237.2531243809499 325 942 120 873 920 2142 300 439 223 94 1242 155 68 121 294 263 72 208 381 392 134 350 121 292 72 10143 12599 380 400 452 1336 893 776 2907 1235 539 1533 533 199 120 222 513 79 112 101 120 111 93 114 222 254 170 765 891 95 675 950 326 106 126 188 696 724 153 1283 440 119 168 591 303 1196 511 584 172 154 134 118 421 543 96 229 2337 3057 235 215 137 69 560 474 2289 152 288 88 744 2761 532 313 374 341 243 235 313 93 135 379 156 347 512 308 312 114 237 105 398 175 505 156 807 700 455 314 213 506 167 206 349 983 91 404 670 372 432 251 152 285 398 56 88 87 160 256 327
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 5A15C893-AF17-4987-9ABF-B02845A7654B
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
8750 142 618.93661971830988477 1958702.7354195609223 323 928 123 884 915 2135 300 432 224 98 1238 170 67 122 299 261 76 383 212 392 135 349 126 72 286 10146 12585 378 396 453 1331 897 789 2894 1230 534 1510 533 193 120 219 517 78 116 100 124 117 96 114 221 254 175 768 892 96 676 951 319 107 128 191 683 721 156 1284 431 132 169 597 300 1206 581 509 168 160 134 125 421 538 103 232 2331 3040 243 214 141 81 559 474 2292 157 289 90 748 2759 534 317 367 345 253 235 325 104 142 376 154 350 511 314 308 114 237 109 390 173 524 147 792 691 452 323 215 502 169 206 349 983 93 400 665 369 435 251 148 282 388 59 86 92 161 252 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 19739CA4-DD0C-4909-94AE-035BE0997EF4
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
9000 142 618.92253521126758642 1944473.7897738546599 327 928 882 912 123 2131 437 296 225 196 103 1239 158 127 70 265 296 79 389 208 400 138 355 128 78 288 10112 12539 375 401 452 1338 890 786 2881 1239 532 1530 536 200 120 224 513 87 119 99 122 119 100 114 225 257 181 769 897 94 674 946 322 112 130 687 718 157 1275 434 130 170 598 312 1196 585 512 128 163 177 143 421 537 105 228 2327 3041 237 214 141 76 556 470 2283 156 291 741 90 2740 540 318 370 347 244 245 324 105 140 377 153 338 515 315 307 238 120 102 393 171 522 149 777 689 455 326 221 505 171 206 352 980 93 399 683 370 427 250 156 283 388 56 88 91 166 252 318
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3D49B2B5-78B5-47C0-8500-3FC0189478B6
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
9250 142 618.73239436619712706 1935677.0269787739962 330 927 877 129 901 2124 300 222 435 192 103 1230 164 125 74 263 301 384 77 210 408 140 346 128 288 82 10088 12526 397 390 450 1330 895 763 1240 2877 541 1510 532 202 123 223 510 84 123 110 125 125 99 119 226 263 182 771 893 100 670 939 325 114 130 689 720 156 1275 435 131 166 594 300 1198 582 514 132 165 180 142 413 532 105 230 2313 3030 242 153 219 146 552 80 468 2269 162 299 737 96 2724 545 315 366 342 245 330 241 103 146 379 154 356 510 309 310 236 126 396 179 521 154 786 695 455 328 216 495 170 206 352 974 100 396 678 370 430 255 284 397 64 107 95 91 168 249 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F961893F-6979-4DDA-861A-1050E9E8B119
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
9500 142 618.07746478873241358 1917088.648928782437 324 917 870 130 904 2116 307 439 192 224 110 1228 165 125 72 262 298 384 84 209 398 146 354 131 289 86 10029 12479 395 383 447 1325 890 791 1232 2866 537 1506 519 204 125 494 222 94 125 109 127 129 103 114 230 263 187 765 877 103 673 937 328 114 137 683 715 161 1270 429 136 178 590 309 1189 581 137 163 186 143 423 538 106 236 2310 3025 240 158 219 561 154 82 474 2258 161 297 734 99 2710 539 319 373 344 246 327 245 111 146 385 157 351 512 310 312 241 127 388 173 520 151 785 697 453 519 326 222 504 170 208 347 965 101 395 670 379 430 254 279 401 67 112 91 92 165 253 327
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 93CED89D-0F8E-4BBC-AE7A-56B62A12EFDE
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
9750 142 617.92253521126758642 1902715.8179428682197 928 325 879 132 898 2107 436 298 200 226 110 1215 168 125 79 266 301 383 85 205 93 401 141 361 137 288 87 9982 12441 402 382 449 1329 892 791 1224 2866 535 1497 519 202 128 493 222 128 110 127 132 104 121 227 269 191 764 876 108 678 927 329 114 137 679 713 166 1265 439 131 177 597 313 1188 584 136 164 183 142 415 542 105 241 2303 3015 250 165 220 559 153 87 482 2253 159 296 736 101 2714 532 320 376 333 249 332 246 115 147 378 161 351 502 317 312 239 124 387 184 517 153 785 697 455 515 326 228 502 173 209 350 966 103 397 659 384 432 256 279 388 67 117 99 98 169 254 319
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE6216D7-0E94-4877-8623-E1710592AA81
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
10000 142 618.0352112676056322 1899365.8649573498406 922 325 374 878 132 888 2098 436 304 198 226 108 1215 168 126 83 267 300 380 90 211 87 391 150 355 137 287 87 9971 12442 404 388 447 1325 890 792 1228 2864 533 1494 523 204 128 494 233 129 114 128 134 105 121 227 267 192 765 873 106 675 932 328 116 138 676 714 165 1269 434 131 178 606 308 1190 584 138 163 183 148 422 542 108 243 2292 3002 248 160 221 558 156 89 483 2248 162 300 732 103 2705 535 328 369 343 255 333 244 120 150 161 350 507 315 317 233 129 387 184 514 158 783 697 452 511 328 229 493 399 170 213 353 958 108 398 661 384 428 253 282 70 118 99 100 169 255 324
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E28077DE-E6AC-4060-8A50-E8D37998CFCD
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
10250 142 618.14788732394367798 1891428.4781293387059 908 327 381 864 133 881 2096 433 304 202 226 109 1201 175 129 85 270 302 381 92 95 210 388 155 344 137 288 90 9965 12412 405 398 449 1327 890 790 1223 2854 538 1493 527 204 130 500 234 128 115 126 138 107 123 229 266 194 763 874 110 674 929 327 117 141 675 712 166 1263 435 135 183 611 304 1183 584 139 161 184 147 422 540 114 239 2295 2996 251 167 223 556 161 94 480 2242 163 305 728 103 542 2697 325 372 343 254 338 239 119 152 163 356 520 316 322 236 133 387 186 504 159 777 701 455 518 336 228 496 385 172 212 357 954 109 401 663 377 429 249 284 70 119 100 100 171 252 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BAEADEC9-65EE-41C2-AF0A-4A4AF3377DE0
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
10500 142 618 1881371.704225352034 906 328 382 863 135 882 2099 296 199 227 437 117 175 1195 128 89 271 301 387 97 91 209 392 149 345 143 289 94 9954 12372 401 394 449 1315 899 790 1232 2841 538 1483 525 202 134 506 232 133 116 127 137 108 122 229 264 194 764 871 111 671 925 329 142 118 675 711 163 1254 434 137 187 606 308 1179 582 143 159 186 146 419 538 118 241 2293 2983 254 171 225 553 163 100 486 2242 169 304 729 105 543 2689 325 371 346 252 337 242 120 155 163 355 522 315 317 235 135 510 385 179 157 781 700 453 520 341 229 497 393 175 214 359 953 112 397 666 377 429 250 282 74 119 105 101 176 253 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 9538076B-FE5E-4D79-983E-62FB885C4776
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
10750 142 618.35211267605632202 1872363.6224955357611 906 329 385 859 137 886 2103 299 200 228 434 120 173 1192 132 89 271 303 97 386 94 210 389 157 349 145 290 96 9933 12344 408 398 449 1316 899 790 1225 2838 535 1480 528 197 139 232 508 138 118 129 149 110 123 230 267 197 765 876 112 671 923 331 143 120 673 163 702 1253 439 141 187 601 308 1176 580 145 159 191 151 414 537 122 246 2295 2972 258 177 224 550 164 101 481 2237 168 305 731 112 547 2686 330 370 342 251 338 241 121 156 163 354 516 317 320 239 137 511 386 182 157 776 696 454 525 341 230 497 392 175 215 356 956 114 397 659 384 429 250 285 77 119 104 105 175 259 329
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 26E39452-669C-4A8D-BD22-F652356C51C9
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
11000 142 618.19014084507045936 1862419.1117337825708 903 332 379 856 140 880 2093 297 200 226 431 124 176 1186 134 92 272 303 100 385 93 209 385 150 355 152 293 96 9921 12308 406 398 451 1313 902 791 1226 2825 536 1475 531 201 141 231 508 142 121 129 153 110 123 232 268 200 764 872 115 667 925 333 146 123 676 164 701 1247 441 142 188 606 315 1176 581 147 167 193 153 415 536 125 245 2283 2974 258 177 224 548 166 103 478 2224 169 311 735 114 547 2675 332 371 341 248 339 243 123 159 164 357 508 315 321 240 136 507 384 186 162 768 694 453 530 342 235 498 390 176 212 363 957 118 397 656 389 430 251 282 83 117 108 104 176 258 327
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 48FF1D39-6567-4780-9788-713E14479CD5
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
11250 142 618.09859154929574743 1851433.1311247767881 905 329 376 854 144 879 2089 305 206 232 435 126 179 1181 136 97 270 303 103 391 96 211 387 154 357 153 292 99 9891 12282 406 397 452 1313 903 789 1220 2815 532 1473 526 203 143 231 505 145 123 129 157 113 126 237 265 201 764 874 115 660 921 335 147 126 671 165 704 1246 442 144 191 607 315 1178 583 147 168 196 149 414 534 128 248 2268 2960 262 177 227 550 169 108 477 2222 176 311 739 114 545 2659 333 369 342 252 342 242 125 157 166 360 508 314 318 238 136 508 387 183 162 766 693 458 529 342 239 500 393 174 211 357 947 122 396 650 389 429 253 283 87 119 110 108 179 261 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - BCD8535F-BA9E-486A-96D6-EAE62611ADC8
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
11500 142 618.02816901408448302 1842906.3654036899097 903 327 376 851 145 875 2081 206 307 234 437 132 181 1177 139 102 272 304 108 387 102 214 387 157 354 155 291 100 9869 12269 411 397 454 1315 901 791 1220 2808 529 1469 527 208 148 226 506 147 124 132 156 119 127 240 267 201 764 871 118 662 917 335 150 127 670 166 701 1240 444 147 194 608 316 1173 583 149 168 198 152 411 537 130 253 2252 2944 260 180 230 556 171 108 479 2208 176 314 739 117 544 2632 339 368 343 254 344 241 128 159 166 361 507 314 318 240 140 509 388 190 162 770 695 456 529 342 242 498 395 175 212 354 943 131 394 642 389 427 254 286 86 120 110 108 181 259 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E24B70BB-E064-4D14-803B-0F491E58F9FD
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
11750 142 618.12676056338023045 1832728.5473120405804 903 331 377 849 147 873 2079 210 307 230 437 136 185 1168 140 104 270 307 111 385 101 214 389 155 358 157 292 100 9852 12234 414 399 453 1312 903 791 1218 2803 530 1468 527 210 149 226 503 147 125 134 157 118 127 243 268 207 762 863 119 662 913 335 153 131 668 166 697 1238 446 152 196 609 316 1169 583 152 167 198 152 415 538 131 252 2252 2936 265 183 231 556 172 108 480 2196 175 318 739 120 550 2617 343 370 349 256 345 244 130 165 170 359 506 316 315 147 242 509 386 191 164 769 693 459 531 346 245 497 392 181 214 358 940 136 392 643 392 429 254 287 88 124 112 107 175 256 333
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - E24F36B7-98A3-4CEE-B7A0-CF9D5907D88A
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
12000 142 617.93661971830988477 1821479.1297857568134 899 331 383 841 152 870 2075 210 309 231 435 137 187 1162 142 106 271 308 112 385 102 214 389 156 359 159 291 102 9830 12196 416 398 453 1312 900 792 1214 2787 531 1461 522 210 150 231 502 147 127 135 160 117 129 247 268 212 762 857 122 666 908 334 154 133 672 167 695 1236 446 156 197 610 315 1167 582 154 169 198 150 415 538 135 254 2247 2926 267 184 234 555 174 116 481 2195 173 323 739 121 555 2612 342 373 350 254 345 245 134 166 171 360 506 316 313 148 242 507 389 189 167 769 693 457 530 347 247 500 394 183 215 361 938 136 390 645 392 429 255 284 90 126 113 110 175 260 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - EE2BFCB8-7F1A-4D3E-9BBC-ABFED9830C26
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
12250 142 617.94366197183103395 1813487.320769688813 898 332 385 833 153 871 2070 214 234 436 308 140 189 1152 142 108 270 307 115 385 104 215 387 159 357 163 291 105 9808 12179 415 400 454 1306 904 790 1212 2782 529 1459 516 212 151 231 501 147 128 136 165 119 129 250 272 214 761 855 125 664 905 335 159 138 671 168 693 1234 447 157 201 613 318 1166 582 160 171 200 148 416 539 138 255 2235 2922 268 185 235 557 176 120 478 2187 173 323 736 121 555 2596 343 374 350 254 345 247 135 168 172 361 505 314 152 311 243 507 387 193 170 768 694 458 531 350 248 501 398 183 218 360 938 136 388 642 394 428 255 288 91 128 116 113 180 261 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 90C09D93-0622-4A73-9D1D-462D6FF062F3
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
12500 142 617.61267605633804578 1803685.8992759373505 898 328 388 830 152 868 2071 214 236 433 305 141 191 1150 144 110 267 304 117 386 105 214 387 161 357 166 290 105 9791 12142 416 401 454 1301 906 798 1213 2771 528 1456 519 211 151 233 502 149 129 137 165 120 132 252 273 217 760 854 126 663 903 334 160 140 666 173 692 1233 444 158 201 611 317 1165 579 160 172 202 156 414 539 139 260 2232 2916 268 187 236 552 183 120 479 2178 176 326 732 126 554 2591 343 374 343 256 346 247 136 170 174 362 503 315 152 312 243 193 508 387 170 767 694 461 533 354 247 500 399 188 218 361 932 136 386 641 391 428 255 285 92 129 119 116 178 263 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 06F047BF-799D-4613-AF5F-C8A8F9C9EB74
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
12750 142 617.56338028169011523 1794817.7952787147369 895 331 388 827 152 864 2070 213 237 434 306 143 191 1148 144 112 266 302 118 387 111 213 385 163 359 172 105 292 9772 12115 422 404 456 1297 905 799 1208 2761 524 1449 519 211 155 235 503 148 131 139 171 119 131 254 274 220 758 853 127 660 899 334 161 140 663 176 691 1228 446 159 201 610 319 1168 578 162 174 204 156 414 540 143 261 2224 2906 269 188 239 555 186 124 482 2173 177 324 727 124 549 2588 344 372 345 254 349 247 137 172 174 363 502 314 151 313 245 197 508 387 172 765 694 457 533 357 247 502 399 194 220 360 928 389 137 645 394 430 256 286 93 131 118 124 183 264 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 2F4D9C4A-0B41-4F86-93DA-49F53EAA3459
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
13000 142 617.45774647887321862 1784914.4735667526256 892 335 389 819 152 858 2065 217 238 434 308 146 191 1144 149 116 265 302 119 389 114 214 388 166 357 175 107 293 9749 12086 422 407 456 1297 905 796 1204 2747 521 1443 514 212 154 238 502 148 132 142 175 120 131 259 277 225 757 851 128 657 898 332 163 140 659 177 686 1224 445 162 203 611 321 1163 576 166 175 205 156 413 539 148 262 2217 2900 273 191 240 556 191 127 482 2173 177 325 724 127 551 2582 345 371 345 257 352 249 139 174 365 505 315 152 312 247 199 508 389 763 173 693 456 176 532 358 248 503 403 194 220 361 920 386 140 644 393 431 258 288 93 133 121 126 183 267 335
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 6DCF5C17-5518-44F1-ABD6-9AA4D5CE9E88
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
13250 142 617.26056338028172377 1774463.2771771473344 892 334 386 815 152 859 2053 217 238 437 307 148 194 1140 150 117 269 304 115 127 389 215 389 170 356 178 113 290 9733 12046 423 411 456 1295 904 792 1201 2742 521 1439 517 214 154 240 502 152 133 143 176 120 131 264 278 226 756 846 132 659 897 331 165 142 655 179 684 1219 441 161 203 610 323 1160 580 168 176 208 157 417 538 151 265 2212 2892 275 191 242 558 194 130 482 2165 180 326 717 129 550 2583 350 371 344 259 352 248 142 178 366 503 316 157 312 246 199 505 385 760 175 692 451 177 534 361 251 506 400 195 221 361 911 385 138 646 393 432 259 288 94 136 124 129 187 266 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F212C2BB-4661-402E-A4B8-C8A61FDD9FA1
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
13500 142 617.28169014084505761 1765470.1037492570467 892 334 388 810 156 856 2040 216 237 436 306 150 195 1135 150 120 269 306 118 129 387 215 391 172 355 178 118 292 9711 12020 426 415 454 1291 905 792 1204 2735 519 1436 513 214 153 239 500 152 135 145 182 120 131 263 279 229 757 841 132 662 896 328 168 143 649 179 677 1216 441 162 202 611 326 1161 581 169 178 209 160 419 538 155 267 2203 2882 280 195 242 559 197 133 481 2162 182 328 715 131 552 2581 349 372 348 259 353 248 145 176 368 503 315 161 315 247 200 503 386 760 179 694 457 177 536 361 253 507 402 200 224 364 909 386 138 645 393 432 262 291 96 136 125 128 189 269 329
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F8120147-C985-444B-9E28-F398336ACDE3
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
13750 142 617.22535211267609156 1755557.7238643129822 890 332 386 805 161 849 2029 218 239 433 308 150 196 1129 150 122 270 308 122 132 386 214 389 176 356 179 118 297 9682 11994 427 416 454 1286 902 791 1205 2724 514 1438 519 213 156 242 499 157 138 145 184 120 134 265 279 236 762 841 137 661 896 328 169 142 645 185 678 1213 441 162 204 609 325 1158 582 171 179 209 161 417 539 156 270 2204 2874 284 199 245 561 203 137 481 2154 184 330 712 135 553 2575 350 367 350 258 356 249 146 176 370 505 313 167 315 249 201 505 386 762 180 694 456 177 537 360 255 506 406 200 227 363 906 384 138 647 395 426 262 290 99 137 127 126 190 269 329
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - D22ECDC5-5A9E-417B-906A-569CA002376B
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
14000 142 617.30281690140850515 1745929.4505554456264 888 335 387 805 163 850 2025 218 241 436 312 152 196 1124 152 124 269 307 125 133 387 215 391 186 359 182 119 295 9667 11959 426 417 454 1284 901 788 1201 2723 514 1428 517 215 158 251 497 160 138 145 184 118 136 266 281 236 763 838 140 661 895 328 173 145 643 185 675 1205 441 162 208 609 328 1158 580 172 179 210 162 419 538 162 272 2192 2865 287 208 244 555 208 139 480 2146 186 331 711 139 553 2571 353 369 350 259 357 250 149 178 372 504 311 168 317 249 202 506 386 762 180 695 458 180 538 363 258 503 405 199 225 361 905 390 139 644 396 425 265 289 102 140 130 125 194 272 328
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - DCE17824-B692-4802-B841-9907CFEE0BC5
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
14250 142 617.33802816901413735 1736382.7448918865994 887 334 384 795 164 846 2027 222 242 436 316 151 199 1118 154 124 266 306 132 136 387 215 387 187 359 182 121 293 9650 11926 425 418 452 1279 900 788 1200 2715 514 1425 521 215 163 251 494 160 140 145 190 121 140 269 283 239 760 834 142 661 894 327 172 148 637 189 679 1204 439 164 208 614 331 1158 577 173 184 211 167 424 539 162 274 2185 2857 287 208 248 554 210 142 482 2133 189 334 711 139 556 2564 357 370 350 262 361 250 153 181 372 504 313 169 315 250 203 506 387 763 183 695 458 181 542 365 261 498 404 200 224 363 899 144 387 644 397 425 263 290 105 142 130 127 195 280 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F19DD691-6E9B-49C8-BB95-6CD68B40209E
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
14500 142 617.12676056338023045 1726807.1388613360468 888 331 384 791 166 845 2020 224 241 438 318 152 199 1109 155 126 266 307 129 137 383 216 387 188 359 184 123 294 9637 11887 425 422 450 1276 900 787 1198 2702 512 1420 518 214 162 248 493 163 141 147 190 127 142 273 284 239 765 833 142 892 660 327 170 149 635 191 679 1200 438 165 214 614 331 1155 574 177 186 213 168 424 540 164 276 2181 2854 289 209 250 553 214 145 482 2131 194 334 711 141 559 2562 358 367 355 257 362 250 158 183 375 505 310 169 315 252 207 501 388 752 186 696 455 182 542 368 261 499 405 203 224 363 892 146 388 647 396 421 266 293 107 143 133 129 199 284 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B837A19B-7D2C-4DCB-A2E2-52C806A14269
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
14750 142 616.72535211267609156 1716481.39639952383 883 330 384 789 165 844 2009 223 243 440 319 156 201 1103 155 129 265 310 131 137 386 214 384 189 358 192 128 290 9601 11864 426 422 448 1275 898 783 1197 2691 512 1416 517 217 163 250 491 165 143 146 193 129 146 275 285 237 764 831 147 889 657 326 171 150 632 191 675 1197 437 169 217 615 334 1152 579 181 188 215 168 424 542 165 277 2171 2847 291 213 251 551 217 150 482 2124 201 334 712 142 559 2559 358 368 350 261 362 251 161 185 377 502 310 169 315 252 208 500 387 750 186 694 457 184 541 368 263 495 408 205 224 365 890 148 384 645 398 420 267 290 108 145 136 130 199 285 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 4F4547B2-9330-4345-A713-C782CA483DDA
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
15000 142 616.74647887323942541 1707791.1610791501589 882 331 382 785 169 846 2003 224 246 440 324 160 201 1100 155 131 267 309 132 382 141 214 385 193 356 195 128 289 9586 11829 430 425 448 1271 900 789 1196 2691 511 1421 516 219 163 249 489 164 145 148 193 133 148 275 286 236 762 832 147 888 652 325 152 172 630 192 673 1193 439 167 220 622 336 1149 580 185 188 216 169 422 541 167 278 2165 2842 291 216 252 551 218 152 484 2119 200 337 711 142 564 2552 360 369 353 259 362 254 162 186 377 504 311 170 317 254 209 500 389 750 186 695 457 185 544 369 262 493 407 202 224 366 888 151 377 646 398 422 268 292 108 146 135 131 200 288 328
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1C2C1F4F-FC2C-4F3F-B3B0-70A9178819CA
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
15250 142 616.54225352112678138 1698773.7270878802519 881 333 379 784 172 846 2005 226 248 441 324 163 203 1092 153 131 268 311 134 383 141 214 383 195 355 196 129 287 9563 11802 431 427 448 1268 902 784 1189 2686 512 1415 515 220 166 250 489 146 162 150 195 134 150 274 287 243 763 835 147 883 653 322 152 175 632 193 671 1193 439 169 219 622 338 1147 581 186 188 216 169 419 541 170 280 2160 2829 293 217 253 552 219 155 492 2112 200 339 713 144 565 2540 365 369 353 258 363 257 164 186 380 507 307 169 317 253 212 499 388 752 186 693 458 186 547 369 265 494 407 205 224 366 883 152 381 638 399 420 269 294 110 148 134 132 200 288 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - F03E196E-087D-4065-BF8C-7BA92E11EA75
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
15500 142 616.83802816901413735 1692481.7272862519603 881 334 380 784 181 841 2000 227 250 443 322 165 203 1090 158 132 270 312 136 387 142 217 384 193 357 199 131 284 9549 11786 432 432 448 1267 904 783 1188 2676 509 1414 515 222 165 252 489 149 162 150 198 132 150 276 288 252 765 830 154 883 655 320 155 176 636 195 669 1190 437 171 217 626 336 1145 577 185 189 218 170 420 542 175 284 2153 2824 293 218 257 553 220 156 494 2102 201 341 711 146 557 2531 367 369 352 257 367 258 164 188 381 507 310 319 174 253 213 501 388 752 186 694 456 189 549 369 265 492 406 208 229 368 883 153 387 635 401 418 269 295 112 148 137 133 203 288 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0B2B0BEC-4FCF-4DE6-B351-66D16E4952C6
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
15750 142 616.88732394366195422 1682145.0295576280914 882 332 783 183 837 1996 228 249 442 325 168 205 1087 164 135 270 312 138 384 147 218 384 194 358 200 132 288 9523 11753 432 429 448 1266 904 781 1186 2670 509 1407 513 220 165 249 487 151 163 151 202 134 150 280 289 257 766 830 154 880 657 319 159 178 634 196 669 1184 437 172 218 625 335 1143 577 187 191 222 172 421 541 177 286 2149 2819 293 221 260 550 224 159 494 2096 203 343 705 149 557 2524 371 368 355 263 368 259 170 379 189 383 508 310 178 324 254 214 501 389 751 187 459 693 189 552 371 268 490 406 211 230 368 879 158 390 628 405 419 269 295 113 153 138 132 205 289 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 21766EB7-249D-42F0-999C-F71714C507D4
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
16000 142 616.95774647887321862 1673202.9559611179866 879 336 782 183 834 1989 229 251 444 326 172 212 1089 163 139 269 315 140 383 147 217 383 196 358 202 134 289 9502 11727 434 429 448 1260 904 781 1181 2658 507 1406 513 222 167 248 486 151 161 155 203 137 150 284 289 260 771 828 157 880 658 325 158 184 626 198 665 1179 436 172 220 627 337 1143 578 187 192 225 175 422 542 183 289 2146 2809 299 224 261 548 227 161 492 2091 205 345 706 151 559 2511 373 369 356 264 368 257 173 385 190 385 504 309 182 330 254 215 501 389 751 190 459 697 190 551 374 269 490 406 210 232 369 874 159 386 627 404 419 270 295 117 154 138 134 206 285 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C357EE53-E528-432F-90C5-65E0F7BF8D42
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
16250 142 617.06338028169011523 1666146.7776730803307 871 337 785 182 832 1983 230 251 442 326 174 214 1085 163 142 272 318 144 384 218 385 198 358 206 137 292 9485 11707 431 430 451 1253 905 781 1179 2656 507 1408 510 225 170 249 486 149 153 169 155 206 138 150 287 291 266 769 825 161 879 660 326 161 182 625 199 662 1178 435 173 219 633 335 1137 575 189 193 225 178 422 543 184 289 2142 2799 300 226 262 549 228 165 491 2086 205 346 704 153 557 2503 374 373 356 266 370 256 174 385 192 387 504 309 179 331 253 218 501 390 746 191 457 700 193 551 380 273 490 405 212 232 369 868 161 382 628 406 421 271 297 120 155 140 137 206 283 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - C358F5A9-8BDE-47B9-85AF-D870D4193C35
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
16500 142 616.88028169014080504 1658048.4997520330362 871 338 782 184 828 1978 234 441 324 251 176 214 1076 165 144 274 317 146 384 219 389 198 354 207 137 292 9465 11686 431 433 451 1250 906 783 1180 2641 506 1396 513 226 173 252 484 153 154 173 156 210 141 151 286 292 270 768 822 163 877 659 329 162 186 624 200 656 1178 433 172 221 632 333 1138 579 186 194 225 179 421 541 184 291 2132 2791 302 232 261 549 230 170 487 2077 206 347 703 152 560 2493 377 374 353 265 373 260 174 387 195 388 503 309 181 335 255 217 500 391 745 194 459 706 193 548 383 276 490 404 213 234 372 866 167 381 623 407 420 273 297 120 157 139 142 208 283 330
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60B8E707-1AC3-4D0A-83BF-2158DDD31E07
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
16750 142 617.05633802816896605 1647867.6447133512702 867 337 785 187 822 1975 236 441 324 253 177 213 1071 167 147 275 317 148 386 219 389 203 352 210 138 293 9439 11652 432 433 450 1248 905 785 1178 2637 504 1389 512 228 174 255 485 157 156 177 155 214 143 152 288 294 268 768 821 165 872 662 331 163 191 623 658 203 1174 434 174 223 634 334 1137 579 188 195 230 182 420 541 185 294 2123 2788 303 236 260 549 232 174 488 2072 209 349 700 155 566 2491 378 378 354 266 372 261 173 387 196 389 503 308 188 335 255 217 502 391 742 194 462 710 193 549 385 277 492 402 213 238 373 857 169 383 620 409 422 274 301 120 157 142 144 208 284 331
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 399EF806-AF4A-4523-95AC-3BEA881EE703
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
17000 142 616.95070422535206944 1638729.8496826030314 869 336 784 185 819 1968 237 441 323 254 180 215 1068 166 148 275 317 153 386 219 393 205 355 210 139 294 9422 436 11618 432 450 1247 909 783 1172 2633 502 1385 507 227 182 254 484 158 156 176 156 214 144 154 291 297 266 766 817 168 873 665 332 163 192 623 652 205 1173 435 176 226 632 335 1134 580 190 196 233 183 422 541 187 298 2116 2775 303 238 260 546 236 178 489 2067 211 350 698 156 570 2485 382 377 356 267 374 260 174 386 197 391 502 313 186 335 257 221 502 392 742 195 461 720 194 551 385 280 489 402 211 239 372 856 170 379 619 408 420 275 305 121 159 142 145 209 284 333
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B73499B7-64C0-4678-B3A1-3C14A7FA06F2
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
17250 142 617 1630744.0422535210382 869 335 786 187 815 1961 237 441 325 253 181 216 1063 167 151 274 315 156 385 220 393 209 216 354 142 298 9401 437 11595 432 451 1244 910 781 1171 2628 503 1380 506 226 185 256 482 158 158 183 158 215 146 156 293 299 271 770 811 168 872 665 333 165 195 623 655 205 1169 434 179 227 636 338 1132 577 191 195 235 184 420 541 190 300 2112 2770 304 239 260 549 239 179 490 2060 211 350 696 160 565 2475 385 376 355 266 378 260 177 388 199 392 502 314 186 338 257 224 502 391 740 195 463 720 195 552 388 282 487 403 215 241 373 851 171 382 613 409 420 277 299 124 160 145 145 212 285 334
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0D00D941-E84A-472B-BDE8-ECA816C43C6E
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
17500 142 616.97183098591551698 1622273.6470938301645 865 783 333 188 809 1960 235 440 328 254 184 217 1058 167 151 278 315 158 387 221 393 214 222 355 147 299 9376 436 11570 432 449 1244 911 783 1169 2626 502 1369 509 225 188 259 483 161 158 184 155 219 146 156 293 301 271 769 813 168 872 664 337 169 195 622 655 206 1167 437 180 230 638 341 1131 577 191 197 236 186 419 540 189 300 2102 2763 310 241 260 549 241 183 493 2059 213 353 693 162 567 2469 386 376 357 266 381 260 178 388 203 393 497 312 192 337 253 225 501 391 740 196 462 721 195 552 388 282 483 404 219 241 373 847 173 382 611 409 421 278 302 127 161 147 147 213 285 332
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 3B74A362-0ED7-4E86-98EF-E83D6BEE84C1
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
17750 142 616.78169014084505761 1612663.2129041852895 860 779 333 193 807 1958 236 438 331 253 186 218 1050 164 154 275 312 162 386 220 395 215 220 356 150 296 9355 436 11536 431 449 1244 906 783 1168 2625 498 1364 509 225 189 258 481 160 161 183 153 222 146 158 300 302 280 769 810 170 870 662 341 172 198 621 657 208 1162 437 183 233 637 347 1128 579 196 197 237 186 421 541 192 301 2095 2750 313 243 261 544 244 185 493 2054 214 355 692 164 572 2461 386 374 355 267 381 261 181 388 201 394 497 314 198 337 253 226 502 392 738 199 463 720 197 553 391 285 480 409 220 241 372 845 174 382 609 413 421 277 302 128 162 150 148 214 285 334
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B92C6C59-855C-428C-A413-72B6D94C7EC3
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
18000 142 616.75352112676057459 1605019.1153045021929 858 779 331 196 808 1955 237 439 328 257 186 220 1050 166 155 274 311 160 386 221 398 216 222 356 152 299 9335 440 11514 431 449 1244 910 783 1166 2614 497 1364 509 227 187 259 479 164 163 187 155 224 147 160 303 303 281 769 811 173 863 660 344 173 200 617 659 209 1162 436 185 235 637 348 1126 578 196 199 238 186 420 541 198 304 2091 2735 316 246 262 544 245 186 490 215 2046 355 691 166 573 2457 388 372 358 267 382 262 185 388 201 395 495 310 201 337 254 226 502 389 737 200 464 717 198 558 393 288 480 412 219 244 372 839 176 379 608 415 421 278 300 129 162 149 152 215 286 336
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 1703ADA7-B3D3-43A6-8601-57B56EC8AC32
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
18250 142 616.67605633802816101 1596404.8387224753387 852 777 334 199 808 1952 240 438 332 255 191 221 1043 168 158 273 313 162 383 222 396 218 226 355 153 298 9312 440 11487 430 450 1243 908 778 1166 2609 498 1360 507 228 190 261 479 166 163 184 157 229 149 160 305 303 284 771 809 174 862 662 345 173 201 617 660 211 1160 436 186 236 632 353 1125 577 202 199 239 191 419 541 200 304 2089 2727 323 250 262 546 245 190 492 220 2038 355 690 170 576 2449 387 371 357 268 264 384 185 389 200 396 487 313 203 336 255 227 500 390 738 201 466 714 197 559 393 287 479 415 219 245 373 835 179 378 609 416 420 277 300 131 163 150 153 217 288 334
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 300D1F6F-B401-4E0B-ABFF-1E2886132F91
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
18500 142 616.55633802816896605 1587555.3031640537083 849 774 335 200 806 1947 241 441 332 258 193 219 1037 169 158 274 313 162 382 223 394 219 227 356 154 299 9287 443 11460 431 451 1242 902 775 1166 2601 498 1356 508 228 194 262 479 165 164 187 159 231 151 163 310 306 286 766 807 173 860 662 346 177 201 614 662 213 1155 438 189 238 634 352 1124 574 202 198 239 194 418 539 201 306 2083 2720 323 254 261 544 249 190 496 221 2036 356 692 173 575 2444 390 370 359 268 265 387 190 389 204 397 486 316 204 338 258 229 498 394 734 201 466 707 199 558 397 289 478 419 222 245 374 833 179 377 609 418 422 277 300 132 164 149 154 218 287 335
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 594DD71B-202C-4F3F-B2A7-D6B246F69AE9
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
18750 142 616.66901408450701183 1579310.2918567734305 847 775 337 203 804 1942 242 441 335 258 193 218 1032 170 160 275 310 164 380 223 394 221 231 357 156 304 9265 446 11437 433 448 1241 908 775 1160 2594 495 506 1348 229 196 265 479 167 166 189 160 234 154 163 310 306 290 764 802 176 856 665 348 177 202 609 661 214 1152 439 190 240 634 357 1121 581 204 198 241 195 421 540 205 306 2073 2717 323 257 261 543 253 193 499 222 2029 360 693 174 575 2431 393 370 359 272 267 387 192 389 205 399 489 315 209 338 258 231 495 396 729 203 465 707 201 561 395 295 477 419 225 249 374 829 181 378 609 419 422 278 300 133 165 152 155 220 290 335
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 8C2AEABF-6872-44C2-962C-12B1E61947C4
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
19000 142 616.64788732394367798 1569607.0450307489373 847 773 336 205 801 1939 243 261 443 336 194 221 1028 171 160 276 166 309 381 222 394 222 231 357 157 301 9241 452 11406 434 447 1237 910 778 1161 2582 493 506 1350 230 196 263 477 168 167 190 162 239 154 166 313 306 291 763 801 183 853 664 347 177 206 608 663 214 1154 438 193 240 631 360 1122 579 206 200 244 200 424 540 210 308 2063 2708 323 262 261 257 543 197 499 226 2023 360 693 178 580 2416 394 368 361 271 269 387 193 389 209 403 487 310 211 338 260 233 494 397 729 204 465 704 202 564 397 297 479 420 228 250 374 825 183 379 605 419 420 279 298 136 167 152 155 224 290 335
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - B4D3D983-B837-43AA-B8BA-B3A03F8C103C
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
19250 142 616.5 1561522.348591549322 842 770 338 205 802 1924 245 263 443 337 196 224 1025 174 162 277 167 311 378 223 397 223 233 358 161 302 9218 452 11385 433 446 1235 907 779 1158 2572 491 507 1347 234 198 262 477 169 167 191 162 241 157 168 315 306 295 757 799 184 853 662 348 179 207 608 661 217 1150 436 195 243 636 362 1120 579 210 200 246 200 426 539 210 310 2055 2699 323 268 262 262 543 199 501 227 2017 361 690 176 579 2411 395 368 360 271 271 389 197 387 211 403 489 309 215 341 263 236 495 394 730 206 462 700 204 565 396 302 478 420 229 253 373 820 186 379 601 418 421 279 298 138 168 153 154 225 293 336
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - A3349A2D-63E4-4C2C-8F5E-E2B85C793F50
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
19500 142 616.5 1554303.25 840 769 339 204 801 1918 247 264 442 339 198 224 1023 174 165 279 170 313 375 222 397 224 235 359 162 302 9196 453 11365 433 445 1236 906 779 1157 2565 491 506 1341 231 200 263 477 170 195 160 162 241 160 168 316 311 298 761 795 186 854 659 350 182 210 607 660 218 1146 438 199 242 641 365 1117 575 213 201 249 201 426 540 210 313 2058 2691 326 269 264 265 542 202 503 227 2012 367 685 177 578 2400 396 367 362 276 272 389 199 386 211 404 495 307 214 341 265 237 495 393 730 208 464 699 204 566 401 303 477 419 229 254 374 817 187 379 600 417 421 281 300 138 169 157 154 225 293 334
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 60338FE3-5125-4655-A140-E3C281FE3F2B
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
19750 142 616.01408450704229836 1545231.5068438798189 836 768 338 206 798 1915 246 262 442 340 202 224 233 1013 181 169 280 170 310 376 222 395 224 236 358 166 304 9182 451 11329 432 448 1229 898 780 1152 2559 491 503 1335 198 267 476 171 194 160 163 243 161 167 318 316 302 758 794 189 852 657 350 184 210 604 658 218 1138 436 198 244 639 364 1114 574 216 203 250 202 426 540 214 315 2048 2681 325 270 266 265 542 205 504 228 2008 368 685 174 578 2390 398 366 361 274 272 390 201 385 213 403 497 308 216 342 266 238 496 393 728 209 463 700 205 570 402 305 478 421 232 256 375 814 188 377 599 419 422 283 302 139 173 160 156 225 297 334
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
# Prev Run  UUID - 11111111-1111-1111-1111-111111111111
# This file UUID - 0C391238-7DE8-44B9-89C6-9BC1E7E0BF07
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE
20000 142 616.11971830985919496 1537653.1617238644976 838 208 763 340 796 1910 246 264 441 342 206 227 233 1004 180 171 282 170 309 376 223 395 225 240 359 168 305 9155 456 11311 435 448 1222 902 783 1150 2555 490 503 1334 199 268 475 171 197 160 164 245 162 166 321 315 303 758 793 190 850 660 352 186 211 599 655 220 1137 438 196 245 640 367 1111 573 213 203 252 203 428 539 216 320 2043 2672 331 275 271 269 542 208 504 230 1996 370 686 174 576 2388 401 363 365 275 272 392 202 384 213 407 497 312 219 340 267 242 494 396 729 209 463 701 207 573 404 305 478 423 233 254 377 810 189 376 598 419 423 283 302 142 174 161 157 227 297 333
# Curr Run  UUID - 4CE1AC5B-CB33-4313-9909-7DDF66D391EE


==> data/error_dens_R12.dat <==
# data for R=12 -- surface tension theory 0.01 -- viscosity ratio 1

#rho_red/rho_blue	rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0040548347e+00	9.9988667213e-01	0.010148217073			1.217349e+01
10			1.0035896679e+01	9.9985941112e-01	0.010106854706			1.354713e+01
100			1.0032504987e+02	9.9983318253e-01	0.010081930196			1.475124e+01
1000			1.0029886533e+03	9.9980799157e-01	0.010068098447			1.582705e+01

==> data/error_dens_R16.dat <==
# data for R=16 -- surface tension theory 0.01 -- viscosity ratio 1

#rho_red/rho_blue	rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0029272484e+00	9.9980134035e-01	0.010081416067			1.612558e+01
10			1.0026400954e+01	9.9976571935e-01	0.010061799353			1.750258e+01
100			1.0024176614e+02	9.9973214273e-01	0.010046573684			1.870509e+01
1000			1.0022373341e+03	9.9970027210e-01	0.010036059118			1.977890e+01

==> data/error_dens_R20.dat <==
# data for R=20 -- surface tension theory 0.01 -- viscosity ratio 1

#rho_red/rho_blue	rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0021921557e+00	9.9969162219e-01	0.010049099060			2.009391e+01
10			1.0019849595e+01	9.9964760891e-01	0.010038626278			2.147437e+01
100			1.0018177272e+02	9.9960661508e-01	0.010028078909			2.267655e+01
1000			1.0016775461e+03	9.9956777277e-01	0.010019853646			2.374628e+01

==> data/error_dens_R8.dat <==
# data for R=8 -- surface tension theory 0.01 -- viscosity ratio 1

#rho_red/rho_blue	rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0062056218e+00	9.9994763977e-01	0.010329371320			8.252957e+00		
10			1.0052348531e+01	9.9992865144e-01	0.010216132996			9.626597e+00
100			1.0045987899e+02	9.9990968153e-01	0.010163839335			1.083771e+01
1000			1.0041456653e+03	9.9989108575e-01	0.010136331558			1.191226e+01

==> data/error_dens_radius.dat <==
# data for rho_R = 1000, 100, 10, 1 -- surface tension theory 0.01 -- viscosity ratio 1

#Radius surface_tension_calculated	
8 0.010136331558 0.010163839335 0.010216132996 0.010329371320
12 0.010068098447 0.010081930196 0.010106854706	0.010148217073
16 0.010036059118 0.010046573684 0.010061799353	0.010081416067
20 0.010019853646 0.010028078909 0.010038626278 0.010049099060

==> data/error_surf_R12.dat <==
# data for R=12 -- surface tension theory 0.01

#nu_red/nu_blue		rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0040548347e+00        9.9988667213e-01        0.010148217073                  1.217349e+01
2			1.0041356200e+00        9.9988841719e-01        0.010335100846                  1.216695e+01
5			1.0041863029e+00        9.9988975147e-01        0.010451223864                  1.216234e+01
10			1.0042039629e+00        9.9989027739e-01        0.010491504331                  1.216072e+01
100			1.0042215970e+00        9.9989102429e-01        0.010529700933                  1.215740e+01

==> data/error_surf_R16.dat <==
# data for R=16 -- surface tension theory 0.01

#nu_red/nu_blue		rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0029272484e+00        9.9980134035e-01        0.010081416067                  1.612558e+01
2			1.0029743400e+00        9.9980359523e-01        0.010220483569                  1.611685e+01
5			1.0030042670e+00        9.9980535417e-01        0.010307472943                  1.611090e+01
10			1.0030148170e+00        9.9980606751e-01        0.01033775016                   1.610869e+01
100			1.0030268181e+00        9.9980690600e-01        0.010369565922                  1.610225e+01

==> data/error_surf_R20.dat <==
# data for R=20 -- surface tension theory 0.01

#nu_red/nu_blue		rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0021921557e+00        9.9969162219e-01        0.010049099060                  2.009391e+01
2			1.0022241018e+00        9.9969420103e-01        0.010160805044                  2.008143e+01
5			1.0022447197e+00        9.9969631183e-01        0.010231082882                  2.007348e+01
10			1.0022520499e+00        9.9969719739e-01        0.010255479448                  2.007059e+01
100			1.0022600505e+00        9.9969859612e-01        0.010278752700                  2.006429e+01

==> data/error_surf_R8.dat <==
# data for R=8 -- surface tension theory 0.01

#nu_red/nu_blue		rho_red                 rho_blue                surface_tension_calculated	R_rhoN=0
1			1.0062056218e+00        9.9994763977e-01        0.010329371320                  8.252957e+00
2			1.0063844484e+00        9.9994883212e-01        0.010617590431                  8.249086e+00
5			1.0064961737e+00        9.9994973707e-01        0.010796660859                  8.246212e+00
10			1.0065347418e+00        9.9995009088e-01        0.010858488397                  8.245303e+00
100			1.0065643909e+00        9.9995120861e-01        0.010904998719                  8.244895e+00

==> data/error_viscosity_radius.dat <==
# data for nu_R/nu_B = 100, 10, 5, 2, 1 -- surface tension theory 0.01 -- density ratio 1

#Radius surface_tension_calculated	
8 0.010904998719 0.010858488397 0.010796660859 0.010617590431 0.010329371320
12 0.010529700933 0.010491504331 0.010451223864 0.010335100846 0.010148217073
16 0.010369565922 0.01033775016 0.010307472943 0.010220483569 0.010081416067
20 0.010278752700 0.010255479448 0.010231082882 0.010160805044 0.010049099060

==> data/heightR10.dat <==
0 123.98
50 123.82
100 123.71
150 123.42
200 122.83
250 122.1
300 121.24
350 120.29
400 119.27
450 118.19
500 117.06
550 115.88
600 114.68
650 113.45
700 112.2
750 110.91
800 109.61
850 108.31
900 106.98
950 105.64
1000 104.31
1050 102.94
1100 101.58
1150 100.23
1200 98.84
1250 97.47
1300 96.1
1350 94.71
1400 93.35
1450 91.97
1500 90.62
1550 89.3
1600 88.01
1650 86.77
1700 85.61
1750 84.54
1800 83.56
1850 82.7
1900 81.98
1950 81.39
2000 80.9
2050 80.56
2100 80.32
2150 80.18
2200 80.13
2250 80.14
2300 80.22
2350 80.33
2400 80.48
2450 80.66
2500 80.85
2550 81.07
2600 81.28
2650 81.48
2700 81.68
2750 81.87
2800 82.07
2850 82.24
2900 82.4
2950 82.54
3000 82.66
3050 82.77
3100 82.87
3150 82.96
3200 83.04
3250 83.11
3300 83.16
3350 83.2
3400 83.23
3450 83.25
3500 83.26
3550 83.27
3600 83.27
3650 83.26
3700 83.26
3750 83.24
3800 83.23
3850 83.22
3900 83.2
3950 83.18
4000 83.16
4050 83.15
4100 83.13
4150 83.11
4200 83.1
4250 83.08
4300 83.07
4350 83.06
4400 83.05
4450 83.04
4500 83.03
4550 83.02
4600 83.01
4650 83.01
4700 83.01
4750 83
4800 83
4850 83
4900 83
4950 83
5000 83


==> data/heightR10CG.dat <==
0 140.26
10 140.24
20 140.21
30 140.16
40 140.12
50 140.08
60 140.04
70 139.99
80 139.89
90 139.77
100 139.62
110 139.45
120 139.25
130 139
140 138.71
150 138.42
160 138.09
170 137.72
180 137.37
190 136.98
200 136.6
210 136.22
220 135.82
230 135.42
240 134.99
250 134.55
260 134.12
270 133.66
280 133.23
290 132.76
300 132.31
310 131.83
320 131.37
330 130.88
340 130.4
350 129.9
360 129.42
370 128.92
380 128.44
390 127.95
400 127.47
410 126.99
420 126.51
430 126.03
440 125.54
450 125.05
460 124.55
470 124.06
480 123.56
490 123.08
500 122.59
510 122.12
520 121.63
530 121.15
540 120.65
550 120.17
560 119.67
570 119.19
580 118.68
590 118.21
600 117.7
610 117.23
620 116.72
630 116.25
640 115.75
650 115.27
660 114.77
670 114.3
680 113.8
690 113.34
700 112.85
710 112.39
720 111.91
730 111.44
740 110.96
750 110.49
760 110.02
770 109.53
780 109.07
790 108.58
800 108.12
810 107.62
820 107.15
830 106.65
840 106.17
850 105.65
860 105.16
870 104.64
880 104.14
890 103.62
900 103.11
910 102.58
920 102.07
930 101.54
940 101.03
950 100.51
960 100
970 99.49
980 99.01
990 98.53
1000 98.08
1010 97.63
1020 97.23
1030 96.82
1040 96.46
1050 96.13
1060 95.81
1070 95.54
1080 95.3
1090 95.08
1100 94.88
1110 94.72
1120 94.59
1130 94.49
1140 94.41
1150 94.36
1160 94.33
1170 94.33
1180 94.35
1190 94.4
1200 94.47
1210 94.55
1220 94.66
1230 94.79
1240 94.94
1250 95.11
1260 95.28
1270 95.46
1280 95.65
1290 95.86
1300 96.08
1310 96.3
1320 96.52
1330 96.74
1340 96.97
1350 97.21
1360 97.43
1370 97.66
1380 97.89
1390 98.13
1400 98.36
1410 98.58
1420 98.81
1430 99.04
1440 99.27
1450 99.49
1460 99.7
1470 99.92
1480 100.14
1490 100.35
1500 100.55
1510 100.74
1520 100.94
1530 101.14
1540 101.33
1550 101.5
1560 101.66
1570 101.82
1580 101.98
1590 102.13
1600 102.27
1610 102.4
1620 102.51
1630 102.62
1640 102.72
1650 102.82
1660 102.91
1670 103
1680 103.08
1690 103.15
1700 103.21
1710 103.26
1720 103.31
1730 103.35
1740 103.38
1750 103.41
1760 103.44
1770 103.45
1780 103.46
1790 103.47
1800 103.47
1810 103.47
1820 103.46
1830 103.44
1840 103.42
1850 103.39
1860 103.36
1870 103.32
1880 103.27
1890 103.23
1900 103.17
1910 103.11
1920 103.05
1930 102.98
1940 102.9
1950 102.83
1960 102.76
1970 102.68
1980 102.61
1990 102.53
2000 102.46
2010 102.38
2020 102.3
2030 102.22
2040 102.14
2050 102.05
2060 101.97
2070 101.88
2080 101.8
2090 101.71
2100 101.63
2110 101.56
2120 101.48
2130 101.4
2140 101.32
2150 101.24
2160 101.16
2170 101.08
2180 101
2190 100.92
2200 100.85
2210 100.78
2220 100.71
2230 100.65
2240 100.59
2250 100.54
2260 100.48
2270 100.44
2280 100.39
2290 100.35
2300 100.31
2310 100.27
2320 100.24
2330 100.21
2340 100.18
2350 100.15
2360 100.13
2370 100.11
2380 100.09
2390 100.07
2400 100.06
2410 100.05
2420 100.04
2430 100.03
2440 100.03
2450 100.02
2460 100.02
2470 100.03
2480 100.03
2490 100.04
2500 100.05
2510 100.07
2520 100.08
2530 100.1
2540 100.12
2550 100.14
2560 100.16
2570 100.19
2580 100.21
2590 100.24
2600 100.27
2610 100.3
2620 100.33
2630 100.36
2640 100.38
2650 100.41
2660 100.44
2670 100.47
2680 100.5
2690 100.53
2700 100.56
2710 100.58
2720 100.61
2730 100.64
2740 100.67
2750 100.7
2760 100.72
2770 100.75
2780 100.78
2790 100.81
2800 100.84
2810 100.86
2820 100.89
2830 100.92
2840 100.94
2850 100.97
2860 101
2870 101.02
2880 101.04
2890 101.06
2900 101.08
2910 101.1
2920 101.12
2930 101.14
2940 101.15
2950 101.16
2960 101.17
2970 101.19
2980 101.19
2990 101.2
3000 101.21


==> data/heightR10CGtau0.55.dat <==
0 140.26
10 140.22
20 140.2
30 140.14
40 140.09
50 140.06
60 140.03
70 140
80 139.89
90 139.78
100 139.61
110 139.4
120 139.19
130 138.87
140 138.55
150 138.2
160 137.81
170 137.41
180 136.97
190 136.53
200 136.12
210 135.67
220 135.24
230 134.76
240 134.31
250 133.78
260 133.29
270 132.78
280 132.3
290 131.77
300 131.27
310 130.74
320 130.23
330 129.68
340 129.14
350 128.57
360 128.06
370 127.51
380 126.94
390 126.39
400 125.86
410 125.37
420 124.81
430 124.29
440 123.73
450 123.2
460 122.63
470 122.08
480 121.52
490 120.96
500 120.43
510 119.91
520 119.38
530 118.81
540 118.28
550 117.71
560 117.17
570 116.6
580 116.06
590 115.5
600 114.94
610 114.39
620 113.84
630 113.3
640 112.73
650 112.2
660 111.64
670 111.1
680 110.54
690 109.99
700 109.46
710 108.93
720 108.4
730 107.85
740 107.33
750 106.76
760 106.23
770 105.67
780 105.15
790 104.59
800 104.07
810 103.51
820 102.96
830 102.4
840 101.81
850 101.24
860 100.63
870 100.05
880 99.44
890 98.82
900 98.24
910 97.64
920 97.09
930 96.52
940 95.99
950 95.48
960 95.02
970 94.6
980 94.24
990 93.91
1000 93.64
1010 93.43
1020 93.27
1030 93.12
1040 93.01
1050 92.93
1060 92.88
1070 92.87
1080 92.89
1090 92.94
1100 93.02
1110 93.12
1120 93.24
1130 93.38
1140 93.55
1150 93.73
1160 93.94
1170 94.17
1180 94.41
1190 94.66
1200 94.94
1210 95.24
1220 95.54
1230 95.85
1240 96.17
1250 96.46
1260 96.77
1270 97.1
1280 97.41
1290 97.73
1300 98.06
1310 98.38
1320 98.68
1330 98.99
1340 99.29
1350 99.57
1360 99.86
1370 100.15
1380 100.41
1390 100.67
1400 100.94
1410 101.21
1420 101.45
1430 101.69
1440 101.92
1450 102.15
1460 102.36
1470 102.56
1480 102.75
1490 102.95
1500 103.15
1510 103.33
1520 103.48
1530 103.63
1540 103.76
1550 103.89
1560 104.02
1570 104.13
1580 104.23
1590 104.31
1600 104.38
1610 104.45
1620 104.5
1630 104.54
1640 104.57
1650 104.59
1660 104.6
1670 104.61
1680 104.61
1690 104.6
1700 104.59
1710 104.57
1720 104.54
1730 104.5
1740 104.46
1750 104.4
1760 104.35
1770 104.29
1780 104.22
1790 104.15
1800 104.06
1810 103.97
1820 103.87
1830 103.77
1840 103.67
1850 103.56
1860 103.45
1870 103.33
1880 103.21
1890 103.08
1900 102.95
1910 102.81
1920 102.69
1930 102.56
1940 102.43
1950 102.29
1960 102.16
1970 102.02
1980 101.88
1990 101.75
2000 101.63
2010 101.51
2020 101.39
2030 101.27
2040 101.15
2050 101.03
2060 100.91
2070 100.79
2080 100.68
2090 100.58
2100 100.48
2110 100.39
2120 100.3
2130 100.21
2140 100.12
2150 100.03
2160 99.94
2170 99.86
2180 99.78
2190 99.72
2200 99.67
2210 99.62
2220 99.57
2230 99.53
2240 99.5
2250 99.47
2260 99.44
2270 99.43
2280 99.41
2290 99.41
2300 99.41
2310 99.41
2320 99.42
2330 99.43
2340 99.44
2350 99.46
2360 99.48
2370 99.5
2380 99.52
2390 99.55
2400 99.58
2410 99.61
2420 99.65
2430 99.69
2440 99.72
2450 99.76
2460 99.8
2470 99.85
2480 99.9
2490 99.96
2500 100.02
2510 100.08
2520 100.13
2530 100.19
2540 100.25
2550 100.3
2560 100.36
2570 100.41
2580 100.47
2590 100.52
2600 100.58
2610 100.63
2620 100.69
2630 100.74
2640 100.79
2650 100.83
2660 100.88
2670 100.93
2680 100.97
2690 101.02
2700 101.06
2710 101.11
2720 101.14
2730 101.18
2740 101.21
2750 101.24
2760 101.27
2770 101.3
2780 101.33
2790 101.36
2800 101.38
2810 101.4
2820 101.43
2830 101.45
2840 101.46
2850 101.48
2860 101.49
2870 101.5
2880 101.51
2890 101.51
2900 101.52
2910 101.52
2920 101.52
2930 101.52
2940 101.51
2950 101.5
2960 101.5
2970 101.49
2980 101.48
2990 101.47
3000 101.46


==> data/heightR10SC.dat <==
0 142.16
10 141.73
20 140.94
30 140.91
40 141.06
50 141.27
60 141.21
70 141
80 141.08
90 141.23
100 140.93
110 140.7
120 140.87
130 141.26
140 141.19
150 140.77
160 140.44
170 140.35
180 140.21
190 139.83
200 139.26
210 138.61
220 137.81
230 136.91
240 136.17
250 135.68
260 135
270 134.66
280 134.05
290 133.67
300 133.01
310 132.62
320 131.97
330 131.55
340 130.94
350 130.51
360 129.93
370 129.5
380 128.93
390 128.53
400 127.95
410 127.54
420 126.95
430 126.51
440 125.9
450 125.38
460 124.81
470 124.18
480 123.7
490 123.01
500 122.63
510 121.99
520 121.64
530 121.06
540 120.73
550 120.26
560 119.86
570 119.48
580 118.96
590 118.64
600 118.08
610 117.74
620 117.22
630 116.81
640 116.34
650 115.87
660 115.45
670 114.93
680 114.59
690 114.01
700 113.72
710 113.24
720 112.84
730 112.43
740 111.92
750 111.57
760 110.98
770 110.65
780 110.04
790 109.71
800 109.12
810 108.74
820 108.19
830 107.77
840 107.25
850 106.8
860 106.3
870 105.83
880 105.35
890 104.85
900 104.38
910 103.86
920 103.39
930 102.86
940 102.38
950 101.86
960 101.36
970 100.85
980 100.35
990 99.84
1000 99.37
1010 98.87
1020 98.45
1030 97.93
1040 97.6
1050 97.07
1060 96.81
1070 96.51
1080 96.09
1090 95.89
1100 95.73
1110 95.54
1120 95.35
1130 95.17
1140 95.01
1150 94.98
1160 94.96
1170 94.95
1180 94.96
1190 94.99
1200 95.05
1210 95.18
1220 95.33
1230 95.47
1240 95.61
1250 95.74
1260 95.85
1270 95.94
1280 96.09
1290 96.35
1300 96.56
1310 96.73
1320 96.87
1330 96.98
1340 97.23
1350 97.48
1360 97.68
1370 97.83
1380 97.95
1390 98.14
1400 98.41
1410 98.61
1420 98.77
1430 98.9
1440 98.99
1450 99.24
1460 99.45
1470 99.63
1480 99.76
1490 99.87
1500 99.95
1510 100.06
1520 100.26
1530 100.42
1540 100.55
1550 100.65
1560 100.74
1570 100.81
1580 100.86
1590 100.91
1600 100.95
1610 100.98
1620 101
1630 101.06
1640 101.11
1650 101.15
1660 101.18
1670 101.2
1680 101.2
1690 101.2
1700 101.18
1710 101.16
1720 101.13
1730 101.09
1740 101.04
1750 101
1760 100.98
1770 100.96
1780 100.93
1790 100.9
1800 100.87
1810 100.84
1820 100.8
1830 100.76
1840 100.71
1850 100.65
1860 100.6
1870 100.53
1880 100.47
1890 100.39
1900 100.31
1910 100.22
1920 100.12
1930 100.02
1940 99.98
1950 99.94
1960 99.91
1970 99.87
1980 99.83
1990 99.79
2000 99.74
2010 99.69
2020 99.64
2030 99.59
2040 99.54
2050 99.48
2060 99.42
2070 99.36
2080 99.3
2090 99.24
2100 99.17
2110 99.11
2120 99.05
2130 99
2140 98.98
2150 98.97
2160 98.95
2170 98.94
2180 98.93
2190 98.92
2200 98.91
2210 98.9
2220 98.89
2230 98.89
2240 98.88
2250 98.88
2260 98.88
2270 98.88
2280 98.88
2290 98.89
2300 98.89
2310 98.9
2320 98.9
2330 98.91
2340 98.92
2350 98.93
2360 98.93
2370 98.94
2380 98.95
2390 98.96
2400 98.97
2410 98.98
2420 98.99
2430 99
2440 99
2450 99.03
2460 99.06
2470 99.08
2480 99.11
2490 99.13
2500 99.15
2510 99.17
2520 99.19
2530 99.21
2540 99.22
2550 99.24
2560 99.25
2570 99.27
2580 99.28
2590 99.29
2600 99.3
2610 99.31
2620 99.32
2630 99.33
2640 99.34
2650 99.34
2660 99.35
2670 99.35
2680 99.36
2690 99.36
2700 99.37
2710 99.37
2720 99.37
2730 99.37
2740 99.37
2750 99.37
2760 99.37
2770 99.37
2780 99.37
2790 99.36
2800 99.36
2810 99.35
2820 99.35
2830 99.34
2840 99.34
2850 99.33
2860 99.32
2870 99.31
2880 99.3
2890 99.29
2900 99.27
2910 99.26
2920 99.25
2930 99.23
2940 99.22
2950 99.21
2960 99.19
2970 99.18
2980 99.16
2990 99.15
3000 99.13


==> data/heightR12.dat <==
0 120.48
50 120.2
100 120.03
150 119.77
200 119.4
250 118.86
300 118.24
350 117.49
400 116.68
450 115.8
500 114.87
550 113.9
600 112.88
650 111.83
700 110.75
750 109.64
800 108.52
850 107.38
900 106.22
950 105.04
1000 103.84
1050 102.64
1100 101.44
1150 100.23
1200 99
1250 97.77
1300 96.55
1350 95.34
1400 94.12
1450 92.89
1500 91.7
1550 90.54
1600 89.41
1650 88.33
1700 87.3
1750 86.34
1800 85.45
1850 84.65
1900 83.95
1950 83.35
2000 82.83
2050 82.43
2100 82.12
2150 81.88
2200 81.73
2250 81.65
2300 81.64
2350 81.67
2400 81.75
2450 81.86
2500 82.01
2550 82.18
2600 82.35
2650 82.53
2700 82.72
2750 82.92
2800 83.12
2850 83.31
2900 83.48
2950 83.65
3000 83.81
3050 83.96
3100 84.11
3150 84.24
3200 84.35
3250 84.45
3300 84.54
3350 84.61
3400 84.68
3450 84.73
3500 84.78
3550 84.82
3600 84.85
3650 84.87
3700 84.89
3750 84.89
3800 84.9
3850 84.89
3900 84.89
3950 84.88
4000 84.87
4050 84.85
4100 84.83
4150 84.81
4200 84.8
4250 84.78
4300 84.76
4350 84.74
4400 84.72
4450 84.7
4500 84.69
4550 84.67
4600 84.66
4650 84.64
4700 84.63
4750 84.62
4800 84.61
4850 84.6
4900 84.6
4950 84.59
5000 84.59


==> data/heightR12noEnhance.dat <==
0 120.48
50 120.27
100 120.16
150 120.03
200 119.85
250 119.65
300 119.41
350 119.13
400 118.8
450 118.47
500 118.11
550 117.72
600 117.34
650 116.92
700 116.51
750 116.08
800 115.64
850 115.2
900 114.73
950 114.29
1000 113.81
1050 113.36
1100 112.87
1150 112.41
1200 111.92
1250 111.45
1300 110.96
1350 110.48
1400 109.99
1450 109.5
1500 109.01
1550 108.52
1600 108.03
1650 107.54
1700 107.05
1750 106.55
1800 106.06
1850 105.56
1900 105.07
1950 104.57
2000 104.08
2050 103.58
2100 103.1
2150 102.59
2200 102.11
2250 101.61
2300 101.12
2350 100.62
2400 100.14
2450 99.64
2500 99.16
2550 98.66
2600 98.19
2650 97.69
2700 97.23
2750 96.73
2800 96.27
2850 95.77
2900 95.32
2950 94.83
3000 94.38
3050 93.9
3100 93.46
3150 93
3200 92.55
3250 92.12
3300 91.67
3350 91.26
3400 90.83
3450 90.43
3500 90.03
3550 89.63
3600 89.27
3650 88.89
3700 88.54
3750 88.22
3800 87.88
3850 87.58
3900 87.29
3950 87.01
4000 86.74
4050 86.51
4100 86.29
4150 86.08
4200 85.87
4250 85.69
4300 85.53
4350 85.39
4400 85.25
4450 85.13
4500 85.01
4550 84.9
4600 84.81
4650 84.73
4700 84.66
4750 84.6
4800 84.55
4850 84.51
4900 84.47
4950 84.43
5000 84.41


==> data/heightR4.dat <==
0 116.93
50 116.07
100 113.51
150 110.57
200 107.59
250 104.6
300 101.64
350 98.65
400 95.66
450 92.67
500 89.67
550 86.65
600 83.63
650 80.6
700 77.56
750 74.54
800 71.85
850 70.15
900 69.59
950 69.94
1000 70.56
1050 71.07
1100 71.38
1150 71.53
1200 71.58
1250 71.58
1300 71.57
1350 71.54
1400 71.53
1450 71.52
1500 71.52
1550 71.52
1600 71.52
1650 71.53
1700 71.53
1750 71.54
1800 71.54
1850 71.55
1900 71.55
1950 71.55
2000 71.55
2050 71.56
2100 71.56
2150 71.56
2200 71.56
2250 71.57
2300 71.56
2350 71.57
2400 71.57
2450 71.57
2500 71.57
2550 71.57
2600 71.57
2650 71.58
2700 71.58
2750 71.58
2800 71.58
2850 71.58
2900 71.58
2950 71.58
3000 71.58
3050 71.58
3100 71.58
3150 71.58
3200 71.58
3250 71.58
3300 71.58
3350 71.58
3400 71.58
3450 71.58
3500 71.58
3550 71.59
3600 71.58
3650 71.59
3700 71.59
3750 71.59
3800 71.59
3850 71.59
3900 71.59
3950 71.59
4000 71.59
4050 71.59
4100 71.59
4150 71.59
4200 71.59
4250 71.59
4300 71.59
4350 71.59
4400 71.59
4450 71.59
4500 71.59
4550 71.59
4600 71.59
4650 71.59
4700 71.59
4750 71.59
4800 71.59
4850 71.59
4900 71.59
4950 71.59
5000 71.59


==> data/heightR6.dat <==
0 118.96
50 118.53
100 117.44
150 115.69
200 113.76
250 111.71
300 109.62
350 107.47
400 105.3
450 103.11
500 100.88
550 98.66
600 96.45
650 94.22
700 91.96
750 89.71
800 87.48
850 85.24
900 82.97
950 80.72
1000 78.52
1050 76.54
1100 74.94
1150 73.83
1200 73.24
1250 73.06
1300 73.17
1350 73.41
1400 73.7
1450 74.01
1500 74.27
1550 74.48
1600 74.64
1650 74.77
1700 74.86
1750 74.93
1800 74.97
1850 75
1900 75.01
1950 75.02
2000 75.02
2050 75.01
2100 75.01
2150 75
2200 75
2250 75
2300 74.99
2350 74.99
2400 75
2450 75
2500 75
2550 75
2600 75
2650 75
2700 75.01
2750 75.01
2800 75.01
2850 75.01
2900 75.02
2950 75.01
3000 75.02
3050 75.02
3100 75.02
3150 75.02
3200 75.02
3250 75.03
3300 75.03
3350 75.02
3400 75.03
3450 75.03
3500 75.03
3550 75.03
3600 75.03
3650 75.03
3700 75.03
3750 75.03
3800 75.03
3850 75.03
3900 75.04
3950 75.03
4000 75.04
4050 75.04
4100 75.04
4150 75.03
4200 75.04
4250 75.04
4300 75.04
4350 75.04
4400 75.04
4450 75.04
4500 75.04
4550 75.04
4600 75.04
4650 75.04
4700 75.04
4750 75.04
4800 75.04
4850 75.04
4900 75.04
4950 75.04
5000 75.04


==> data/heightR8.dat <==
0 120.97
50 120.63
100 120.19
150 119.26
200 118.04
250 116.68
300 115.25
350 113.69
400 112.12
450 110.48
500 108.8
550 107.13
600 105.4
650 103.66
700 101.92
750 100.18
800 98.41
850 96.63
900 94.85
950 93.08
1000 91.31
1050 89.51
1100 87.72
1150 85.94
1200 84.2
1250 82.5
1300 80.92
1350 79.53
1400 78.36
1450 77.44
1500 76.78
1550 76.38
1600 76.19
1650 76.15
1700 76.23
1750 76.39
1800 76.58
1850 76.81
1900 77.04
1950 77.27
2000 77.47
2050 77.65
2100 77.81
2150 77.96
2200 78.08
2250 78.18
2300 78.26
2350 78.32
2400 78.36
2450 78.39
2500 78.41
2550 78.42
2600 78.43
2650 78.43
2700 78.43
2750 78.42
2800 78.42
2850 78.41
2900 78.4
2950 78.39
3000 78.39
3050 78.38
3100 78.38
3150 78.37
3200 78.37
3250 78.36
3300 78.36
3350 78.36
3400 78.36
3450 78.36
3500 78.36
3550 78.36
3600 78.36
3650 78.36
3700 78.37
3750 78.37
3800 78.37
3850 78.37
3900 78.37
3950 78.37
4000 78.37
4050 78.37
4100 78.38
4150 78.38
4200 78.38
4250 78.38
4300 78.38
4350 78.38
4400 78.38
4450 78.38
4500 78.38
4550 78.38
4600 78.38
4650 78.38
4700 78.38
4750 78.38
4800 78.38
4850 78.38
4900 78.38
4950 78.39
5000 78.38


==> data/laplace.dat <==
#Surface tension R=16 -- beta=0.7
#surf_tension_imposed      rho_red                 rho_blue	        surface_tension_calculated	R_rhoN=0	max_spurious_vel
0.0001			   1.0000292398e+00	   9.9999801118e-01	0.000101245809			1.621042e+01	4.00783e-06
0.001			   1.0002924438e+00	   9.9998010894e-01	0.001010218995			1.617205e+01	3.50585e-05
0.01			   1.0029272484e+00	   9.9980134035e-01	0.010081416067			1.612558e+01	3.50561e-04
0.1			   1.0295429452e+00	   9.9804320999e-01	0.100720151336			1.598746e+01	3.60760e-03

==> data/laplaceErrorSlopesRadius.dat <==
#Density, Slope of error 
1 -2.01611
10 -1.80719
100 -1.81454
1000 -1.8986

#Viscosity, Slope of error
1 -2.01611
2 -1.48442
5 -1.37012
10 -1.34224
100 -1.29468

==> data/plotData.dat <==
Wavenumber, Normalized satellite droplet radius, Normalized main droplet radius
0.259918 1.31161 2.32956
0.363001 1.0568 2.15348
0.462158 0.834307 2.0462
0.561805 0.629533 1.95238
0.660471 0.461167 1.87254
0.756682 0.355174 1.80052
0.853384 0.256831 1.76675


==> data/plotData256.dat <==
Wavenumber, Normalized satellite droplet radius, Normalized main droplet radius
#0.141494 1.87771 2.65828
0.242614 1.59079 2.34648
0.341525 1.3198 2.21092
0.440191 1.0736 2.07499
0.636786 0.634612 1.91424


==> data/plotDataCG.dat <==
Wavenumber, Normalized satellite droplet radius, Normalized main droplet radius
0.259918 1.31161 2.32956
0.363001 1.0568 2.15348
0.462158 0.834307 2.0462
0.561805 0.629533 1.95238
0.660471 0.461167 1.87254
0.756682 0.355174 1.80052
0.853384 0.256831 1.76675


==> data/plotDataSC.dat <==
Wavenumber, Normalized satellite droplet radius, Normalized main droplet radius
0.262372 2.37699 0
0.378218 2.23037 0
0.490628 2.06353 0
0.597639 1.94374 0
0.701213 1.84984 0
0.808224 1.76769 0
0.913762 1.6801 0


==> data/sigmaEkin.dat <==
#G sigma rhoin rhoout Ekin vmax
-4.4 0.025387 1.42767 0.296535 2.611449e-03
-4.6 0.0412518 1.62873 0.236552 1.512088e-02
-4.8 0.0588959 1.81064 0.194503 5.229987e-02
-5.0 0.0777763 1.9799 0.163097 1.345825e-01
-5.2 0.0975839 2.14006 0.138782 2.865022e-01
-5.4 0.118114 2.29325 0.119522 5.372799e-01
-5.6 0.13922 2.44091 0.10403 9.234322e-01
-5.8 0.160788 2.58406 0.0914418 1.487427e+00
-6.0 0.182729 2.72345 0.0811554 2.272230e+00
-6.2 0.204994 2.85966 0.0727226 3.312824e+00
-6.4 0.227556 2.99313 0.0657871 4.658932e+00
-6.5 0.238938 3.05896 0.0628027 5.494378e+00


==> data/sigmaEkinCG.dat <==
# sigma, Ekin @ rho = 1, 10, 100, 500, 1000
0.3 0.122473 0.123221 0.133252 0.141346 0.145614
0.1 0.0142279 0.013965 0.0150213 0.0159462 0.0164431
0.01 0.00014579 0.000141317 0.000151512 0.000160967 0.000166279
0.001 1.4687e-06 1.42062e-06 1.53398e-06 1.68649e-06 1.7745e-06
#0.0001 1.56505e-08 1.51599e-08 3.52339e-08 8.39557e-08 1.19836e-07
0.0001 1.56505e-08 1.4897e-08 1.72119e-08 4.2712e-08 1.19836e-07



==> data/sigmaEkinCGvisc.dat <==
# sigma, Ekin @ tau1 = 0.55, 0.625, 0.75, 0.875, 1
0.3 0.266991 0.0719636 0.0662252 0.09109 0.122473 
0.1 0.0353959 0.00911688 0.00740264 0.0102567 0.0142279 
0.01 0.000385281 9.83956e-05 7.45345e-05 0.000103404 0.00014579 
0.001 3.93719e-06 1.06738e-06 7.82564e-07 1.04622e-06 1.4687e-06 
0.0001 4.258e-08 1.31595e-08 9.26017e-09 1.14677e-08 1.56505e-08 

# sigma, vmax @ tau1 = 0.55, 0.625, 0.75, 0.875, 1
#0.3 0.00685493 0.00230718 0.00287734 0.00335437 0.122473 
#0.1 0.0025764 0.000876521 0.00094697 0.00121892 0.0142279 
#0.01 0.000276209 9.29409e-05 9.4135e-05 0.000126264 0.00014579 
#0.001  2.78252e-05 9.38538e-06 9.31689e-06 1.26725e-05 1.4687e-06
#0.0001 2.78982e-06 9.63083e-07 9.3428e-07 1.27755e-06 1.56505e-08



==> data/sigmaEkinSC.dat <==
-4.4 0.025387 1.42767 0.296535 2.611449e-03
-4.6 0.0412518 1.62873 0.236552 1.512088e-02
-4.8 0.0588959 1.81064 0.194503 5.229987e-02
-5.0 0.0777763 1.9799 0.163097 1.345825e-01
-5.2 0.0975839 2.14006 0.138782 2.865022e-01
-5.4 0.118114 2.29325 0.119522 5.372799e-01
-5.6 0.13922 2.44091 0.10403 9.234322e-01
-5.8 0.160788 2.58406 0.0914418 1.487427e+00
-6.0 0.182729 2.72345 0.0811554 2.272230e+00
-6.2 0.204994 2.85966 0.0727226 3.312824e+00
-6.4 0.227556 2.99313 0.0657871 4.658932e+00
-6.5 0.238938 3.05896 0.0628027 5.494378e+00

